Broadband UBVRI Photometry of Horizontal-Branch and Metal-Poor Candidates from the HK and Hamburg/ESO Surveys. I

We report broadband UBV and/or BVRI CCD photometry for a total of 1857 stars in the thick-disk and halo populations of the Galaxy. The majority of our targets were selected as candidate field horizontal-branch or other A-type stars (FHB/A, N = 576), or candidate low-metallicity stars (N = 1221), from the HK and Hamburg/ESO objective-prism surveys. Similar data for a small number of additional stars from other samples are also reported. These data are being used for several purposes. In the case of the FHB/A candidates they are used to accurately separate the lower-gravity FHB stars from various higher-gravity A-type stars, a subsample that includes the so-called Blue Metal Poor stars, halo and thick-disk blue stragglers, main-sequence A-type dwarfs, and Am and Ap stars. These data are also being used to derive photometric distance estimates to high-velocity hydrogen clouds in the Galaxy and for improved measurements of the mass of the Galaxy. Photometric data for the metal-poor candidates are being used to refine estimates of stellar metallicity for objects with available medium-resolution spectroscopy, to obtain distance estimates for kinematic analyses, and to establish initial estimates of effective temperature for analysis of high-resolution spectroscopy of the stars for which this information now exists.

==> table3.dat <==

Title: Broadband UBVR_C_I_C_ Photometry of Horizontal-Branch and Metal-Poor 
       Candidates from the HK and Hamburg/ESO Surveys. I.  
Authors: Beers T.C., Flynn C., Rossi S., Sommer-Larsen J., Wilhelm R., 
         Marsteller B., Lee Y.S., Lee N., Krugler J., Deliyannis C.P., 
         Zickgraf F.-J., Holmberg J., Onehag A., Eriksson A., Terndrup D.M., 
         Salim S., Andersen J., Nordstrom B., Christlieb N., Frebel A. 
Table: UBVR_C_I_C_ Photometry for Program Stars
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---     Survey  Origin survey
  20- 37 A18    ---     Name    Stellar identification
  39- 44 F6.3   mag     Vmag    The V band magnitude
      45 A1     ---   u_Vmag    Uncertainty flag on Vmag
  47- 51 F5.3   mag   e_Vmag    The 1{sigma} error on Vmag
  53- 54 I2     ---   o_Vmag    Number of Vmag observations
  56- 61 F6.3   mag     B-V     ? The (B-V) color
      62 A1     ---   u_B-V     Uncertainty flag on B-V
  64- 68 F5.3   mag   e_B-V     ? The 1{sigma} error on B-V
  70- 71 I2     ---   o_B-V     Number of B-V observations
  73- 78 F6.3   mag     U-B     ? The (U-B) color
      79 A1     ---   u_U-B     Uncertainty flag on U-B
  81- 85 F5.3   mag   e_U-B     ? The 1{sigma} error on U-B
      87 I1     ---   o_U-B     Number of U-B observations
  89- 94 F6.3   mag     V-R     ? The (V-R_C_) color
      95 A1     ---   u_V-R     Uncertainty flag on V-R_C
  97-101 F5.3   mag   e_V-R     ? The 1{sigma} error on V-R_C
 103-104 I2     ---   o_V-R     Number of V-R observations
 106-111 F6.3   mag     V-I     ? The (V-I_C_) color
     112 A1     ---   u_V-I     Uncertainty flag on V-I_C
 114-118 F5.3   mag   e_V-I     ? The 1{sigma} error on V-I_C
 120-121 I2     ---   o_V-I     Number of V-I_C observations
--------------------------------------------------------------------------------
HK Survey          BS 15621-047       13.735  0.012  1  0.880  0.019  1               0  0.504  0.016  1  0.992  0.018  1 
HK Survey          BS 15622-017       13.712: 0.005  2  0.627: 0.010  2 -0.502: 0.018 2                0                0 
HK Survey          BS 15624-067       13.040  0.002  4  0.662  0.003  4               0  0.297  0.002  4  0.708  0.002  4 
HK Survey          BS 15624-094       13.833  0.005  2  0.908  0.008  2               0  0.335  0.006  2  0.734  0.006  2 
HK Survey          BS 15625-001       12.580  0.002  4  0.611  0.004  4  0.027  0.005 4                0                0 
HK Survey          BS 16023-011       14.302  0.002  4  0.536  0.002  4 -0.016  0.005 2                0                0 
HK Survey          BS 16023-046       14.170  0.001  6  0.378  0.002  6 -0.231  0.003 6                0                0 
HK Survey          BS 16033-008       13.786  0.002  4  0.630  0.003  4               0  0.419  0.003  4  0.843  0.003  4 
HK Survey          BS 16033-081       13.347  0.001  6  0.782  0.003  6               0  0.496  0.002  6  0.988  0.002  6 
HK Survey          BS 16034-032       15.468: 0.013  1  0.231: 0.019  1  0.120: 0.035 1                0                0 
HK Survey          BS 16034-064       14.156  0.004  2  0.603  0.007  2  0.162  0.015 2                0                0 
HK Survey          BS 16034-090       13.870  0.003  5  0.265  0.004  5  0.052  0.007 5                0                0 
HK Survey          BS 16034-150       12.136  0.002  2  0.244  0.003  2  0.103  0.004 2                0                0 
HK Survey          BS 16034-160       13.282  0.009  1  0.566  0.011  1               0  0.322  0.008  1  0.638  0.008  1 
HK Survey          BS 16076-003       13.300  0.006  2  0.710  0.010  2  0.123  0.019 2                0                0 
HK Survey          BS 16076-006       13.520  0.002  4  0.560  0.004  4               0  0.405  0.004  4  0.814  0.003  4 
HK Survey          BS 16077-004       14.095  0.002  2  0.736  0.004  2               0  0.423  0.004  2  0.791  0.004  2 
HK Survey          BS 16077-030       13.826  0.002  2  0.462  0.004  2               0  0.290  0.004  2  0.579  0.004  2 
HK Survey          BS 16077-045       14.087  0.002  2  0.513  0.003  2               0  0.343  0.003  2  0.681  0.004  2 
HK Survey          BS 16077-046       14.125  0.002  2  0.572  0.004  2               0  0.359  0.004  2  0.688  0.004  2 
HK Survey          BS 16077-051       13.912  0.001  2  0.474  0.002  2               0  0.308  0.003  2  0.609  0.003  2 
HK Survey          BS 16077-054       13.876  0.002  2  0.664  0.004  2               0  0.424  0.004  2  0.850  0.004  2 
HK Survey          BS 16077-056       14.157  0.002  2  0.613  0.004  2               0  0.359  0.004  2  0.709  0.004  2 
HK Survey          BS 16077-058       14.424  0.001  2  0.523  0.002  2               0  0.335  0.003  2  0.660  0.004  2 
HK Survey          BS 16077-068       13.875  0.002  2  0.391  0.004  2 -0.204  0.004 2                0                0 
HK Survey          BS 16077-070       14.162: 0.003  1  0.133: 0.005  1               0  0.462: 0.005  1  0.977: 0.005  1 
HK Survey          BS 16077-072       13.985: 0.003  1  0.191: 0.005  1               0  0.483: 0.004  1  0.991: 0.005  1 
HK Survey          BS 16077-076       13.783: 0.003  1  0.016: 0.005  1               0  0.425: 0.004  1  0.870: 0.005  1 
HK Survey          BS 16077-077       11.952  0.001  2  0.452  0.001  2               0  0.293  0.001  2  0.656  0.001  2 
HK Survey          BS 16077-080       13.656: 0.002  2  0.027: 0.004  2               0  0.428: 0.004  2  0.911: 0.004  2 
HK Survey          BS 16077-088       14.190: 0.004  1  0.204: 0.006  1               0  0.503: 0.006  1  1.031: 0.006  1 
HK Survey          BS 16077-091       14.444: 0.005  1  0.100: 0.008  1               0  0.468: 0.007  1  0.954: 0.008  1 
HK Survey          BS 16079-006       14.303  0.004  1 -0.127  0.005  1 -0.209  0.007 1                0                0 
HK Survey          BS 16079-007       13.864  0.003  1  0.501  0.005  1 -0.022  0.013 1                0                0 
HK Survey          BS 16079-008       13.373  0.003  1  0.419  0.005  1 -0.084  0.010 1                0                0 
HK Survey          BS 16079-012       14.459  0.005  1  0.411  0.008  1 -0.184  0.019 1                0                0 
HK Survey          BS 16079-014       13.953  0.004  1  0.277  0.006  1 -0.259  0.010 1                0                0 
HK Survey          BS 16079-015       13.062  0.003  2  0.076  0.004  2 -0.072  0.007 2                0                0 
HK Survey          BS 16079-041       14.486  0.005  2  0.572  0.009  2  0.039  0.019 2                0                0 
HK Survey          BS 16079-044       14.254  0.006  2  0.432  0.010  2 -0.061  0.017 2                0                0 
HK Survey          BS 16080-036       12.481: 0.004  2 -0.027: 0.005  2               0  0.014: 0.006  2  0.107: 0.007  2 
HK Survey          BS 16080-051       13.778  0.004  2  0.605  0.007  2  0.067  0.015 2                0                0 
HK Survey          BS 16080-052       13.405  0.003  2  0.502  0.005  2 -0.045  0.013 2                0                0 
HK Survey          BS 16080-053       11.586  0.003  2  1.267  0.007  2  1.287  0.052 2                0                0 
HK Survey          BS 16080-054       12.776  0.003  3  0.774  0.004  3               0  0.491  0.003  3  0.990  0.003  3 
HK Survey          BS 16080-061       13.566  0.004  2  0.562  0.007  2  0.080  0.014 2                0                0 
HK Survey          BS 16080-062       14.085  0.004  2  0.624  0.007  2  0.042  0.013 2                0                0 
HK Survey          BS 16080-081       14.114  0.004  3  0.534  0.007  3  0.002  0.018 3                0                0 
HK Survey          BS 16080-083       12.772  0.003  1  0.682  0.005  1  0.169  0.008 1                0                0 
HK Survey          BS 16080-084       14.042  0.007  1  0.470  0.012  1 -0.057  0.015 1                0                0 
HK Survey          BS 16080-169       14.383  0.019  2  0.539  0.029  2 -0.022  0.041 2                0                0 
HK Survey          BS 16080-175       14.269  0.003  3  0.491  0.005  3               0  0.283  0.005  3  0.597  0.005  3 
HK Survey          BS 16082-129       13.483  0.001  4  0.731  0.002  4               0  0.470  0.002  4  0.942  0.002  4 
HK Survey          BS 16083-172       13.434  0.002  5  0.624  0.003  5               0  0.409  0.003  5  0.840  0.003  5 
HK Survey          BS 16084-160       13.144  0.003  3  0.858  0.005  3               0  0.514  0.004  3  1.041  0.003  3 
HK Survey          BS 16085-032       12.958  0.001  2  0.808  0.003  2               0  0.451  0.003  2  0.905  0.002  2 
HK Survey          BS 16085-050       12.153  0.001  6  0.737  0.002  6  0.075  0.007 2  0.485  0.002  4  0.967  0.002  4 
HK Survey          BS 16085-093       12.457  0.003  2  0.438  0.004  2 -0.185  0.004 2                0                0 
HK Survey          BS 16086-022       13.281  0.002  4  0.691  0.003  4  0.274  0.012 2  0.424  0.003  2  0.800  0.003  2 
HK Survey          BS 16086-116       13.271  0.004  2  0.628  0.006  2  0.045  0.015 2                0                0 
HK Survey          BS 16086-119       12.089  0.001  6  0.410  0.002  4 -0.102  0.006 2  0.359  0.002  2  0.641  0.002  2 
HK Survey          BS 16086-120       12.153  0.002  2  0.526  0.004  2  0.063  0.006 2                0                0 
HK Survey          BS 16086-121       12.068  0.001  2  0.473  0.001  2 -0.067  0.003 2                0                0 
HK Survey          BS 16086-122       12.850  0.002  2  0.206  0.004  2 -0.009  0.008 2                0                0 
HK Survey          BS 16086-123       14.202  0.004  5  0.213  0.005  5  0.131  0.009 5                0                0 
HK Survey          BS 16088-104       14.047  0.003  4  0.676  0.005  4               0  0.458  0.004  4  0.792  0.003  4 
HK Survey          BS 16089-013       13.314  0.002  4  0.751  0.003  4               0  0.472  0.002  4  0.981  0.003  3 
HK Survey          BS 16089-099       13.882  0.004  2  0.778  0.007  2               0  0.460  0.005  2  0.853  0.004  2 
HK Survey          BS 16090-048       14.097  0.002  4  0.456  0.003  4               0  0.287  0.003  4  0.589  0.003  4 
HK Survey          BS 16467-062       14.080  0.002  4  0.592  0.003  4               0  0.415  0.003  4  0.864  0.003  4 
HK Survey          BS 16469-075       13.418  0.001  2  0.774  0.003  2               0  0.468  0.003  1  0.948  0.003  1 
HK Survey          BS 16469-089       14.742: 0.006  2  0.047: 0.008  2               0 -0.066: 0.010  2 -0.053: 0.012  2 
HK Survey          BS 16473-001       11.717  0.001  2  0.172  0.003  2  0.052  0.005 2                0                0 
HK Survey          BS 16473-003       13.274  0.003  2  0.607  0.006  2  0.146  0.013 2                0                0 
HK Survey          BS 16473-004       12.696  0.002  2  0.499  0.004  2 -0.006  0.008 2                0                0 
HK Survey          BS 16473-005       13.976  0.002  2  0.553  0.003  2               0  0.365  0.003  2  0.744  0.003  2 
HK Survey          BS 16473-006       14.084  0.006  1  0.614  0.010  1  0.100  0.023 1                0                0 
HK Survey          BS 16473-008       11.546  0.003  2  0.363  0.004  2  0.088  0.007 2                0                0 
HK Survey          BS 16473-009       13.694  0.005  1  0.642  0.009  1  0.128  0.021 1                0                0 
HK Survey          BS 16473-013       13.653: 0.001  2  0.500: 0.002  2               0  0.424: 0.002  2  0.796: 0.002  2 
HK Survey          BS 16473-015       12.649  0.002  2  0.544  0.003  2 -0.181  0.006 2                0                0 
HK Survey          BS 16473-016       11.615  0.001  2  0.359  0.003  2 -0.343  0.005 2                0                0 
HK Survey          BS 16473-017       12.820: 0.001  2  0.705: 0.002  2               0  0.347: 0.002  2  0.633: 0.002  2 
HK Survey          BS 16473-019       12.516  0.002  1  0.494  0.003  1               0  0.105  0.004  1  0.514  0.003  1 
HK Survey          BS 16473-020       13.842  0.001  2  0.490  0.002  2               0  0.323  0.003  2  0.653  0.003  2 
HK Survey          BS 16473-022       11.531  0.001  2  0.391  0.003  2 -0.315  0.005 2                0                0 
HK Survey          BS 16473-023       13.806  0.004  2  0.476  0.006  2 -0.289  0.011 2                0                0 
HK Survey          BS 16473-024       13.402  0.002  1  0.402  0.003  1               0  0.056  0.004  1  0.202  0.005  1 
HK Survey          BS 16473-025       12.895  0.001  2  0.405  0.002  2               0  0.271  0.003  2  0.566  0.002  2 
HK Survey          BS 16473-026       14.076  0.002  1  0.587  0.003  1  0.124  0.006 1                0                0 
HK Survey          BS 16473-027       14.320  0.003  1  0.389  0.004  1  0.111  0.006 1                0                0 
HK Survey          BS 16473-028        9.549: 0.001  2  0.172: 0.001  2  1.326: 0.004 2                0                0 
HK Survey          BS 16473-030       12.955  0.001  2  0.635  0.003  2               0  0.378  0.003  2  0.733  0.002  2 
HK Survey          BS 16473-031       13.430  0.002  2  0.574  0.004  2  0.201  0.005 2                0                0 
HK Survey          BS 16473-033       13.450  0.002  2  0.926  0.002  2               0  0.307  0.002  2  0.646  0.002  2 
HK Survey          BS 16473-034       10.133: 0.001  2  0.076: 0.002  2  1.224: 0.003 2                0                0 
HK Survey          BS 16473-036       11.472: 0.002  2  0.475: 0.003  2  1.292: 0.007 2                0                0 
HK Survey          BS 16473-040       12.014: 0.002  2  0.516: 0.003  2  1.275: 0.006 2                0                0 
HK Survey          BS 16473-041       13.413  0.001  2  0.970  0.001  2               0  0.317  0.002  2  0.681  0.002  2 
HK Survey          BS 16473-044       13.274  0.001  2  0.882  0.002  2               0  0.296  0.002  2  0.625  0.002  2 
HK Survey          BS 16473-047       13.207  0.001  2  0.891  0.002  2               0  0.250  0.002  2  0.535  0.002  2 
HK Survey          BS 16473-048        8.875: 0.001  2  1.026: 0.001  2  1.990: 0.007 2                0                0 
HK Survey          BS 16473-059       13.753  0.001  2  0.681  0.001  2               0  0.286  0.002  2  0.587  0.002  2 
HK Survey          BS 16473-060       13.326  0.001  2  0.682  0.002  2               0  0.341  0.002  2  0.682  0.002  2 
HK Survey          BS 16473-062       13.056  0.001  2  0.924  0.002  2               0  0.408  0.002  2  0.817  0.002  2 
HK Survey          BS 16473-069       12.740  0.002  2  0.866  0.002  2               0  0.576  0.002  2  1.078  0.002  2 
HK Survey          BS 16473-070       12.700  0.002  2  0.793  0.002  2               0  0.476  0.003  2  0.919  0.002  2 
HK Survey          BS 16473-071       13.868  0.001  2  0.488  0.002  2               0  0.467  0.002  2  0.884  0.002  2 
HK Survey          BS 16473-072       13.122  0.001  2  0.127  0.002  2               0  0.267  0.002  2  0.490  0.003  2 
HK Survey          BS 16473-080       14.180  0.002  2  0.562  0.002  2               0  0.417  0.003  2  0.791  0.004  2 
HK Survey          BS 16473-085       14.192  0.007  2  0.623  0.012  2 -0.132  0.023 2                0                0 
HK Survey          BS 16473-105       13.835  0.004  2  0.518  0.006  2 -0.081  0.008 2                0                0 
HK Survey          BS 16473-108       13.254  0.003  2  0.502  0.005  2  0.002  0.010 2                0                0 
HK Survey          BS 16473-113       13.024  0.003  2  0.671  0.005  2  0.125  0.011 2                0                0 
HK Survey          BS 16473-132       13.038  0.003  2  0.498  0.005  2  0.005  0.010 2                0                0 
HK Survey          BS 16474-010       12.781: 0.003  2  0.097: 0.004  2               0  0.032  0.005  2  0.052  0.006  2 
HK Survey          BS 16474-025       14.460: 0.003  1  0.151: 0.005  1  0.136: 0.008 1                0                0 
HK Survey          BS 16477-003       14.196  0.003  3  0.742  0.005  3               0  0.469  0.004  3  0.972  0.004  3 
HK Survey          BS 16479-037       14.008: 0.006  2  0.442: 0.009  2 -0.487: 0.015 2                0                0 
HK Survey          BS 16542-002       12.646  0.009  1  0.765  0.011  1               0  0.494  0.008  1  0.974  0.008  1 
HK Survey          BS 16542-052       12.703  0.002  2  0.808  0.004  2               0  0.496  0.003  2  0.955  0.003  2 
HK Survey          BS 16542-069       13.317  0.009  1  0.807  0.011  1               0  0.484  0.008  1  0.985  0.008  1 
HK Survey          BS 16543-068       12.070: 0.002  2  0.388: 0.004  2 -0.484: 0.006 2                0                0 
HK Survey          BS 16543-097       12.570  0.001  4  0.691  0.002  4               0  0.457  0.002  4  0.913  0.002  4 
HK Survey          BS 16545-089       14.450  0.004  2  0.318  0.007  2               0  0.411  0.006  2  0.638  0.006  2 
HK Survey          BS 16547-062       13.490: 0.003  2  0.732: 0.006  2  0.396: 0.014 2                0                0 
HK Survey          BS 16547-071       12.832  0.001  2  0.531  0.001  2               0  0.312  0.001  2  0.647  0.001  2 
HK Survey          BS 16547-113       13.000  0.001  2  0.358  0.001  2               0  0.301  0.002  2  0.684  0.002  2 
HK Survey          BS 16550-087       13.743  0.002  4  0.826  0.003  4               0  0.532  0.003  3  1.055  0.002  4 
HK Survey          BS 16551-112       13.630  0.001  2  0.482  0.002  2               0  0.352  0.002  2  0.765  0.003  2 
HK Survey          BS 16551-118       12.834  0.001  2  0.280  0.001  2               0  0.234  0.002  2  0.579  0.002  2 
HK Survey          BS 16554-018       13.667: 0.004  2  0.563: 0.007  2 -0.387: 0.013 2                0                0 
HK Survey          BS 16554-028       14.782: 0.010  1  0.359: 0.015  1 -0.510: 0.023 1                0                0 
HK Survey          BS 16555-010       13.114  0.005  3  0.812  0.009  3  0.202  0.014 3                0                0 
HK Survey          BS 16555-063       14.116  0.002  2  0.794  0.005  2               0  0.480  0.005  2  0.924  0.004  2 
HK Survey          BS 16557-007       11.379  0.007  1  0.292  0.012  1  0.049  0.018 1                0                0 
HK Survey          BS 16557-013       12.427  0.016  2  0.302  0.027  2  0.130  0.046 2                0                0 
HK Survey          BS 16557-018       11.260  0.008  2  0.174  0.013  2  0.199  0.022 2                0                0 
HK Survey          BS 16557-022       14.500  0.009  2  0.448  0.014  2 -0.174  0.016 2                0                0 
HK Survey          BS 16557-036       14.149  0.007  2  0.117  0.011  2  0.190  0.016 2                0                0 
HK Survey          BS 16557-038       14.220  0.007  2  0.327  0.012  2 -0.115  0.017 2                0                0 
HK Survey          BS 16557-045       13.962  0.006  2  0.223  0.008  2  0.075  0.013 2                0                0 
HK Survey          BS 16557-049       12.976  0.007  2  0.005  0.010  2 -0.072  0.012 2                0                0 
HK Survey          BS 16557-050       13.156  0.006  4 -0.002  0.010  4  0.029  0.020 4                0                0 
HK Survey          BS 16557-060       11.126  0.002  2  0.250  0.004  2  0.132  0.010 2                0                0 
HK Survey          BS 16557-075       13.823  0.003  3  0.612  0.008  3               0  0.379  0.007  3  0.760  0.005  3 
HK Survey          BS 16920-017       13.860  0.002  4  0.761  0.003  4               0  0.492  0.003  4  0.983  0.002  4 
HK Survey          BS 16922-002       14.783: 0.002  3  0.420: 0.003  3               0  0.233: 0.003  3  0.641: 0.004  3 
HK Survey          BS 16922-027       12.241  0.002  2 -0.035  0.003  2 -0.157  0.004 2                0                0 
HK Survey          BS 16922-047       14.875  0.003  1  0.266  0.004  1 -0.465  0.005 1                0                0 
HK Survey          BS 16922-059       14.099  0.003  1  0.078  0.004  1  0.175  0.006 1                0                0 
HK Survey          BS 16922-065       14.427: 0.003  2  0.157: 0.004  2 -0.044: 0.006 2                0                0 
HK Survey          BS 16922-067       13.856: 0.002  2  0.611: 0.004  2  0.207: 0.008 2                0                0 
HK Survey          BS 16923-017       14.771: 0.007  2  0.147: 0.010  2 -0.507: 0.011 2                0                0 
HK Survey          BS 16928-053       13.399  0.002  4  0.862  0.004  4               0  0.513  0.004  3  1.060  0.002  4 
HK Survey          BS 16928-091       12.311  0.002  2  1.007  0.004  2  0.721  0.013 2                0                0 
HK Survey          BS 16929-005       13.610  0.001  6  0.618  0.002  6 -0.119  0.004 2  0.402  0.002  4  0.844  0.002  4 
HK Survey          BS 16929-035       12.977  0.002  2  0.391  0.004  2 -0.208  0.004 2                0                0 
HK Survey          BS 16933-003       13.483  0.003  2  0.710  0.006  2  0.152  0.011 2                0                0 
HK Survey          BS 16933-015       14.134  0.003  2  0.650  0.005  2  0.037  0.008 2                0                0 
HK Survey          BS 16933-017       13.066: 0.005  1  0.716: 0.009  1  1.255: 0.020 1                0                0 
HK Survey          BS 16934-002       12.806  0.002  4  0.927  0.005  4               0  0.567  0.004  4  1.136  0.003  4 
HK Survey          BS 16936-005       14.507: 0.004  2  0.603: 0.007  2               0  0.373: 0.008  2  0.642: 0.008  2 
HK Survey          BS 16936-013       14.601: 0.005  2  0.545: 0.008  2               0  0.285: 0.010  2  0.470: 0.009  2 
HK Survey          BS 16936-016       14.886: 0.004  2  0.396: 0.007  2               0  0.227: 0.008  2  0.350: 0.009  2 
HK Survey          BS 16936-018       14.371: 0.003  2  0.442: 0.005  2               0  0.262: 0.006  2  0.424: 0.006  2 
HK Survey          BS 16936-021       13.990: 0.002  2  0.356: 0.004  2               0  0.227: 0.004  2  0.373: 0.004  2 
HK Survey          BS 16936-028       15.894: 0.008  2 -0.228: 0.007  2               0 -0.141: 0.018  2 -0.469: 0.031  2 
HK Survey          BS 16936-031       14.587: 0.006  2  0.453: 0.011  2               0                0                0 
HK Survey          BS 16941-005       14.572: 0.004  2  0.868: 0.008  2               0  0.553: 0.006  2  1.072: 0.006  2 
HK Survey          BS 16941-011       12.359  0.003  2  0.578  0.005  2 -0.011  0.007 2                0                0 
HK Survey          BS 16941-021       16.233: 0.011  2  0.674: 0.017  2               0  0.377  0.018  2  0.911  0.018  2 
HK Survey          BS 16981-100       14.333  0.002  3  0.645  0.004  3               0  0.457  0.005  3  0.913  0.003  3 
HK Survey          BS 16986-005       13.939  0.004  3  0.811  0.011  3               0  0.429  0.008  3  0.814  0.006  3 
HK Survey          BS 17135-050       12.726: 0.006  2 -0.395: 0.009  2  0.409: 0.013 2                0                0 
HK Survey          BS 17136-002       12.575  0.001  2  0.348  0.002  2  0.010  0.003 2                0                0 
HK Survey          BS 17136-004       13.351  0.001  2  0.365  0.002  2               0  0.262: 0.003  2  0.574: 0.002  2 
HK Survey          BS 17136-005       13.177  0.002  2  0.461  0.004  2  0.192  0.005 2                0                0 
HK Survey          BS 17136-007       12.406  0.002  2  0.475  0.003  2               0  0.301  0.004  2  0.695  0.004  2 
HK Survey          BS 17136-008       10.050: 0.001  2 -0.050: 0.002  2 -0.408: 0.004 2                0                0 
HK Survey          BS 17136-010       11.512  0.002  2  0.240  0.003  2  0.256  0.004 2                0                0 
HK Survey          BS 17136-013       10.422  0.001  2 -0.042  0.001  2 -0.013  0.003 2                0                0 
HK Survey          BS 17136-014       13.386  0.001  2  0.388  0.002  2  0.011  0.003 2                0                0 
HK Survey          BS 17136-015       11.809  0.001  2  0.128  0.002  2  0.236  0.004 2                0                0 
HK Survey          BS 17136-016       12.812  0.001  2  1.049  0.002  2               0  0.325  0.002  2  0.681  0.002  2 
HK Survey          BS 17136-018       12.709  0.002  2  1.036  0.002  2               0  0.346  0.003  2  0.737  0.003  2 
HK Survey          BS 17136-020       12.830  0.001  2  1.211  0.001  2               0  0.452  0.002  2  0.891  0.002  2 
HK Survey          BS 17136-026       13.391  0.002  2  0.956  0.002  2               0  0.262  0.004  2  0.585  0.004  2 
HK Survey          BS 17435-003       12.254  0.001  4  0.423  0.002  4 -0.098  0.005 4                0                0 
HK Survey          BS 17435-024       13.058  0.008  1  0.465  0.014  1 -0.139  0.021 1                0                0 
HK Survey          BS 17436-016       13.835  0.005  2  0.891  0.011  2               0  0.515  0.007  2  0.997  0.006  2 
HK Survey          BS 17436-058       13.813  0.002  4  0.760  0.003  4               0  0.412  0.002  4  0.839  0.002  4 
HK Survey          BS 17438-001       13.833  0.001  2  0.759  0.003  2               0  0.415  0.003  2  0.834  0.002  2 
HK Survey          BS 17438-011       13.951  0.002  2  0.513  0.003  2               0  0.319  0.003  2  0.674  0.002  2 
HK Survey          BS 17438-020       14.066  0.003  2  0.581  0.004  2  0.025  0.006 2                0                0 
HK Survey          BS 17438-023       14.534  0.003  2  0.482  0.004  2               0  0.286  0.004  2  0.620  0.005  2 
HK Survey          BS 17438-028       13.683  0.001  2  0.706  0.002  2               0  0.387  0.002  2  0.798  0.002  2 
HK Survey          BS 17438-031       14.157  0.002  2  0.470  0.004  2               0  0.336  0.004  2  0.650  0.004  2 
HK Survey          BS 17438-048       14.115  0.002  2  0.477  0.004  2               0  0.359  0.004  2  0.686  0.004  2 
HK Survey          BS 17438-051       14.519  0.001  2  0.573  0.003  2               0  0.377  0.003  2  0.711  0.003  2 
HK Survey          BS 17438-055       12.979  0.001  2  0.465  0.002  2               0  0.340  0.003  2  0.631  0.003  2 
HK Survey          BS 17438-056       13.968  0.002  2  0.493  0.004  2               0  0.361  0.004  2  0.665  0.004  2 
HK Survey          BS 17438-062       13.750  0.001  2  0.512  0.002  2               0  0.349  0.003  2  0.660  0.003  2 
HK Survey          BS 17438-063       14.458  0.002  2  0.717  0.004  2               0  0.438  0.004  2  0.832  0.004  2 
HK Survey          BS 17438-064       13.649  0.001  2  0.448  0.003  2               0  0.337  0.003  2  0.636  0.003  2 
HK Survey          BS 17438-065       14.078  0.002  2  0.605  0.004  2               0  0.407  0.003  2  0.780  0.003  2 
HK Survey          BS 17438-069       13.535  0.002  2  0.442  0.004  2               0  0.335  0.004  2  0.632  0.004  2 
HK Survey          BS 17438-077       13.632  0.002  2  0.548  0.004  2               0  0.367  0.004  2  0.712  0.004  2 
HK Survey          BS 17438-079       13.782  0.002  2  0.435  0.003  2               0  0.273  0.004  2  0.585  0.004  2 
HK Survey          BS 17438-082       13.259  0.002  2  0.387  0.004  2  0.111  0.005 2                0                0 
HK Survey          BS 17438-094       14.194  0.002  2  0.569  0.003  2               0  0.336  0.004  2  0.714  0.004  2 
HK Survey          BS 17438-098       13.507  0.001  2  0.546  0.003  2               0  0.344  0.003  2  0.730  0.002  2 
HK Survey          BS 17438-102       13.493  0.002  2  0.419  0.003  2               0  0.269  0.003  2  0.567  0.003  2 
HK Survey          BS 17438-107       14.339  0.002  2  0.412  0.003  2               0  0.261  0.004  2  0.576  0.004  2 
HK Survey          BS 17438-113       13.945  0.001  2  0.485  0.002  2               0  0.317  0.003  2  0.678  0.003  2 
HK Survey          BS 17438-119       13.465  0.001  2  0.536  0.003  2               0  0.352  0.003  2  0.727  0.002  2 
HK Survey          BS 17438-132       12.949  0.002  2  0.909  0.004  2               0  0.511  0.004  2  0.970  0.003  2 
HK Survey          BS 17438-134       13.717  0.002  2  0.525  0.004  2               0  0.335  0.004  2  0.663  0.004  2 
HK Survey          BS 17438-138       14.306: 0.001  2  0.738: 0.003  2               0  0.319: 0.003  2  0.749: 0.003  2 
HK Survey          BS 17438-139       14.413  0.001  2  0.464  0.002  2               0  0.310  0.003  2  0.635  0.004  2 
HK Survey          BS 17438-140       13.989  0.002  2  0.696  0.003  2               0  0.433  0.003  2  0.865  0.003  2 
HK Survey          BS 17438-143       13.566  0.001  2  0.697  0.002  2               0  0.416  0.002  2  0.796  0.002  2 
HK Survey          BS 17438-144       13.806  0.001  2  0.919  0.003  2               0  0.525  0.002  2  0.967  0.002  2 
HK Survey          BS 17439-002       10.535  0.001  2  0.207  0.003  2  0.153  0.010 2                0                0 
HK Survey          BS 17439-014       12.847  0.004  2  0.284  0.006  2  0.091  0.010 2                0                0 
HK Survey          BS 17439-015       13.176  0.003  2  0.134  0.004  2  0.240  0.009 2                0                0 
HK Survey          BS 17439-016       11.181  0.002  2  0.240  0.004  2  0.236  0.006 2                0                0 
HK Survey          BS 17439-022       10.847  0.002  2  0.341  0.004  2  0.149  0.005 2                0                0 
HK Survey          BS 17439-023       12.611  0.002  2  0.052  0.004  2  0.084  0.006 2                0                0 
HK Survey          BS 17439-027       10.733  0.002  2 -0.110  0.004  2 -0.441  0.004 2                0                0 
HK Survey          BS 17439-034       11.247  0.003  2  0.148  0.004  2  0.204  0.006 2                0                0 
HK Survey          BS 17439-044       11.496  0.004  2  0.038  0.006  2  0.146  0.012 2                0                0 
HK Survey          BS 17439-048       12.351  0.004  2  0.262  0.006  2  0.168  0.014 2                0                0 
HK Survey          BS 17439-049       12.758  0.001  6  0.530  0.002  6  0.000  0.003 6                0                0 
HK Survey          BS 17439-050       11.905  0.007  2  0.125  0.011  2  0.238  0.025 2                0                0 
HK Survey          BS 17439-051       12.511  0.004  2  0.130  0.007  2  0.182  0.010 2                0                0 
HK Survey          BS 17439-052       12.181  0.006  2  0.182  0.011  2  0.166  0.017 2                0                0 
HK Survey          BS 17439-053       12.858  0.003  2  0.301  0.004  2  0.093  0.009 2                0                0 
HK Survey          BS 17439-055       11.095  0.002  4  0.358  0.003  4 -0.047  0.004 4                0                0 
HK Survey          BS 17439-056       10.504  0.002  2  0.246  0.006  2  0.134  0.011 2                0                0 
HK Survey          BS 17439-060       10.759  0.002  2  0.095  0.004  2  0.088  0.006 2                0                0 
HK Survey          BS 17439-061       13.943  0.005  2  0.009  0.007  2 -0.059  0.012 2                0                0 
HK Survey          BS 17439-065       13.434  0.001  6  0.707  0.002  6  0.057  0.006 2  0.441  0.002  4  0.916  0.002  4 
HK Survey          BS 17439-067       10.116  0.004  2  0.206  0.005  2  0.172  0.008 2                0                0 
HK Survey          BS 17444-006       13.047  0.001  2  0.563  0.003  2               0  0.358  0.003  2  0.706  0.002  2 
HK Survey          BS 17444-009       13.202  0.002  2  0.462  0.003  2               0  0.305  0.003  2  0.617  0.003  2 
HK Survey          BS 17444-011       13.083  0.001  2  0.587  0.003  2               0  0.354  0.003  2  0.695  0.002  2 
HK Survey          BS 17444-023       13.017  0.001  2  0.594  0.003  2               0  0.358  0.003  2  0.688  0.002  2 
HK Survey          BS 17444-032       13.524  0.003  2  0.428  0.004  2 -0.215  0.006 2                0                0 
HK Survey          BS 17444-035       11.900  0.001  2  0.973  0.003  2  0.742  0.010 2                0                0 
HK Survey          BS 17444-040       12.878  0.002  2  0.543  0.004  2               0  0.316  0.004  2  0.627  0.004  2 
HK Survey          BS 17444-046       13.195  0.002  2  0.474  0.004  2               0  0.342  0.003  2  0.670  0.003  2 
HK Survey          BS 17444-049       13.210  0.001  2  0.353  0.002  2               0  0.177  0.002  2  0.231  0.002  2 
HK Survey          BS 17444-050       12.710  0.001  2  0.511  0.002  2               0  0.262  0.003  2  0.398  0.002  2 
HK Survey          BS 17444-055       13.132  0.001  2  0.562  0.003  2               0  0.307  0.003  2  0.505  0.002  2 
HK Survey          BS 17444-058       12.391  0.001  2  0.426  0.001  2               0  0.280  0.001  2  0.566  0.001  2 
HK Survey          BS 17444-059       13.302  0.001  2  0.406  0.002  2               0  0.240  0.003  2  0.362  0.003  2 
HK Survey          BS 17444-061       13.133  0.002  2  0.681  0.004  2               0  0.384  0.004  2  0.676  0.004  2 
HK Survey          BS 17444-062       13.429  0.002  2  0.670  0.004  2               0  0.345  0.004  2  0.567  0.004  2 
HK Survey          BS 17444-065       13.413  0.001  2  0.673  0.003  2               0  0.317  0.002  2  0.507  0.002  2 
HK Survey          BS 17444-076       12.955  0.002  2  0.519  0.004  2               0  0.272  0.004  2  0.438  0.004  2 
HK Survey          BS 17444-077       12.536  0.002  2  0.627  0.004  2               0  0.309  0.004  2  0.509  0.004  2 
HK Survey          BS 17444-078       12.085  0.001  2  0.424  0.002  2               0  0.217  0.003  2  0.331  0.002  2 
HK Survey          BS 17444-088       11.985  0.001  2  0.408  0.002  2               0  0.222  0.003  2  0.346  0.002  2 
HK Survey          BS 17446-001       13.232  0.009  1  0.842  0.011  1               0  0.508  0.008  1  1.000  0.008  1 
HK Survey          BS 17446-062       12.634  0.009  1  0.835  0.011  1               0  0.496  0.008  1  0.980  0.008  1 
HK Survey          BS 17449-009       11.996  0.002  2  0.770  0.004  2               0  0.237  0.003  2  0.451  0.003  2 
HK Survey          BS 17451-055       13.684  0.009  1  0.646  0.011  1               0  0.390  0.008  1  0.776  0.008  1 
HK Survey          BS 17569-009       12.160  0.003  1  0.080  0.006  1  0.130  0.006 1                0                0 
HK Survey          BS 17569-011       10.769  0.009  1  1.520  0.011  1               0  1.222  0.008  1  2.714  0.008  1 
HK Survey          BS 17569-012       14.620  0.008  1  0.080  0.013  1  0.130  0.016 1                0                0 
HK Survey          BS 17569-049       13.360  0.003  4  0.883  0.004  4  0.260  0.005 2  0.555  0.006  2  1.101  0.006  2 
HK Survey          BS 17570-085       12.452: 0.002  2  0.407: 0.004  2 -0.450: 0.004 2                0                0 
HK Survey          BS 17571-049       13.437  0.001  2  0.747  0.002  2               0  0.401  0.002  2  0.808  0.002  2 
HK Survey          BS 17571-066       13.260  0.002  2  0.784  0.002  2               0  0.475  0.003  2  0.928  0.003  2 
HK Survey          BS 17571-082       11.979  0.001  2  0.796  0.002  2               0  0.470  0.002  2  0.956  0.002  2 
HK Survey          BS 17571-087       13.210  0.002  2  0.783  0.002  2               0  0.558  0.003  2  1.127  0.002  2 
HK Survey          BS 17571-092       13.379  0.002  2  0.704  0.002  2               0  0.537  0.003  2  1.069  0.003  2 
HK Survey          BS 17571-096       13.556  0.002  2  0.715  0.003  2               0  0.492  0.003  2  0.987  0.003  2 
HK Survey          BS 17571-105       12.536  0.002  2  0.523  0.002  2               0  0.525  0.003  2  0.985  0.003  2 
HK Survey          BS 17571-119       13.586  0.001  2  0.632  0.002  2               0  0.635  0.002  2  1.230  0.002  2 
HK Survey          BS 17572-100       12.194  0.003 10  0.370  0.004  8 -0.154  0.006 5  0.299  0.006  5  0.577  0.005  5 
HK Survey          BS 17574-004       13.062  0.002  2  0.666  0.004  2               0  0.383  0.005  2  0.715  0.004  2 
HK Survey          BS 17574-019       13.201  0.003  2  0.775  0.005  2               0  0.431  0.006  2  0.842  0.004  2 
HK Survey          BS 17574-040       12.233  0.002  2  0.512  0.004  2               0  0.307  0.004  2  0.615  0.004  2 
HK Survey          BS 17574-044       11.042  0.002  2  0.539  0.003  2               0  0.290  0.003  2  0.580  0.003  2 
HK Survey          BS 17574-050       10.497  0.001  2  0.647  0.002  2               0  0.352  0.002  2  0.691  0.002  2 
HK Survey          BS 17574-053       12.295  0.002  2  0.913  0.004  2               0  0.528  0.004  2  1.044  0.003  2 
HK Survey          BS 17574-072       12.743  0.002  2  0.786  0.004  2               0  0.466  0.004  2  0.964  0.004  2 
HK Survey          BS 17574-098       12.097  0.002  2  0.907  0.004  2               0  0.515  0.004  2  1.062  0.003  2 
HK Survey          BS 17574-132       12.328  0.001  2  0.768  0.003  2               0  0.474  0.003  2  0.992  0.002  2 
HK Survey          BS 17574-142       11.711  0.001  2  1.089  0.003  2               0  0.627  0.002  2  1.311  0.002  2 
HK Survey          BS 17575-005       12.162  0.002  2  0.805  0.004  2  0.236  0.007 2                0                0 
HK Survey          BS 17575-007       10.930  0.001  2  0.632  0.002  2  0.132  0.004 2                0                0 
HK Survey          BS 17575-011       11.517  0.002  2  0.603  0.003  2  0.134  0.006 2                0                0 
HK Survey          BS 17575-019       13.165  0.001  2  0.489  0.002  2               0  0.309  0.002  2  0.635  0.002  2 
HK Survey          BS 17575-026       12.946  0.001  2  0.656  0.003  2               0  0.429  0.003  2  0.877  0.002  2 
HK Survey          BS 17575-028       12.840: 0.002  2  0.590: 0.004  2  0.262: 0.007 2                0                0 
HK Survey          BS 17575-040       12.279  0.001  2  0.729  0.002  2               0  0.466  0.003  2  0.964  0.002  2 
HK Survey          BS 17575-050       11.505  0.001  2  0.663  0.002  2               0  0.410  0.002  2  0.852  0.002  2 
HK Survey          BS 17575-061       13.451: 0.004  2  0.344: 0.005  2  0.163: 0.007 2                0                0 
HK Survey          BS 17575-069       13.260: 0.003  2  0.447: 0.005  2  0.223: 0.008 2                0                0 
HK Survey          BS 17575-075       12.804  0.001  2  0.676  0.002  2               0  0.424  0.003  2  0.850  0.002  2 
HK Survey          BS 17575-078       13.476  0.002  2  0.821  0.004  2               0  0.519  0.003  2  1.059  0.002  2 
HK Survey          BS 17575-092       13.471  0.001  2  0.614  0.003  2               0  0.382  0.003  2  0.749  0.002  2 
HK Survey          BS 17575-136       10.823  0.001  2  0.550  0.002  2               0  0.349  0.002  2  0.681  0.002  2 
HK Survey          BS 17575-145       12.427  0.002  2  0.694  0.003  2               0  0.429  0.004  2  0.855  0.003  2 
HK Survey          BS 17575-186       13.137  0.001  2  0.640  0.003  2               0  0.434  0.003  2  0.863  0.002  2 
HK Survey          BS 17575-190       12.653  0.001  2  0.775  0.003  2               0  0.498  0.002  2  1.003  0.002  2 
HK Survey          BS 17575-192       13.528  0.002  2  0.473  0.004  2               0  0.337  0.004  2  0.641  0.004  2 
HK Survey          BS 17575-193       12.786  0.002  2  0.521  0.003  2               0  0.366  0.004  2  0.712  0.003  2 
HK Survey          BS 17575-199       12.440  0.001  2  0.473  0.002  2               0  0.328  0.003  2  0.632  0.002  2 
HK Survey          BS 17576-027       11.802  0.001  2  0.507  0.003  2 -0.089  0.004 2                0                0 
HK Survey          BS 17576-074       12.562  0.006  3  0.762  0.008  3  0.089  0.014 2  0.509  0.020  1                0 
HK Survey          BS 17577-012       10.710  0.001  2  0.091  0.002  2  0.058  0.003 2                0                0 
HK Survey          BS 17578-016       12.588  0.001  6  0.013  0.001  6 -0.184  0.002 6                0                0 
HK Survey          BS 17578-101       12.541  0.006  2  0.615  0.009  2 -0.165  0.014 2                0                0 
HK Survey          BS 17580-004        9.155  0.001  2  0.358  0.002  2  0.171  0.007 2                0                0 
HK Survey          BS 17580-005       11.600  0.004  1  0.589  0.009  1  0.233  0.021 1                0                0 
HK Survey          BS 17580-007       13.606  0.014  2  0.252  0.025  2  0.038  0.022 2                0                0 
HK Survey          BS 17580-008       10.521  0.001  2  0.286  0.003  2 -0.028  0.006 2                0                0 
HK Survey          BS 17580-009        9.762  0.001  1  0.436  0.002  1  0.199  0.003 1                0                0 
HK Survey          BS 17580-010       12.455  0.006  2  0.506  0.011  2  0.222  0.016 2                0                0 
HK Survey          BS 17580-012       12.647  0.006  2  0.760  0.015  2  0.111  0.016 2                0                0 
HK Survey          BS 17580-015       11.558  0.003  2  0.483  0.006  2  0.159  0.009 2                0                0 
HK Survey          BS 17580-018       13.149  0.001  2  0.966  0.002  2               0  0.360  0.002  2  0.777  0.002  2 
HK Survey          BS 17580-020       11.283  0.002  2  0.287  0.005  2  0.145  0.008 2                0                0 
HK Survey          BS 17580-022       12.877  0.008  2  0.580  0.012  2  0.299  0.021 2                0                0 
HK Survey          BS 17580-023       11.111  0.002  2  0.398  0.004  2  0.001  0.008 2                0                0 
HK Survey          BS 17580-024       10.484  0.001  2  0.373  0.003  2  0.109  0.007 2                0                0 
HK Survey          BS 17580-033       11.922  0.004  2  0.304  0.006  2  0.176  0.011 2                0                0 
HK Survey          BS 17580-036       12.423  0.006  2  0.431  0.011  2  0.183  0.015 2                0                0 
HK Survey          BS 17580-038       12.470  0.001  2  1.072  0.002  2               0  0.504  0.002  2  1.060  0.002  2 
HK Survey          BS 17580-049       12.271  0.002  2  1.096  0.002  2               0  0.485  0.003  2  1.020  0.002  2 
HK Survey          BS 17580-051       13.736  0.014  2  0.545  0.022  2  0.350  0.036 2                0                0 
HK Survey          BS 17580-056       12.907  0.006  4  0.427  0.010  4  0.230  0.014 4                0                0 
HK Survey          BS 17580-057       12.740  0.007  2  0.326  0.014  2  0.172  0.014 2                0                0 
HK Survey          BS 17580-061       12.559  0.002  2  0.535  0.004  2  0.255  0.010 2                0                0 
HK Survey          BS 17580-064       13.206  0.001  2  0.949  0.002  2               0  0.413  0.002  2  0.865  0.002  2 
HK Survey          BS 17580-065       12.705  0.001  2  0.921  0.001  2               0  0.422  0.002  2  0.882  0.002  2 
HK Survey          BS 17580-067       12.614  0.002  2  0.151  0.004  2 -0.219  0.005 2                0                0 
HK Survey          BS 17580-088       13.015  0.003  2  0.743  0.005  2  0.125  0.012 2                0                0 
HK Survey          BS 17580-094       13.265  0.003  2  0.808  0.005  2  0.155  0.011 2                0                0 
HK Survey          BS 17580-097       12.865  0.002  2  0.851  0.004  2  0.228  0.012 2                0                0 
HK Survey          BS 17580-104       10.334  0.001  2  0.674  0.002  2  0.245  0.006 2                0                0 
HK Survey          BS 17580-113       12.914  0.003  2  0.861  0.006  2  0.153  0.013 2                0                0 
HK Survey          BS 17580-122       12.896  0.003  2  0.832  0.006  2  0.132  0.012 2                0                0 
HK Survey          BS 17581-050       12.843  0.008  2  0.303  0.016  2  0.184  0.042 2                0                0 
HK Survey          BS 17581-077       12.804  0.005  3  0.408  0.005  3 -0.172  0.004 2  0.290  0.020  1  0.568  0.020  1 
HK Survey          BS 17582-002       12.651  0.002  2  0.720  0.004  2               0  0.420  0.004  2                0 
HK Survey          BS 17582-008       11.258  0.001  4  0.417  0.002  4  0.037  0.003 4                0                0 
HK Survey          BS 17582-019       12.371  0.002  2  0.019  0.004  2  0.039  0.005 2                0                0 
HK Survey          BS 17582-028       11.934  0.003  2  0.266  0.004  2  0.108  0.008 2                0                0 
HK Survey          BS 17582-040       12.808  0.002  2  0.620  0.003  2  0.036  0.005 2                0                0 
HK Survey          BS 17582-050       11.628  0.001  2  0.339  0.002  2 -0.027  0.004 2                0                0 
HK Survey          BS 17582-064       12.773: 0.002  2  0.614: 0.004  2  0.054: 0.006 2                0                0 
HK Survey          BS 17582-069       13.364  0.003  2  0.326  0.004  2  0.098  0.006 2                0                0 
HK Survey          BS 17582-073       12.185  0.002  2  0.507  0.004  2 -0.015  0.006 2                0                0 
HK Survey          BS 17582-079       12.595  0.002  2  0.241  0.004  2  0.068  0.006 2                0                0 
HK Survey          BS 17582-096       13.740  0.004  2  0.475  0.006  2               0  0.297  0.006  2  0.629  0.005  2 
HK Survey          BS 17582-113       13.029  0.001  2  0.483  0.002  2 -0.149  0.005 1                0                0 
HK Survey          BS 17583-001       13.042  0.007  2  0.587  0.015  2  0.101  0.017 2                0                0 
HK Survey          BS 17583-007       11.844  0.002  2  0.034  0.004  2 -0.264  0.007 2                0                0 
HK Survey          BS 17583-010       11.629  0.002  2  0.283  0.003  2  0.080  0.009 2                0                0 
HK Survey          BS 17583-021        9.872  0.001  2  0.461  0.001  2  0.139  0.005 2                0                0 
HK Survey          BS 17583-022       10.774  0.002  2  0.192  0.003  2  0.050  0.004 2                0                0 
HK Survey          BS 17583-031       12.465  0.004  2  0.130  0.007  2 -0.027  0.008 2                0                0 
HK Survey          BS 17583-034       11.340  0.002  2  0.356  0.004  2  0.127  0.006 2                0                0 
HK Survey          BS 17583-048       11.642  0.002  2  0.313  0.002  2  0.151  0.005 2                0                0 
HK Survey          BS 17583-053       12.750  0.004  2  0.406  0.008  2 -0.013  0.012 2                0                0 
HK Survey          BS 17583-054       12.024  0.005  2  0.353  0.009  2  0.036  0.011 2                0                0 
HK Survey          BS 17583-056       12.993  0.010  2  0.134  0.016  2  0.143  0.016 2                0                0 
HK Survey          BS 17583-062       12.619  0.005  4  0.024  0.008  4 -0.093  0.008 4                0                0 
HK Survey          BS 17583-068       11.766  0.004  2  0.274  0.008  2  0.141  0.009 2                0                0 
HK Survey          BS 17583-071       12.183  0.005  2  0.290  0.010  2  0.105  0.013 2                0                0 
HK Survey          BS 17583-075       11.864  0.002  2  0.371  0.004  2  0.061  0.006 2                0                0 
HK Survey          BS 17583-099       11.906  0.002  2  0.299  0.004  2  0.137  0.006 2                0                0 
HK Survey          BS 17583-100       12.340  0.002  2  0.505  0.004  2               0  0.375  0.003  2  0.756  0.003  2 
HK Survey          BS 17583-104       12.495  0.007  2  0.148  0.012  2  0.057  0.012 2                0                0 
HK Survey          BS 17583-107       12.358: 0.008  4  0.796: 0.017  4  0.166: 0.026 4                0                0 
HK Survey          BS 17583-108       12.016  0.003  2 -0.022  0.004  2 -0.267  0.004 2                0                0 
HK Survey          BS 17585-059       12.382: 0.003  2  0.972: 0.006  2  0.291: 0.016 2                0                0 
HK Survey          BS 17585-080       13.185: 0.004  2  1.082: 0.008  2  0.331: 0.025 2                0                0 
HK Survey          BS 17585-111       12.452: 0.002  2  1.076: 0.005  2  0.298: 0.013 2                0                0 
HK Survey          BS 17586-003       11.063: 0.002  2 -0.005: 0.003  2  0.030: 0.004 2                0                0 
HK Survey          BS 17586-008       13.023  0.004  2 -0.111  0.005  2 -0.569  0.004 2                0                0 
HK Survey          BS 17586-014       12.028  0.002  2  0.660  0.004  2  0.309  0.008 2                0                0 
HK Survey          BS 17586-020       11.447  0.002  2 -0.106  0.004  2 -0.395  0.004 2                0                0 
HK Survey          BS 17586-022       12.660  0.003  2  0.280  0.004  2  0.172  0.009 2                0                0 
HK Survey          BS 17586-029       11.520  0.003  2  0.248  0.004  2  0.110  0.007 2                0                0 
HK Survey          BS 17586-048       11.899  0.001  2  0.387  0.001  2 -0.164  0.001 2                0                0 
HK Survey          BS 17586-051       12.032  0.004  2 -0.014  0.005  2 -0.003  0.008 2                0                0 
HK Survey          BS 17586-053       12.550  0.003  2  0.447  0.005  2 -0.002  0.009 2                0                0 
HK Survey          BS 17586-054       11.660  0.003  2  0.166  0.004  2  0.172  0.007 2                0                0 
HK Survey          BS 17586-065       14.604  0.006  2  0.885  0.013  2  0.497  0.030 2                0                0 
HK Survey          BS 17586-069       10.906  0.002  2  0.204  0.003  2  0.133  0.005 2                0                0 
HK Survey          BS 17586-078       13.583  0.005  2  0.149  0.008  2  0.144  0.011 2                0                0 
HK Survey          BS 17586-108       12.952  0.004  2  0.256  0.006  2  0.129  0.012 2                0                0 
HK Survey          BS 17587-111       13.455  0.004  2  1.028  0.008  2               0  0.605  0.006  2  1.074  0.004  2 
HK Survey          CS 22166-007       15.271  0.020  1  0.343  0.020  1               0  0.247  0.020  1  0.491  0.020  1 
HK Survey          CS 22166-016       12.753  0.009  1  0.652  0.011  1               0  0.429  0.008  1  0.855  0.008  1 
HK Survey          CS 22166-022       14.328  0.020  1  0.428  0.020  1               0  0.314  0.020  1  0.616  0.020  1 
HK Survey          CS 22166-027       13.291  0.006  2  0.669  0.008  2               0  0.444  0.006  2  0.879  0.006  2 
HK Survey          CS 22166-034       14.471  0.007  2  0.155  0.011  2  0.166  0.019 2                0                0 
HK Survey          CS 22169-002       13.319  0.002  4  0.519  0.003  4 -0.372  0.002 2  0.363  0.006  2  0.732  0.006  2 
HK Survey          CS 22169-035       12.882  0.002  5  0.931  0.003  5               0  0.560  0.002  5  1.118  0.002  5 
HK Survey          CS 22171-009       13.387  0.005  2  0.407  0.007  2               0  0.296  0.005  2  0.610  0.007  2 
HK Survey          CS 22172-002       12.733  0.003  6  0.818  0.004  6               0  0.529  0.003  6  1.040  0.003  6 
HK Survey          CS 22174-007       12.409  0.002  5  0.694  0.003  5               0  0.448  0.002  5  0.900  0.003  5 
HK Survey          CS 22175-007       13.461  0.004  2  0.676  0.006  2               0  0.423  0.004  2  0.890  0.005  2 
HK Survey          CS 22175-023       14.354: 0.005  2  0.627: 0.008  2               0  0.373: 0.006  2  0.769: 0.008  2 
HK Survey          CS 22183-001       13.044  0.009  1  0.867  0.011  1               0  0.539  0.008  1  1.063  0.008  1 
HK Survey          CS 22183-014       14.215  0.006  2  0.005  0.009  2  0.083  0.016 2                0                0 
HK Survey          CS 22183-015       13.727  0.006  2  0.700  0.013  2               0  0.396  0.008  2  0.785  0.010  2 
HK Survey          CS 22183-031       13.622  0.003  2  0.673  0.005  2               0  0.444  0.004  2  0.898  0.005  2 
HK Survey          CS 22185-007       13.324  0.005  5  0.720  0.006  5               0  0.471  0.005  5  0.952  0.005  5 
HK Survey          CS 22186-008       11.370  0.003  1  0.200  0.005  1  0.080  0.008 1                0                0 
HK Survey          CS 22186-012       12.100  0.003  1  0.130  0.006  1  0.190  0.006 1                0                0 
HK Survey          CS 22186-020       13.240: 0.004  1  0.430: 0.006  1  0.000: 0.007 1                0                0 
HK Survey          CS 22186-023       12.841  0.002  2  0.682  0.004  2               0  0.458  0.003  2  0.916  0.003  2 
HK Survey          CS 22186-025       14.228  0.003  2  0.737  0.005  2               0  0.488  0.004  2  0.959  0.004  2 
HK Survey          CS 22186-041       11.490  0.003  1  0.190  0.005  1  0.110  0.008 1                0                0 
HK Survey          CS 22189-009       14.056  0.005  4  0.754  0.008  4               0  0.490  0.006  4  0.976  0.006  4 
HK Survey          CS 22191-002       13.480  0.003  2  0.060  0.004  2  0.150  0.005 2                0                0 
HK Survey          CS 22191-003       12.200  0.003  1  0.220  0.006  1  0.120  0.006 1                0                0 
HK Survey          CS 22191-005       13.740  0.003  2  0.230  0.005  2  0.100  0.006 2                0                0 
HK Survey          CS 22191-006       12.980  0.002  2  0.110  0.004  2  0.130  0.004 2                0                0 
HK Survey          CS 22191-009       12.500  0.003  1  0.050  0.006  1  0.150  0.006 1                0                0 
HK Survey          CS 22191-011       13.840  0.004  1  0.280  0.007  1 -0.020  0.008 1                0                0 
HK Survey          CS 22191-013       14.610  0.008  1  0.060  0.013  1  0.140  0.016 1                0                0 
HK Survey          CS 22191-014       13.750  0.004  1  0.010  0.007  1  0.090  0.008 1                0                0 
HK Survey          CS 22191-015       12.910  0.003  1  0.100  0.005  1  0.010  0.006 1                0                0 
HK Survey          CS 22191-019       12.980  0.003  1  0.420  0.005  1 -0.240  0.006 1                0                0 
HK Survey          CS 22872-036       14.916  0.003  6  0.466  0.007  6               0  0.383  0.006  6  0.790  0.005  6 
HK Survey          CS 22873-128       13.052  0.003  4  0.692  0.004  4               0  0.490  0.005  4  0.950  0.004  4 
HK Survey          CS 22874-038       13.465  0.004  4  0.658  0.006  4 -0.020  0.014 2  0.454  0.008  2  0.911  0.007  2 
HK Survey          CS 22874-049       14.364  0.004  4  0.491  0.007  4 -0.139  0.012 2                0                0 
HK Survey          CS 22874-094       14.060  0.007  2  0.425  0.010  2 -0.123  0.013 2                0                0 
HK Survey          CS 22877-001       12.162  0.001 10  0.766  0.002 10               0  0.467  0.001  9  0.944  0.001 10 
HK Survey          CS 22877-051       14.259: 0.007  2  0.340: 0.010  2 -0.159: 0.011 2                0                0 
HK Survey          CS 22878-101       13.728  0.002  4  0.848  0.003  4               0  0.511  0.003  4  1.055  0.002  4 
HK Survey          CS 22879-029       14.425  0.006  2  0.420  0.007  2               0  0.280  0.009  2  0.604  0.009  2 
HK Survey          CS 22880-074       13.182: 0.004  2  0.550: 0.008  2               0  0.412: 0.008  2  0.800: 0.006  2 
HK Survey          CS 22881-036       13.934  0.004  2  0.458  0.007  2               0  0.301  0.006  2  0.656  0.008  2 
HK Survey          CS 22884-097       14.868  0.009  2  0.579  0.013  2               0  0.407  0.010  2  0.849  0.011  2 
HK Survey          CS 22885-143       13.795: 0.003  2  0.816: 0.006  2               0  0.543: 0.006  2  1.016: 0.004  2 
HK Survey          CS 22885-194       13.968  0.020  1  0.076  0.020  1  0.081  0.030 1  0.058  0.020  1  0.112  0.020  1 
HK Survey          CS 22886-042       13.275  0.010  2  0.785  0.020  2               0  0.512  0.012  2  1.006  0.016  2 
HK Survey          CS 22887-021       14.320  0.007  1  0.690  0.011  1 -0.050  0.015 1                0                0 
HK Survey          CS 22887-048       12.866  0.003  2  0.389  0.004  2               0  0.278  0.004  2  0.556  0.004  2 
HK Survey          CS 22889-009       16.490  0.007  3 -0.601  0.011  3               0 -0.234  0.019  3 -0.142  0.023  3 
HK Survey          CS 22889-047       14.886: 0.006  4  0.539: 0.009  4  0.006: 0.013 4                0                0 
HK Survey          CS 22889-050       14.275: 0.005  3  0.374: 0.007  3 -0.102: 0.008 3                0                0 
HK Survey          CS 22891-047       13.474  0.004  4  0.759  0.005  4               0  0.544  0.005  4  1.045  0.005  4 
HK Survey          CS 22891-171       14.293  0.004  4  0.872  0.005  4               0  0.485  0.005  4  0.918  0.005  4 
HK Survey          CS 22892-052       13.213  0.009  1  0.800  0.011  1               0  0.491  0.008  1  0.990  0.008  1 
HK Survey          CS 22898-027       12.786  0.001  2  0.433  0.004  2               0  0.310  0.004  2  0.692  0.003  2 
HK Survey          CS 22898-062       13.791  0.003  3  0.638  0.004  3               0  0.413  0.005  3  0.824  0.005  3 
HK Survey          CS 22898-076       14.587  0.002  2 -0.220  0.002  2 -0.949  0.002 2                0                0 
HK Survey          CS 22898-081       12.799  0.009  1  0.897  0.011  1               0  0.515  0.008  1  1.018  0.008  1 
HK Survey          CS 22936-076       14.246: 0.001  2 -0.077: 0.003  2               0  0.190: 0.004  2  0.563: 0.004  2 
HK Survey          CS 22937-087       14.880  0.006  2  0.160  0.009  2 -0.750  0.011 2                0                0 
HK Survey          CS 22942-019       12.673  0.002  2  0.898  0.004  2               0  0.475  0.003  2  0.914  0.004  2 
HK Survey          CS 22943-095       11.714  0.004  2  0.349  0.006  2 -0.206  0.011 2                0                0 
HK Survey          CS 22943-097       13.693  0.007  2  0.409  0.010  2 -0.056  0.014 2                0                0 
HK Survey          CS 22943-132       13.315  0.008  2  0.412  0.011  2 -0.224  0.015 2                0                0 
HK Survey          CS 22943-137       14.446  0.006  2  0.407  0.009  2 -0.183  0.012 2                0                0 
HK Survey          CS 22945-028       14.624  0.005  3  0.653  0.008  3 -0.110  0.016 1  0.428  0.007  2  0.896  0.008  2 
HK Survey          CS 22947-187       12.962  0.005  2  0.648  0.006  2               0  0.454  0.007  2  0.877  0.007  2 
HK Survey          CS 22947-302       13.965  0.002  6  0.730  0.004  6               0  0.509  0.004  6  1.021  0.004  6 
HK Survey          CS 22948-043       13.420  0.003  2  0.008  0.004  2  0.071  0.005 2                0                0 
HK Survey          CS 22948-104       13.929  0.005  2  0.604  0.006  2               0  0.410  0.008  2  0.821  0.008  2 
HK Survey          CS 22949-008       14.168  0.004  2  0.494  0.006  2               0  0.310  0.005  2  0.623  0.007  2 
HK Survey          CS 22949-037       14.361  0.003  8  0.786  0.012  4               0  0.497  0.004  8  1.003  0.004  8 
HK Survey          CS 22949-048       13.668  0.004  2  0.839  0.008  2               0  0.514  0.005  2  1.029  0.005  2 
HK Survey          CS 22950-013       13.410  0.004  1 -0.520  0.006  1  0.190  0.007 1                0                0 
HK Survey          CS 22950-018       13.080  0.004  1  0.020  0.006  1 -0.120  0.007 1                0                0 
HK Survey          CS 22950-039       14.960  0.002  2  0.107  0.003  2  0.354  0.004 2                0                0 
HK Survey          CS 22950-046       14.224  0.005  2                0               0  0.585  0.004  2  1.158  0.004  2 
HK Survey          CS 22950-053       11.248  0.001  2  0.311  0.001  2  0.106  0.001 2                0                0 
HK Survey          CS 22950-063       14.108  0.003  6  0.750  0.005  6               0  0.527  0.005  6  0.994  0.003  6 
HK Survey          CS 22950-108       12.481  0.001  2  0.177  0.001  2 -0.109  0.002 2                0                0 
HK Survey          CS 22950-201       13.021  0.001  2  0.041  0.001  2 -0.011  0.001 2                0                0 
HK Survey          CS 22951-027       14.850  0.008  1  0.560  0.013  1 -0.230  0.016 1                0                0 
HK Survey          CS 22952-015       13.271  0.004  5  0.812  0.006  5               0  0.503  0.004  5  1.022  0.005  5 
HK Survey          CS 22953-003       13.772  0.003  4  0.688  0.005  4               0  0.433  0.004  4  0.886  0.004  4 
HK Survey          CS 22953-031       14.115  0.003  2  0.451  0.004  2               0  0.456  0.004  2  0.794  0.004  2 
HK Survey          CS 22954-015       13.035  0.003  2  0.449  0.004  2 -0.238  0.005 2                0                0 
HK Survey          CS 22955-032       14.774  0.011  2  0.440  0.017  2 -0.149  0.022 2                0                0 
HK Survey          CS 22955-054       14.870  0.008  1 -0.020  0.013  1 -0.620  0.016 1                0                0 
HK Survey          CS 22956-050       14.247  0.007  2  0.770  0.017  2               0  0.502  0.009  2  1.036  0.012  2 
HK Survey          CS 22957-013       14.089  0.005  2  0.775  0.011  2               0  0.488  0.006  2  0.979  0.007  2 
HK Survey          CS 22957-027       13.617  0.004  3  0.801  0.006  3               0  0.453  0.004  3  0.904  0.005  3 
HK Survey          CS 22958-002       12.700  0.002  2  0.670  0.004  2 -0.070  0.004 2                0                0 
HK Survey          CS 22958-042       14.516  0.006  2  0.479  0.009  2               0  0.294  0.007  2  0.614  0.009  2 
HK Survey          CS 22958-083       14.423  0.004  3  0.664  0.007  3 -0.030  0.015 1  0.442  0.006  2  0.902  0.007  2 
HK Survey          CS 22959-219       13.516  0.007  4  0.408  0.010  4 -0.148  0.013 4                0                0 
HK Survey          CS 22960-010       13.811  0.003  2  0.461  0.006  2               0  0.326  0.005  2  0.674  0.007  2 
HK Survey          CS 22960-029       15.047  0.001  4  0.402  0.002  4 -0.296  0.003 3                0                0 
HK Survey          CS 22960-048       14.960  0.004  3  0.615  0.006  3 -0.130  0.016 1  0.402  0.006  2  0.901  0.008  2 
HK Survey          CS 22960-051       13.034  0.003  2  0.001  0.004  2  0.084  0.005 2                0                0 
HK Survey          CS 22960-053       14.950  0.003  3  0.755  0.006  3  0.100  0.016 1  0.413  0.006  2  0.904  0.006  2 
HK Survey          CS 22960-064       13.940  0.004  1  0.620  0.007  1 -0.120  0.008 1                0                0 
HK Survey          CS 22961-023       12.014  0.002  2  0.400  0.004  2 -0.210  0.004 2                0                0 
HK Survey          CS 22964-183       14.450  0.003  2  0.341  0.005  2               0  0.310  0.007  2  0.699  0.005  2 
HK Survey          CS 22965-012       10.429  0.003  2  0.297  0.004  2  0.209  0.008 2                0                0 
HK Survey          CS 22965-016       14.050  0.007  1  0.750  0.011  1  0.060  0.015 1                0                0 
HK Survey          CS 22965-028       12.809: 0.003  2 -0.162: 0.004  2  0.317: 0.006 2                0                0 
HK Survey          CS 22965-031       13.083  0.002  2 -0.235  0.003  2 -0.666  0.003 2                0                0 
HK Survey          CS 22965-054       15.069: 0.019  2  0.497: 0.025  2               0  0.337: 0.025  2  0.997: 0.023  2 
HK Survey          CS 22966-011       14.555  0.006  2  0.422  0.009  2 -0.283  0.011 2                0                0 
HK Survey          CS 22966-033       14.160  0.007  1  0.750  0.011  1  0.080  0.015 1                0                0 
HK Survey          CS 22966-036       13.680  0.004  1  0.690  0.007  1 -0.030  0.008 1                0                0 
HK Survey          CS 22966-057       14.315  0.004  4  0.604  0.007  4 -0.160  0.011 2  0.381  0.007  2  0.803  0.009  2 
HK Survey          CS 22967-007       13.479  0.007  1  0.427  0.012  1               0  0.289  0.012  1  0.631  0.011  1 
HK Survey          CS 22968-005       12.650  0.002  2  0.020  0.004  2  0.050  0.004 2                0                0 
HK Survey          CS 22968-014       13.684  0.003  2  0.755  0.006  2               0  0.472  0.004  2  0.969  0.004  2 
HK Survey          CS 22968-016       12.920  0.003  1 -0.030  0.005  1 -0.030  0.006 1                0                0 
HK Survey          CS 22968-024       13.380  0.004  1  0.190  0.006  1  0.070  0.007 1                0                0 
HK Survey          CS 22968-034       14.050  0.007  1 -0.010  0.011  1 -0.020  0.015 1                0                0 
HK Survey          CS 22968-041       13.160  0.004  1  0.270  0.006  1  0.100  0.007 1                0                0 
HK Survey          CS 29491-053       12.898  0.002  2  0.811  0.004  2               0  0.518  0.003  2  1.086  0.004  2 
HK Survey          CS 29491-069       13.075  0.002  2  0.600  0.004  2               0  0.421  0.003  2  0.900  0.004  2 
HK Survey          CS 29491-109       13.181  0.003  2  0.802  0.005  2               0  0.495  0.004  2  1.052  0.005  2 
HK Survey          CS 29493-059       13.500  0.004  1  0.750  0.006  1  0.030  0.007 1                0                0 
HK Survey          CS 29493-070       13.683  0.002  7  0.724  0.003  7               0  0.481  0.003  7  0.993  0.003  7 
HK Survey          CS 29493-090       14.057  0.002  5  0.830  0.003  5               0  0.515  0.003  5  1.071  0.003  5 
HK Survey          CS 29495-041       13.231  0.002  5  0.790  0.005  5  0.090  0.007 1  0.578  0.006  4  1.009  0.004  4 
HK Survey          CS 29495-042       13.607  0.003  3  0.626  0.006  3               0  0.415  0.005  3  0.825  0.004  3 
HK Survey          CS 29495-059       13.520  0.004  1  0.750  0.007  1  0.010  0.008 1                0                0 
HK Survey          CS 29497-004       14.034  0.005  2  0.705  0.010  2               0  0.451  0.006  2  0.918  0.007  2 
HK Survey          CS 29497-030       12.656  0.002  2  0.299  0.004  2               0  0.215  0.003  2  0.440  0.005  2 
HK Survey          CS 29497-034       12.221  0.020  1  1.117  0.020  1               0  0.517  0.020  1                0 
HK Survey          CS 29498-043       13.628  0.002  5  1.116  0.004  5               0  0.615  0.002  5  1.222  0.003  5 
HK Survey          CS 29502-015       13.027  0.009  1  0.719  0.011  1               0  0.465  0.008  1  0.933  0.008  1 
HK Survey          CS 29502-042       12.722  0.002  2  0.679  0.005  2 -0.110  0.006 1  0.397  0.006  1  0.709  0.006  1 
HK Survey          CS 29502-067       13.930  0.004  1  0.800  0.007  1  0.040  0.008 1                0                0 
HK Survey          CS 29502-092       11.868  0.009  1  0.771  0.011  1               0  0.503  0.008  1  1.006  0.008  1 
HK Survey          CS 29503-010       13.737  0.004  2  0.472  0.006  2               0  0.307  0.004  2  0.609  0.007  2 
HK Survey          CS 29504-006       14.388  0.004  1  0.369  0.007  1               0  0.270  0.006  1  0.544  0.009  1 
HK Survey          CS 29504-027       12.830  0.003  1  0.700  0.005  1  0.140  0.006 1                0                0 
HK Survey          CS 29509-044       14.400  0.007  1  0.620  0.011  1 -0.080  0.015 1                0                0 
HK Survey          CS 29509-045       14.601  0.020  1  0.684  0.020  1               0  0.442  0.020  1  0.903  0.020  1 
HK Survey          CS 29510-017       13.756  0.020  1  0.447  0.020  1               0  0.292  0.020  1  0.591  0.020  1 
HK Survey          CS 29510-054       14.182  0.040  1  0.418  0.040  1               0  0.301  0.040  1  0.587  0.040  1 
HK Survey          CS 29510-058       13.510  0.004  2  0.669  0.008  2               0  0.440  0.006  2  0.882  0.006  2 
HK Survey          CS 29512-030       14.601  0.012  2  0.417  0.017  2 -0.252  0.019 2                0                0 
HK Survey          CS 29512-032       12.589  0.006  2  0.372  0.010  2 -0.022  0.019 2                0                0 
HK Survey          CS 29512-043       13.429  0.011  2  0.456  0.020  2 -0.246  0.024 2                0                0 
HK Survey          CS 29512-073       14.137  0.004  2  0.568  0.007  2               0  0.377  0.006  2  0.753  0.005  2 
HK Survey          CS 29512-076       13.932  0.009  2  0.464  0.017  2 -0.047  0.022 2                0                0 
HK Survey          CS 29513-014       13.892  0.001  2  0.556  0.002  2 -0.013  0.004 2                0                0 
HK Survey          CS 29513-032       14.465  0.002  2  0.461  0.003  2 -0.169  0.006 2                0                0 
HK Survey          CS 29514-007       13.969  0.020  1  0.389  0.020  1               0  0.301  0.020  1  0.594  0.020  1 
HK Survey          CS 29515-060       14.366  0.002  1  0.566  0.003  1  0.039  0.005 1                0                0 
HK Survey          CS 29516-009       12.560  0.002  2  0.240  0.004  2  0.160  0.004 2                0                0 
HK Survey          CS 29516-011       12.190  0.003  1  0.110  0.006  1  0.040  0.006 1                0                0 
HK Survey          CS 29516-017       12.430  0.003  1  0.080  0.006  1  0.110  0.006 1                0                0 
HK Survey          CS 29516-021       13.820  0.003  2  0.020  0.005  2 -0.160  0.006 2                0                0 
HK Survey          CS 29516-023       13.990  0.003  2  0.220  0.005  2  0.080  0.006 2                0                0 
HK Survey          CS 29516-024       13.605  0.006  2  0.916  0.011  2               0  0.594  0.007  2  1.189  0.006  2 
HK Survey          CS 29516-025       14.640  0.005  3  0.090  0.008  3 -0.030  0.009 3                0                0 
HK Survey          CS 29516-026       12.980  0.002  4  0.320  0.002  4  0.200  0.003 4                0                0 
HK Survey          CS 29516-037       12.300  0.002  2  0.240  0.004  2  0.260  0.004 2                0                0 
HK Survey          CS 29516-044       11.520  0.002  1  0.190  0.004  1  0.130  0.008 1                0                0 
HK Survey          CS 29516-054       11.870  0.001  2  0.240  0.003  2  0.200  0.006 2                0                0 
HK Survey          CS 29517-004       14.174  0.013  2  0.409  0.021  2 -0.095  0.025 2                0                0 
HK Survey          CS 29517-005       14.239  0.011  2  0.565  0.018  2 -0.135  0.023 2                0                0 
HK Survey          CS 29517-010       14.686  0.013  2  0.448  0.020  2 -0.139  0.023 2                0                0 
HK Survey          CS 29517-012       14.190  0.012  2  0.440  0.017  2 -0.113  0.019 2                0                0 
HK Survey          CS 29517-014       14.389  0.015  2  0.443  0.023  2 -0.071  0.029 2                0                0 
HK Survey          CS 29517-023       14.593  0.017  2  0.512  0.028  2 -0.119  0.033 2                0                0 
HK Survey          CS 29517-025       14.306  0.004  5  0.506  0.007  5 -0.078  0.030 2  0.360  0.003  3  0.791  0.003  3 
HK Survey          CS 29518-020       14.003  0.005  2  0.415  0.008  2 -0.254  0.011 2                0                0 
HK Survey          CS 29518-043       14.566  0.006  2  0.371  0.009  2 -0.207  0.011 2                0                0 
HK Survey          CS 29518-048       14.374  0.002  2  0.493  0.003  2  0.063  0.005 2                0                0 
HK Survey          CS 29518-051       13.008  0.002  5  0.629  0.003  5 -0.070  0.007 1  0.414  0.002  4  0.846  0.003  4 
HK Survey          CS 29520-002       14.600  0.008  1  0.060  0.013  1  0.130  0.016 1                0                0 
HK Survey          CS 29520-007       16.020  0.015  1  0.040  0.024  1  0.140  0.041 1                0                0 
HK Survey          CS 29520-009       16.010  0.015  1  0.030  0.024  1  0.150  0.041 1                0                0 
HK Survey          CS 29520-018       14.440  0.007  1  0.480  0.011  1 -0.240  0.015 1                0                0 
HK Survey          CS 29520-019       14.330  0.007  1 -0.240  0.011  1 -0.960  0.015 1                0                0 
HK Survey          CS 29520-028       14.430  0.007  1 -0.010  0.011  1  0.000  0.015 1                0                0 
HK Survey          CS 29520-030       14.480  0.005  2  0.470  0.008  2 -0.250  0.011 2                0                0 
HK Survey          CS 29520-034       13.830  0.003  2  0.260  0.005  2  0.100  0.006 2                0                0 
HK Survey          CS 29520-036       14.520  0.008  1 -0.020  0.013  1  0.000  0.016 1                0                0 
HK Survey          CS 29520-041       14.670  0.006  2  0.100  0.009  2  0.170  0.011 2                0                0 
HK Survey          CS 29520-042       13.900  0.004  1  0.200  0.007  1  0.080  0.008 1                0                0 
HK Survey          CS 29520-044       15.400  0.007  2  0.040  0.011  2  0.020  0.019 2                0                0 
HK Survey          CS 29520-046       13.600  0.004  1 -0.090  0.007  1 -0.240  0.008 1                0                0 
HK Survey          CS 29520-050       13.440  0.004  1  0.120  0.006  1  0.070  0.007 1                0                0 
HK Survey          CS 29520-053       14.790  0.008  1  0.130  0.013  1  0.120  0.016 1                0                0 
HK Survey          CS 29520-059       15.420  0.010  1  0.030  0.016  1  0.050  0.027 1                0                0 
HK Survey          CS 29520-060       15.070  0.010  1 -0.060  0.016  1 -0.220  0.027 1                0                0 
HK Survey          CS 29520-061       14.430  0.007  1  0.200  0.011  1 -0.050  0.015 1                0                0 
HK Survey          CS 29520-074       14.040  0.007  1  0.020  0.011  1  0.060  0.015 1                0                0 
HK Survey          CS 29520-078       13.780  0.004  1  0.010  0.007  1  0.030  0.008 1                0                0 
HK Survey          CS 29520-089       14.570  0.008  1  0.390  0.013  1 -0.220  0.016 1                0                0 
HK Survey          CS 29520-094       14.500  0.007  1  0.000  0.011  1  0.030  0.015 1                0                0 
HK Survey          CS 29521-071       13.406  0.004  2  0.598  0.006  2               0  0.382  0.005  2  0.758  0.004  2 
HK Survey          CS 29521-072       14.168  0.006  2  0.623  0.010  2               0  0.369  0.008  2  0.726  0.011  1 
HK Survey          CS 29522-035       12.455  0.004  2  0.810  0.006  2  0.277  0.021 2                0                0 
HK Survey          CS 29526-108       13.484  0.020  1  0.501  0.020  1               0  0.337  0.020  1  0.682  0.020  1 
HK Survey          CS 29526-110       13.352  0.004  2  0.356  0.007  2               0  0.236  0.006  2  0.518  0.007  2 
HK Survey          CS 29526-147       14.339  0.020  1  0.419  0.020  1               0  0.285  0.020  1  0.555  0.020  1 
HK Survey          CS 29527-023       13.399  0.020  1  0.513  0.020  1               0  0.352  0.020  1  0.700  0.020  1 
HK Survey          CS 29527-043       13.239  0.005  3  0.240  0.006  3  0.060  0.006 2  0.159  0.020  1  0.287  0.020  1 
HK Survey          CS 29527-048       14.833  0.004  2  0.455  0.006  2               0  0.314  0.005  2  0.632  0.008  2 
HK Survey          CS 29527-054       14.506  0.020  1  0.644  0.020  1               0  0.418  0.020  1  0.835  0.020  1 
HK Survey          CS 29527-066       12.803: 0.008  2  0.320: 0.009  2  0.015: 0.008 1  0.183: 0.020  1  0.338: 0.020  1 
HK Survey          CS 29527-068       14.229  0.009  2  0.415  0.010  2 -0.116  0.011 1  0.293  0.020  1  0.589  0.020  1 
HK Survey          CS 29528-013       14.504  0.040  1  0.427  0.040  1               0  0.306  0.040  1  0.598  0.040  1 
HK Survey          CS 29528-028       14.510  0.008  2  0.352  0.013  2               0  0.218  0.009  2  0.495  0.011  2 
HK Survey          CS 29528-030       13.691  0.020  1  0.431  0.020  1               0  0.286  0.020  1  0.566  0.020  1 
HK Survey          CS 29528-051       13.940  0.020  1  0.418  0.020  1               0  0.262  0.020  1  0.543  0.020  1 
HK Survey          CS 29529-054       14.850  0.003  3  0.528  0.005  3 -0.290  0.016 1  0.350  0.004  2  0.701  0.007  2 
HK Survey          CS 30301-015       13.042  0.004  2  1.000  0.009  2               0  0.492  0.006  2  0.979  0.006  2 
HK Survey          CS 30301-123       15.160  0.004  4  0.277  0.008  4               0  0.277  0.009  4  0.645  0.007  4 
HK Survey          CS 30301-152       13.543  0.006  2  0.381  0.009  2 -0.137  0.013 2                0                0 
HK Survey          CS 30301-153       12.975: 0.007  2  0.292: 0.009  2 -0.035: 0.012 2                0                0 
HK Survey          CS 30306-132       12.867  0.002  3  0.738  0.003  3               0  0.446  0.003  3  0.919  0.002  3 
HK Survey          CS 30308-035       13.850: 0.003  2  0.788: 0.005  2               0  0.507: 0.004  2  1.043: 0.005  2 
HK Survey          CS 30312-059       13.101  0.002  2  0.803  0.004  2               0  0.505  0.003  2  1.036  0.003  2 
HK Survey          CS 30312-100       12.916  0.001  6  0.713  0.003  6               0  0.472  0.003  6  0.921  0.002  6 
HK Survey          CS 30314-067       12.033  0.001  6  1.132  0.003  6               0  0.651  0.002  6  1.275  0.002  6 
HK Survey          CS 30315-001       13.763  0.006  2  0.902  0.011  2               0  0.575  0.006  2  1.123  0.008  2 
HK Survey          CS 30315-029       13.661  0.004  2  0.915  0.007  2               0  0.569  0.004  2  1.143  0.004  2 
HK Survey          CS 30315-060       15.615  0.008  2 -0.139  0.013  2 -0.567  0.019 2                0                0 
HK Survey          CS 30315-067       12.284  0.002  2  1.224  0.005  2               0  0.668  0.003  2  1.283  0.004  2 
HK Survey          CS 30315-083       14.258  0.002  2  0.540  0.003  2 -0.110  0.005 2                0                0 
HK Survey          CS 30317-033       13.917  0.012  2  0.378  0.017  2 -0.206  0.022 2                0                0 
HK Survey          CS 30319-020       12.722: 0.002  2  0.750: 0.006  2               0  0.585: 0.006  2  1.002: 0.004  2 
HK Survey          CS 30322-023       12.200  0.002  6  1.260  0.003  6               0  0.702  0.003  6  1.292  0.003  6 
HK Survey          CS 30322-058       14.016  0.002  4  0.839  0.003  4               0  0.534  0.004  4  1.103  0.004  4 
HK Survey          CS 30323-107       14.975  0.004  2 -0.110  0.004  2               0 -0.090  0.008  2 -0.020  0.010  2 
HK Survey          CS 30325-028       12.868  0.001  4  0.772  0.002  4               0  0.481  0.002  4  0.975  0.002  4 
HK Survey          CS 30325-094       12.317  0.001  6  0.702  0.002  6               0  0.468  0.002  4  0.941  0.002  6 
HK Survey          CS 30325-112       13.222  0.008  2  0.466  0.011  2  0.034  0.016 2                0                0 
HK Survey          CS 30329-004       11.883  0.001  2  0.816  0.003  2               0  0.516  0.002  2  1.066  0.002  2 
HK Survey          CS 30329-129       14.175: 0.007  2  0.637: 0.012  2  0.064: 0.017 2                0                0 
HK Survey          CS 30331-060       15.030  0.001  2  0.285  0.003  2 -0.218  0.003 2                0                0 
HK Survey          CS 30332-023       12.230: 0.004  2  1.232: 0.013  2               0  0.679: 0.005  2  1.295: 0.006  2 
HK Survey          CS 30332-058       13.929  0.007  2  0.837  0.017  2               0  0.481  0.009  2  1.074  0.012  2 
HK Survey          CS 30332-144       14.288  0.006  2  1.013  0.013  2               0  0.607  0.008  2  1.151  0.007  2 
HK Survey          CS 30333-062       13.540  0.004  1  0.590  0.007  1 -0.100  0.008 1                0                0 
HK Survey          CS 30333-113       12.760  0.003  1  0.280  0.005  1  0.140  0.006 1                0                0 
HK Survey          CS 30333-136       12.180  0.003  1  0.230  0.006  1  0.170  0.006 1                0                0 
HK Survey          CS 30336-049       13.914  0.002  6  0.896  0.005  6               0  0.586  0.004  6  1.070  0.003  6 
HK Survey          CS 30337-097       13.183  0.002  3  0.754  0.004  3               0  0.490  0.003  3  1.022  0.003  3 
HK Survey          CS 30338-089       14.144  0.006  2  0.963  0.008  2               0  0.512  0.006  2  0.968  0.006  2 
HK Survey          CS 30339-041       13.915  0.003  3  0.555  0.006  3 -0.070  0.008 1  0.367  0.006  2  0.740  0.006  2 
HK Survey          CS 30343-063       13.008  0.003  2  1.045  0.008  2               0  0.633  0.004  2  1.234  0.005  2 
HK Survey          CS 30492-001       14.200: 0.001  2  0.454: 0.002  2  1.614: 0.002 2                0                0 
HK Survey          CS 30494-003       12.334  0.020  1  0.685  0.020  1               0  0.422  0.020  1  0.860  0.020  1 
HK Survey          CS 30494-008       13.347  0.009  1  0.691  0.011  1               0  0.395  0.008  1  0.771  0.008  1 
HK Survey          CS 30494-016       14.738  0.020  1  0.428  0.020  1               0  0.287  0.020  1  0.575  0.020  1 
HK Survey          CS 31060-038       13.452  0.003  2  0.208  0.004  2  0.033  0.010 2                0                0 
HK Survey          CS 31060-041       14.050  0.004  2  0.758  0.009  2               0  0.492  0.005  2  0.988  0.006  2 
HK Survey          CS 31060-047       13.823  0.004  2  0.854  0.008  2               0  0.527  0.004  2  1.039  0.005  2 
HK Survey          CS 31060-058       12.900  0.002  2  0.396  0.004  2 -0.200  0.006 2                0                0 
HK Survey          CS 31061-020       13.188  0.009  2  0.425  0.017  2  0.049  0.033 2                0                0 
HK Survey          CS 31061-022       13.335  0.011  2  0.633  0.016  2  0.005  0.024 2                0                0 
HK Survey          CS 31061-032       13.874  0.004  2  0.409  0.006  2               0  0.293  0.005  2  0.584  0.007  2 
HK Survey          CS 31061-048       13.291  0.009  1  0.785  0.011  1               0  0.465  0.008  1  0.927  0.008  1 
HK Survey          CS 31061-057       13.506  0.003  2  0.201  0.005  2  0.081  0.006 2                0                0 
HK Survey          CS 31061-066       10.381  0.002  2  0.063  0.002  2 -0.102  0.005 2                0                0 
HK Survey          CS 31061-091       13.250  0.016  2  0.264  0.023  2 -0.075  0.018 2                0                0 
HK Survey          CS 31062-012       12.098  0.001  2  0.467  0.003  2               0  0.292  0.002  2  0.615  0.004  2 
HK Survey          CS 31062-015       13.099  0.009  1  0.999  0.011  1               0  0.538  0.008  1  1.022  0.008  1 
HK Survey          CS 31062-041       13.934  0.006  1  0.820  0.013  1               0  0.458  0.007  1  0.950  0.008  1 
HK Survey          CS 31062-050       13.048  0.003  3  0.656  0.004  3               0  0.367  0.003  3  0.739  0.003  3 
HK Survey          CS 31063-025       13.910  0.002  2  0.604  0.003  2  0.005  0.004 2                0                0 
HK Survey          CS 31063-072       14.110  0.012  2  0.489  0.014  2               0  0.373  0.014  2  0.694  0.017  2 
HK Survey          CS 31066-008       13.687  0.040  1  0.431  0.040  1               0  0.300  0.040  1  0.591  0.040  1 
HK Survey          CS 31066-010       13.119  0.003  3  0.755  0.004  3  0.060  0.005 2  0.469  0.008  1  0.939  0.008  1 
HK Survey          CS 31066-027       11.925  0.020  1  0.374  0.020  1               0  0.252  0.020  1  0.475  0.020  1 
HK Survey          CS 31069-090       14.320  0.031  2  0.429  0.045  2 -0.109  0.035 2                0                0 
HK Survey          CS 31069-105       13.590  0.009  1  0.915  0.011  1               0  0.531  0.008  1  1.014  0.008  1 
HK Survey          CS 31069-109       12.908  0.009  1  0.817  0.011  1               0  0.500  0.008  1  0.910  0.008  1 
HK Survey          CS 31070-058       13.500  0.005  2  0.781  0.006  2  0.120  0.007 1  0.519  0.008  1  1.002  0.008  1 
HK Survey          CS 31070-073       14.558  0.006  2  0.449  0.009  2               0  0.315  0.008  2  0.655  0.013  2 
HK Survey          CS 31070-080       13.162  0.020  1  0.145  0.036  1  0.299  0.037 1                0                0 
HK Survey          CS 31071-005       13.071  0.006  2  0.950  0.008  2               0  0.627  0.006  2  1.257  0.006  2 
HK Survey          CS 31071-034       14.010: 0.004  2  0.574: 0.007  2  0.330: 0.028 2                0                0 
HK Survey          CS 31071-079       14.333: 0.006  2  0.342: 0.009  2  0.497: 0.038 2                0                0 
HK Survey          CS 31071-100       13.309: 0.002  2  0.803: 0.005  2  0.405: 0.033 2                0                0 
HK Survey          CS 31072-118       12.695  0.001  4  0.920  0.002  4               0  0.560  0.002  2  1.122  0.002  4 
HK Survey          CS 31074-001       12.156  0.009  1  1.130  0.011  1               0  0.700  0.008  1  1.415  0.008  1 
HK Survey          CS 31074-002       14.160  0.003  4  0.212  0.003  4 -0.042  0.008 4                0                0 
HK Survey          CS 31074-004       13.347  0.002  4  0.291  0.003  4  0.086  0.008 4                0                0 
HK Survey          CS 31074-038       14.747  0.017  3  0.453  0.021  3 -0.002  0.028 2  0.313  0.040  1  0.641  0.040  1 
HK Survey          CS 31074-080       12.347  0.002  2  0.328  0.003  2  0.340  0.010 2                0                0 
HK Survey          CS 31074-081       14.456  0.001  2  0.494  0.002  2  0.139  0.005 2                0                0 
HK Survey          CS 31074-082       12.385  0.002  2  0.285  0.004  2  0.111  0.005 2                0                0 
HK Survey          CS 31074-083       14.014  0.002  2  0.460  0.004  2 -0.064  0.009 2                0                0 
HK Survey          CS 31074-084       13.759  0.001  2  0.753  0.003  2  0.476  0.011 2                0                0 
HK Survey          CS 31074-093       14.124  0.002  2  0.205  0.002  2  0.139  0.002 2                0                0 
HK Survey          CS 31075-023       14.370  0.005  2  0.640  0.008  2 -0.040  0.011 2                0                0 
HK Survey          CS 31076-040       13.989  0.005  1  0.348  0.008  1 -0.056  0.014 1                0                0 
HK Survey          CS 31076-048       14.098  0.004  2  0.344  0.006  2  0.111  0.011 2                0                0 
HK Survey          CS 31076-051       13.227  0.002  2  0.322  0.004  2  0.019  0.005 2                0                0 
HK Survey          CS 31076-054       13.166  0.004  1  0.326  0.006  1  0.013  0.011 1                0                0 
HK Survey          CS 31076-084       14.011  0.006  2  0.290  0.008  2 -0.038  0.014 2                0                0 
HK Survey          CS 31076-086       14.625  0.008  1  0.177  0.013  1  0.045  0.023 1                0                0 
HK Survey          CS 31076-119       15.000  0.008  2  0.021  0.013  2  0.088  0.022 2                0                0 
HK Survey          CS 31078-012       13.300  0.009  1  0.847  0.011  1               0  0.539  0.008  1  1.112  0.008  1 
HK Survey          CS 31078-018       13.197  0.009  1  0.703  0.011  1               0  0.484  0.008  1  1.007  0.008  1 
HK Survey          CS 31079-016       13.424  0.011  2  0.840  0.022  2  0.282  0.033 2                0                0 
HK Survey          CS 31080-095       12.989  0.002  4  0.521  0.003  4 -0.291  0.004 2  0.317  0.004  2  0.617  0.005  2 
HK Survey          CS 31080-123       13.715  0.002  2  0.227  0.003  2  0.120  0.005 2                0                0 
HK Survey          CS 31081-003       13.090  0.009  1  0.802  0.011  1               0  0.457  0.008  1  0.885  0.008  1 
HK Survey          CS 31081-043       13.406  0.004  2  0.546  0.006  2               0  0.317  0.005  2  0.660  0.005  2 
HK Survey          CS 31081-049       12.974  0.003  4  0.925  0.004  4               0  0.565  0.003  4  1.112  0.003  4 
HK Survey          CS 31081-059       14.199  0.013  2  0.387  0.019  2 -0.217  0.022 2                0                0 
HK Survey          CS 31082-001       11.666  0.001 15  0.766  0.002 11  0.095  0.005 3  0.477  0.001 11  0.953  0.001 12 
HK Survey          CS 31083-067       13.148  0.009  1  0.953  0.011  1               0  0.622  0.008  1  1.262  0.008  1 
HK Survey          CS 31083-069       13.242  0.009  1  1.057  0.011  1               0  0.701  0.008  1  1.429  0.008  1 
HK Survey          CS 31086-024       11.039  0.002  2  1.546  0.006  2               0  0.678  0.002  2  1.256  0.003  2 
HK Survey          CS 31089-081       13.391  0.009  1  0.739  0.011  1               0  0.439  0.008  1  0.881  0.008  1 
HK Survey          CS 31090-024       12.226: 0.004  2  0.456: 0.008  2 -0.043: 0.018 2                0                0 
HK Survey          CS 31090-053       13.599  0.011  2  0.516  0.012  2               0  0.301  0.013  2  0.635  0.012  2 
HK Survey          CS 31090-055       13.021  0.005  2  0.922  0.006  2  0.410  0.007 1  0.564  0.008  1  1.104  0.008  1 
HK Survey          CS 31090-086       11.139  0.002  2  0.415  0.004  2 -0.103  0.006 2                0                0 
Hamburg/ESO Survey HE 0001-4009       16.621  0.010  3  0.229  0.015  3  0.061  0.029 2                0                0 
Hamburg/ESO Survey HE 0001-4102       14.960  0.008  1  0.160  0.013  1               0                0                0 
Hamburg/ESO Survey HE 0002+0053       13.736  0.002  2  1.661  0.007  2               0  0.846  0.003  2  1.583  0.002  2 
Hamburg/ESO Survey HE 0004-4159       17.250  0.021  1  0.270  0.033  1               0                0                0 
Hamburg/ESO Survey HE 0005-0002       14.552  0.005  2  0.822  0.010  2               0  0.521  0.007  2  1.063  0.007  2 
Hamburg/ESO Survey HE 0005-3339       16.489  0.002  2  0.141  0.003  2 -0.199  0.006 1                0                0 
Hamburg/ESO Survey HE 0005-4201       16.730  0.020  1  0.080  0.032  1               0                0                0 
Hamburg/ESO Survey HE 0006-3814       13.540  0.004  1  0.170  0.007  1               0                0                0 
Hamburg/ESO Survey HE 0006-4236       15.743  0.016  1  0.896  0.035  1               0  0.414  0.022  1  0.906  0.020  1 
Hamburg/ESO Survey HE 0007-4203       16.582  0.012  3  0.297  0.018  3 -0.130  0.041 2                0                0 
Hamburg/ESO Survey HE 0008-3730       14.541  0.005  3  0.065  0.008  3  0.121  0.011 2                0                0 
Hamburg/ESO Survey HE 0008-3842       13.372  0.003  2  1.159  0.007  2               0  0.650  0.004  2  1.308  0.004  2 
Hamburg/ESO Survey HE 0008-4033       17.097  0.012  3  0.071  0.019  3  0.092  0.040 2                0                0 
Hamburg/ESO Survey HE 0009-1824       15.539  0.004  3  0.915  0.009  3               0  0.485  0.006  3  0.867  0.006  3 
Hamburg/ESO Survey HE 0009-3831       15.185  0.006  3  0.041  0.009  3  0.063  0.019 2                0                0 
Hamburg/ESO Survey HE 0009-4106       14.331  0.004  3  0.092  0.006  3  0.127  0.011 2                0                0 
Hamburg/ESO Survey HE 0009-4115       16.451  0.009  3  0.179  0.014  3  0.088  0.029 2                0                0 
Hamburg/ESO Survey HE 0010-3051       12.875  0.008  2  1.575  0.011  2               0  0.775  0.009  2  1.388  0.009  2 
Hamburg/ESO Survey HE 0010-3422       15.482  0.003  4  0.095  0.004  4               0  0.079  0.005  4  0.179  0.006  4 
Hamburg/ESO Survey HE 0011-3750       15.597  0.006  3  0.090  0.010  3  0.145  0.019 2                0                0 
Hamburg/ESO Survey HE 0011-4121       17.270  0.021  1  0.130  0.033  1               0                0                0 
Hamburg/ESO Survey HE 0012-3423       15.897  0.004  1  0.405  0.005  1 -0.204  0.005 1                0                0 
Hamburg/ESO Survey HE 0012-3729       15.063  0.006  3  0.195  0.009  3  0.137  0.019 2                0                0 
Hamburg/ESO Survey HE 0012-3738       15.580  0.008  2  0.220  0.013  2 -0.010  0.019 2                0                0 
Hamburg/ESO Survey HE 0012-4142       14.000  0.004  1 -0.010  0.007  1               0                0                0 
Hamburg/ESO Survey HE 0013-4220       15.160  0.007  2  0.286  0.011  2  0.024  0.019 2                0                0 
Hamburg/ESO Survey HE 0017+0055       11.459  0.008  2  1.532  0.010  2               0  0.686  0.008  2  1.273  0.008  2 
Hamburg/ESO Survey HE 0017-3646       13.018  0.020  1  0.547  0.020  1               0  0.380  0.020  1  0.777  0.020  1 
Hamburg/ESO Survey HE 0017-4838       16.115  0.010  2  0.659  0.022  2               0  0.440  0.014  2  0.817  0.013  2 
Hamburg/ESO Survey HE 0018-1349       15.743  0.013  1  0.528  0.026  1               0  0.362  0.016  1  0.748  0.017  1 
Hamburg/ESO Survey HE 0023-4825       13.830  0.004  2  0.468  0.008  2               0  0.345  0.006  2  0.669  0.006  2 
Hamburg/ESO Survey HE 0023-4902       13.989  0.002  2  0.867  0.004  2               0  0.456  0.003  2  0.900  0.004  2 
Hamburg/ESO Survey HE 0024-2523       14.913  0.006  2  0.408  0.009  2 -0.254  0.011 2                0                0 
Hamburg/ESO Survey HE 0025-2334       14.928  0.006  2  0.415  0.009  2 -0.199  0.011 2                0                0 
Hamburg/ESO Survey HE 0029-1839       14.493  0.005  2  0.714  0.010  2               0  0.449  0.007  2  0.914  0.007  2 
Hamburg/ESO Survey HE 0037-0654       15.754  0.006  1  0.942  0.014  1               0  0.491  0.008  1  0.961  0.009  1 
Hamburg/ESO Survey HE 0037-2657       14.038  0.003  2  0.693  0.005  2               0  0.441  0.004  2  0.922  0.004  2 
Hamburg/ESO Survey HE 0038-0345       11.300  0.020  1  0.767  0.020  1               0  0.492  0.020  1  0.996  0.020  1 
Hamburg/ESO Survey HE 0038-4234       11.968  0.040  1  0.466  0.040  1               0  0.291  0.040  1  0.581  0.040  1 
Hamburg/ESO Survey HE 0039-4154       13.832  0.003  2  0.822  0.007  2               0  0.514  0.004  2  1.046  0.004  2 
Hamburg/ESO Survey HE 0043-2845       15.307  0.005  2  0.552  0.009  2               0  0.368  0.008  2  0.752  0.008  2 
Hamburg/ESO Survey HE 0044-2459       13.788  0.004  2  0.616  0.007  2               0  0.413  0.006  2  0.840  0.005  2 
Hamburg/ESO Survey HE 0044-4023       16.149  0.021  1  0.501  0.039  1               0  0.377  0.026  1  0.647  0.027  1 
Hamburg/ESO Survey HE 0045-2430       15.019  0.006  2  0.589  0.010  2               0  0.384  0.008  2  0.767  0.009  2 
Hamburg/ESO Survey HE 0046-3255       16.338  0.020  1  0.172  0.020  1  0.117  0.030 1  0.107  0.020  1  0.235  0.020  1 
Hamburg/ESO Survey HE 0049-5700       15.922  0.009  1  0.440  0.018  1               0  0.282  0.013  1  0.623  0.014  1 
Hamburg/ESO Survey HE 0051-2304       15.166  0.006  2  0.933  0.014  2               0  0.556  0.009  2  1.105  0.008  2 
Hamburg/ESO Survey HE 0054-0657       15.457  0.011  1  0.580  0.019  1               0  0.369  0.013  1  0.741  0.013  1 
Hamburg/ESO Survey HE 0056-3330       15.569  0.020  1  0.209  0.020  1  0.053  0.030 1  0.177  0.020  1  0.300  0.020  1 
Hamburg/ESO Survey HE 0057-4541       14.829  0.005  2  0.699  0.009  2               0  0.441  0.007  2  0.890  0.007  2 
Hamburg/ESO Survey HE 0058-3449       13.199  0.040  1  0.709  0.040  1               0  0.419  0.040  1  0.822  0.040  1 
Hamburg/ESO Survey HE 0100-1622       15.822  0.009  2  0.837  0.010  2               0  0.452  0.010  2  0.882  0.010  2 
Hamburg/ESO Survey HE 0104-4007       15.957  0.009  1  0.628  0.018  1               0  0.415  0.012  1  0.896  0.012  1 
Hamburg/ESO Survey HE 0104-5300       13.550  0.004  1  0.832  0.007  1               0  0.512  0.005  1  1.032  0.006  1 
Hamburg/ESO Survey HE 0105-1335       15.820  0.012  2  0.607  0.022  2               0  0.417  0.018  2  0.863  0.020  2 
Hamburg/ESO Survey HE 0105-6141       13.516  0.004  1  0.645  0.006  1               0  0.403  0.005  1  0.856  0.006  1 
Hamburg/ESO Survey HE 0106-3852       16.360  0.011  2  0.220  0.017  2  0.040  0.029 2                0                0 
Hamburg/ESO Survey HE 0107-3950       12.620  0.002  2  0.180  0.004  2  0.120  0.004 2                0                0 
Hamburg/ESO Survey HE 0107-4135       16.030  0.009  3  0.250  0.014  3  0.030  0.024 3                0                0 
Hamburg/ESO Survey HE 0107-4205       14.840  0.006  2 -0.070  0.009  2 -0.270  0.011 2                0                0 
Hamburg/ESO Survey HE 0107-4217       13.940  0.003  2  0.230  0.005  2  0.090  0.006 2                0                0 
Hamburg/ESO Survey HE 0107-5240       15.170  0.004  6  0.672  0.008  6               0  0.442  0.005  6  0.887  0.006  6 
Hamburg/ESO Survey HE 0108-3839       15.330  0.007  2  0.120  0.011  2  0.160  0.019 2                0                0 
Hamburg/ESO Survey HE 0108-4121       14.640  0.006  2  0.180  0.009  2  0.120  0.011 2                0                0 
Hamburg/ESO Survey HE 0109-0742       14.211  0.003  2  0.684  0.006  2               0  0.437  0.004  2  0.916  0.005  2 
Hamburg/ESO Survey HE 0109-3711       16.290  0.008  4  0.378  0.013  4               0  0.319  0.010  4  0.599  0.014  4 
Hamburg/ESO Survey HE 0109-3753       15.130  0.010  1  0.230  0.016  1  0.000  0.027 1                0                0 
Hamburg/ESO Survey HE 0109-4510       16.007  0.009  2  0.523  0.010  2               0  0.368  0.010  2  0.780  0.010  2 
Hamburg/ESO Survey HE 0110-0406       12.481  0.001  2  1.293  0.003  2               0  0.568  0.002  2  1.098  0.001  2 
Hamburg/ESO Survey HE 0110-4217       15.520  0.011  1  0.000  0.018  1  0.090  0.027 1                0                0 
Hamburg/ESO Survey HE 0111-1346       12.479  0.002  2  1.309  0.005  2               0  0.622  0.002  2  1.118  0.003  2 
Hamburg/ESO Survey HE 0111-1454       12.955  0.003  1  0.907  0.008  1               0  0.564  0.004  1  1.111  0.004  1 
Hamburg/ESO Survey HE 0111-3736       14.600  0.008  1  0.240  0.013  1 -0.050  0.016 1                0                0 
Hamburg/ESO Survey HE 0112-5710       13.402  0.040  1  0.457  0.040  1               0  0.326  0.040  1  0.649  0.040  1 
Hamburg/ESO Survey HE 0113-4112       16.223  0.011  2  0.574  0.017  2 -0.083  0.029 2                0                0 
Hamburg/ESO Survey HE 0114-1129       14.694  0.005  3  1.354  0.008  3               0  0.587  0.006  3  1.075  0.006  3 
Hamburg/ESO Survey HE 0114-4030       15.580  0.011  1  0.310  0.018  1 -0.120  0.027 1                0                0 
Hamburg/ESO Survey HE 0114-4121       16.270  0.015  1 -0.090  0.024  1 -0.620  0.041 1                0                0 
Hamburg/ESO Survey HE 0115-4104       12.480  0.003  1  0.140  0.006  1  0.130  0.006 1                0                0 
Hamburg/ESO Survey HE 0116-4528       15.996: 0.004  2  0.637: 0.007  2  0.059: 0.016 1                0                0 
Hamburg/ESO Survey HE 0117-0201       12.653  0.020  1  0.725  0.020  1               0  0.443  0.020  1  0.879  0.020  1 
Hamburg/ESO Survey HE 0117-3753       16.598  0.012  3  0.054  0.018  3  0.124  0.041 2                0                0 
Hamburg/ESO Survey HE 0117-3859       13.830  0.004  1  0.270  0.007  1  0.060  0.008 1                0                0 
Hamburg/ESO Survey HE 0118-4048       13.515  0.002  3  0.332  0.004  3 -0.040  0.006 2                0                0 
Hamburg/ESO Survey HE 0118-4202       14.728  0.005  3  0.138  0.008  3  0.143  0.011 2                0                0 
Hamburg/ESO Survey HE 0118-4228       16.047  0.011  1  0.242  0.021  1               0  0.162  0.015  1  0.405  0.016  1 
Hamburg/ESO Survey HE 0119-1604       15.658  0.009  1  0.942  0.019  1               0  0.457  0.012  1  0.900  0.013  1 
Hamburg/ESO Survey HE 0119-3352       11.027  0.001  2  1.385  0.001  2               0  0.880  0.001  2  1.721  0.001  1 
Hamburg/ESO Survey HE 0119-3817       16.592  0.009  5  0.176  0.014  5  0.112  0.029 4                0                0 
Hamburg/ESO Survey HE 0120-3756       16.120  0.015  1  0.170  0.024  1  0.190  0.041 1                0                0 
Hamburg/ESO Survey HE 0120-5834       14.160  0.004  1  1.160  0.009  1               0  0.548  0.006  1  1.014  0.007  1 
Hamburg/ESO Survey HE 0121-2826       15.471  0.006  2  0.725  0.012  2               0  0.429  0.008  2  0.900  0.009  2 
Hamburg/ESO Survey HE 0121-3941       16.760  0.020  1  0.400  0.032  1               0                0                0 
Hamburg/ESO Survey HE 0122-4222       16.310  0.015  1  0.230  0.024  1               0                0                0 
Hamburg/ESO Survey HE 0123-4946       15.083  0.005  2  0.607  0.008  2               0  0.358  0.007  2  0.725  0.009  2 
Hamburg/ESO Survey HE 0124-3742       16.900  0.020  1  0.070  0.032  1               0                0                0 
Hamburg/ESO Survey HE 0124-3946       15.750  0.011  1  0.410  0.018  1 -0.010  0.027 1                0                0 
Hamburg/ESO Survey HE 0125-3840       16.570  0.020  1  0.090  0.032  1               0                0                0 
Hamburg/ESO Survey HE 0126-3846       16.470  0.015  1  0.200  0.024  1               0                0                0 
Hamburg/ESO Survey HE 0126-3926       12.390  0.003  1  0.230  0.006  1  0.150  0.006 1                0                0 
Hamburg/ESO Survey HE 0127-4023       14.474  0.004  3  0.133  0.006  3  0.142  0.011 2                0                0 
Hamburg/ESO Survey HE 0127-4031       11.577  0.003  2  0.141  0.004  2  0.147  0.006 2                0                0 
Hamburg/ESO Survey HE 0128-3835       13.008  0.003  3  0.043  0.004  3  0.178  0.008 2                0                0 
Hamburg/ESO Survey HE 0129-4134       17.290  0.021  1  0.100  0.033  1               0                0                0 
Hamburg/ESO Survey HE 0130-1220       14.001  0.003  2  1.100  0.007  2               0  0.671  0.004  2  1.345  0.004  2 
Hamburg/ESO Survey HE 0130-2303       14.760  0.003  6  0.381  0.007  4 -0.208  0.008 4  0.255  0.005  2  0.553  0.006  2 
Hamburg/ESO Survey HE 0130-4129       16.580  0.020  1  0.250  0.032  1               0                0                0 
Hamburg/ESO Survey HE 0131-2740       14.630  0.003  4  0.584  0.005  4               0  0.390  0.004  4  0.794  0.005  4 
Hamburg/ESO Survey HE 0131-3800       15.640  0.011  1  0.260  0.018  1  0.050  0.027 1                0                0 
Hamburg/ESO Survey HE 0131-3953       15.979  0.009  1  0.457  0.017  1               0  0.301  0.013  1  0.656  0.012  1 
Hamburg/ESO Survey HE 0131-4112       16.230  0.011  2  0.230  0.017  2  0.060  0.029 2                0                0 
Hamburg/ESO Survey HE 0132-2439       14.811  0.004  4  0.630  0.009  2 -0.117  0.011 2  0.415  0.005  2  0.857  0.006  2 
Hamburg/ESO Survey HE 0132-3006       15.338  0.007  2  0.395  0.011  2 -0.250  0.019 2                0                0 
Hamburg/ESO Survey HE 0133-3830       14.320  0.007  1  0.270  0.011  1  0.020  0.015 1                0                0 
Hamburg/ESO Survey HE 0133-3914       16.850  0.020  1  0.230  0.032  1 -0.120  0.058 1                0                0 
Hamburg/ESO Survey HE 0134-1519       14.474  0.021  2  0.463  0.034  2               0  0.456  0.026  2  0.791  0.026  2 
Hamburg/ESO Survey HE 0134-3912       16.180  0.015  1  0.300  0.024  1 -0.030  0.041 1                0                0 
Hamburg/ESO Survey HE 0134-4101       16.420  0.015  1  0.310  0.024  1 -0.060  0.041 1                0                0 
Hamburg/ESO Survey HE 0134-4126       17.140  0.021  1  0.360  0.033  1  0.110  0.056 1                0                0 
Hamburg/ESO Survey HE 0135-3908       14.550  0.008  1  0.420  0.013  1 -0.040  0.016 1                0                0 
Hamburg/ESO Survey HE 0135-4044       15.270  0.010  1  0.050  0.016  1  0.140  0.027 1                0                0 
Hamburg/ESO Survey HE 0135-4119       17.170  0.021  1  0.200  0.033  1  0.130  0.056 1                0                0 
Hamburg/ESO Survey HE 0136-1831       16.103  0.006  1  1.351  0.017  1               0  0.607  0.008  1  1.100  0.008  1 
Hamburg/ESO Survey HE 0136-4035       14.550  0.008  1  0.400  0.013  1 -0.010  0.016 1                0                0 
Hamburg/ESO Survey HE 0137-0933       12.726  0.002  2  1.507  0.005  2               0  0.993  0.002  2  2.094  0.003  2 
Hamburg/ESO Survey HE 0137-4106       15.260  0.010  1  0.240  0.016  1  0.100  0.027 1                0                0 
Hamburg/ESO Survey HE 0138-1707       15.085  0.013  3  0.555  0.022  3               0  0.332  0.016  3  0.624  0.018  3 
Hamburg/ESO Survey HE 0138-3941       15.640  0.011  1  0.310  0.018  1  0.010  0.027 1                0                0 
Hamburg/ESO Survey HE 0139-3830       15.130  0.010  1  0.060  0.016  1  0.130  0.027 1                0                0 
Hamburg/ESO Survey HE 0139-4051       17.380  0.021  1 -0.040  0.033  1 -0.210  0.056 1                0                0 
Hamburg/ESO Survey HE 0140-3956       13.427  0.003  1  1.388  0.008  1               0  0.623  0.004  1  1.131  0.004  1 
Hamburg/ESO Survey HE 0140-4045       16.610  0.020  1  0.130  0.032  1  0.130  0.058 1                0                0 
Hamburg/ESO Survey HE 0140-4213       17.200  0.021  1  0.030  0.033  1  0.200  0.056 1                0                0 
Hamburg/ESO Survey HE 0141-0829       14.586  0.008  1  1.060  0.015  1               0  0.524  0.009  1  1.032  0.009  1 
Hamburg/ESO Survey HE 0141-4135       14.280  0.007  1  0.240  0.011  1 -0.020  0.015 1                0                0 
Hamburg/ESO Survey HE 0142-1711       15.336  0.004  3  0.385  0.005  3               0  0.226  0.007  3  0.454  0.013  1 
Hamburg/ESO Survey HE 0142-3740       14.090  0.007  1  0.220  0.011  1  0.060  0.015 1                0                0 
Hamburg/ESO Survey HE 0143-1135       15.479  0.011  1  0.568  0.019  1               0  0.328  0.013  1  0.710  0.013  1 
Hamburg/ESO Survey HE 0143-2648       16.240  0.013  1  0.673  0.024  1               0  0.474  0.019  1  0.961  0.022  1 
Hamburg/ESO Survey HE 0143-3912       14.960  0.008  1 -0.010  0.013  1  0.030  0.016 1                0                0 
Hamburg/ESO Survey HE 0143-4055       16.550  0.020  1  0.140  0.032  1 -0.040  0.058 1                0                0 
Hamburg/ESO Survey HE 0143-4108       15.193  0.007  1  0.663  0.014  1               0  0.419  0.010  1  0.859  0.011  1 
Hamburg/ESO Survey HE 0143-4146       14.712  0.006  1  0.807  0.013  1               0  0.490  0.008  1  0.978  0.009  1 
Hamburg/ESO Survey HE 0144-3750       12.960  0.003  1  0.230  0.005  1  0.020  0.006 1                0                0 
Hamburg/ESO Survey HE 0144-3903       16.960  0.020  1  0.440  0.032  1  0.060  0.058 1                0                0 
Hamburg/ESO Survey HE 0145-3834       16.170  0.011  2  0.230  0.017  2 -0.020  0.029 2                0                0 
Hamburg/ESO Survey HE 0146-1548       15.725  0.014  3  0.681  0.021  3               0  0.532  0.018  3  1.067  0.017  3 
Hamburg/ESO Survey HE 0147-3809       16.970  0.020  1  0.000  0.032  1  0.050  0.058 1                0                0 
Hamburg/ESO Survey HE 0147-3811       16.890  0.020  1  0.300  0.032  1 -0.110  0.058 1                0                0 
Hamburg/ESO Survey HE 0148-2611       14.453  0.005  2  0.371  0.008  2 -0.250  0.011 2                0                0 
Hamburg/ESO Survey HE 0148-3914       17.300  0.021  1  0.090  0.033  1  0.250  0.056 1                0                0 
Hamburg/ESO Survey HE 0148-3945       17.230  0.015  2  0.060  0.023  2  0.130  0.040 2                0                0 
Hamburg/ESO Survey HE 0148-3954       17.320  0.015  2  0.150  0.023  2  0.110  0.040 2                0                0 
Hamburg/ESO Survey HE 0148-4057       16.840  0.020  1  0.450  0.032  1 -0.260  0.058 1                0                0 
Hamburg/ESO Survey HE 0149-3834       14.320  0.007  1  0.220  0.011  1 -0.100  0.015 1                0                0 
Hamburg/ESO Survey HE 0149-3936       15.460  0.010  1  0.090  0.016  1  0.170  0.027 1                0                0 
Hamburg/ESO Survey HE 0149-4029       16.950  0.014  2  0.230  0.023  2 -0.050  0.041 2                0                0 
Hamburg/ESO Survey HE 0149-4034       15.470  0.010  1  0.130  0.016  1  0.110  0.027 1                0                0 
Hamburg/ESO Survey HE 0150-2038       14.439  0.005  1  1.454  0.014  1               0  0.612  0.007  1  1.138  0.007  1 
Hamburg/ESO Survey HE 0150-3840       13.740  0.004  1 -0.070  0.007  1 -0.240  0.008 1                0                0 
Hamburg/ESO Survey HE 0150-5218       12.602  0.020  1  0.574  0.020  1               0  0.352  0.020  1  0.708  0.020  1 
Hamburg/ESO Survey HE 0151-0341       13.489  0.002  2  1.137  0.006  2               0  0.525  0.004  2  0.968  0.004  2 
Hamburg/ESO Survey HE 0151-6007       13.361  0.002  2  1.431  0.006  2               0  0.661  0.003  2  1.184  0.004  2 
Hamburg/ESO Survey HE 0152-1659       16.477  0.006  4  0.366  0.009  4               0  0.266  0.010  4  0.551  0.013  2 
Hamburg/ESO Survey HE 0153-1556       15.668  0.031  2  0.464  0.048  2               0  0.329  0.040  2  0.612  0.043  2 
Hamburg/ESO Survey HE 0155-2221       15.095  0.006  1  1.609  0.023  1               0  0.748  0.007  1  1.353  0.008  1 
Hamburg/ESO Survey HE 0157-3335       14.372  0.003  2  0.824  0.006  2               0  0.510  0.004  2  1.021  0.004  2 
Hamburg/ESO Survey HE 0200-0955       14.907  0.007  1  0.666  0.014  1               0  0.435  0.010  1  0.857  0.010  1 
Hamburg/ESO Survey HE 0201-3142       12.530  0.020  1  0.906  0.020  1               0  0.534  0.020  1  1.046  0.020  1 
Hamburg/ESO Survey HE 0201-4707       15.056: 0.002  2  0.387: 0.003  2  1.727: 0.006 2                0                0 
Hamburg/ESO Survey HE 0202-2204       15.375  0.006  2  0.685  0.011  2               0  0.397  0.009  2  0.800  0.010  2 
Hamburg/ESO Survey HE 0206-1916       13.999  0.009  2  1.134  0.011  2               0  0.541  0.010  2  1.012  0.010  2 
Hamburg/ESO Survey HE 0207-1423       15.037  0.014  2  0.799  0.023  2               0  0.407  0.021  2  0.846  0.023  2 
Hamburg/ESO Survey HE 0208-0205       16.813: 0.032  2  1.377: 0.095  2               0  0.734: 0.037  2  1.387: 0.039  2 
Hamburg/ESO Survey HE 0209-0602       15.811  0.007  1  0.383  0.011  1 -0.441  0.054 1                0                0 
Hamburg/ESO Survey HE 0211-3359       16.192  0.011  2  0.825  0.020  2  0.069  0.046 2                0                0 
Hamburg/ESO Survey HE 0212-5812       12.699  0.020  1  0.413  0.020  1               0  0.279  0.020  1  0.461  0.020  1 
Hamburg/ESO Survey HE 0213-1822       13.400  0.002  2  1.073  0.006  2               0  0.621  0.003  2  1.188  0.004  2 
Hamburg/ESO Survey HE 0214-1920       14.023  0.003  2  1.357  0.008  2               0  0.836  0.004  2  1.620  0.004  2 
Hamburg/ESO Survey HE 0218-2738       14.883  0.006  2  0.394  0.009  2 -0.240  0.011 2                0                0 
Hamburg/ESO Survey HE 0219-1739       14.730  0.005  3  1.523  0.016  3               0  0.695  0.006  3  1.286  0.007  3 
Hamburg/ESO Survey HE 0220-5947       11.678  0.020  1  0.706  0.020  1               0  0.441  0.020  1  0.876  0.020  1 
Hamburg/ESO Survey HE 0222-3220       16.256  0.018  1  0.303  0.035  1               0  0.292  0.023  1  0.582  0.023  1 
Hamburg/ESO Survey HE 0223-2814       12.617  0.020  1  0.431  0.020  1               0  0.283  0.020  1  0.589  0.020  1 
Hamburg/ESO Survey HE 0225-0546       15.523  0.011  1  1.573  0.037  1               0  0.586  0.013  1  1.166  0.012  1 
Hamburg/ESO Survey HE 0231-2101       12.793  0.020  1  0.725  0.020  1               0  0.458  0.020  1  0.916  0.020  1 
Hamburg/ESO Survey HE 0231-4016       16.090  0.013  1  0.404  0.023  1               0  0.302  0.017  1  0.615  0.017  1 
Hamburg/ESO Survey HE 0233-0343       15.430  0.003  6  0.437  0.004  6               0  0.259  0.004  6  0.612  0.004  4 
Hamburg/ESO Survey HE 0237-4001       16.122  0.011  2  0.686  0.016  2               0  0.387  0.013  2  0.789  0.013  2 
Hamburg/ESO Survey HE 0239-1340       14.064  0.001  5  0.726  0.002  5               0  0.476  0.002  5  0.973  0.002  3 
Hamburg/ESO Survey HE 0239-3236       12.289  0.020  1  0.763  0.020  1               0  0.474  0.020  1  0.946  0.020  1 
Hamburg/ESO Survey HE 0240-0807       14.971  0.005  2  0.896  0.012  2               0  0.524  0.007  2  1.082  0.008  2 
Hamburg/ESO Survey HE 0240-6105       14.684  0.004  2  0.911  0.008  2               0  0.539  0.005  2  1.122  0.005  2 
Hamburg/ESO Survey HE 0241-1600       15.378  0.008  4  0.372  0.012  4               0  0.278  0.010  4  0.602  0.011  4 
Hamburg/ESO Survey HE 0241-3512       13.912  0.003  2  1.329  0.008  2               0  0.607  0.004  2  1.139  0.004  2 
Hamburg/ESO Survey HE 0242-0732       15.793  0.008  2  0.434  0.013  2 -0.271  0.019 2                0                0 
Hamburg/ESO Survey HE 0242-5211       11.570  0.020  1  0.622  0.020  1               0  0.427  0.020  1  0.863  0.020  1 
Hamburg/ESO Survey HE 0243-0753       13.561  0.002  3  0.745  0.003  3               0  0.473  0.003  3  0.931  0.003  3 
Hamburg/ESO Survey HE 0243-3044       16.133  0.010  2  0.833  0.016  2               0  0.440  0.015  2                0 
Hamburg/ESO Survey HE 0243-5238       13.929  0.004  2  0.661  0.007  2               0  0.421  0.005  2  0.875  0.005  2 
Hamburg/ESO Survey HE 0244-4111       15.025  0.008  1  0.506  0.015  1               0  0.352  0.011  1  0.723  0.010  1 
Hamburg/ESO Survey HE 0248+0039       15.698: 0.009  2  0.695: 0.018  2               0  0.413: 0.013  2  0.915: 0.013  2 
Hamburg/ESO Survey HE 0249-0126       15.685  0.013  2  0.571  0.028  2               0  0.333  0.017  2  0.686  0.023  2 
Hamburg/ESO Survey HE 0253-6024       13.222  0.002  2  1.469  0.006  2               0  0.649  0.003  2  1.230  0.003  2 
Hamburg/ESO Survey HE 0254-3309       13.141  0.002  2  1.269  0.005  2               0  0.585  0.003  2  1.092  0.003  2 
Hamburg/ESO Survey HE 0256-1109       15.608  0.009  2  0.549  0.021  2               0  0.369  0.011  2  0.717  0.015  2 
Hamburg/ESO Survey HE 0258-0218       15.339  0.008  3  1.266  0.020  3               0  0.613  0.010  3  1.157  0.010  3 
Hamburg/ESO Survey HE 0300-0751       16.256  0.016  1  0.671  0.030  1               0  0.438  0.020  1  0.923  0.019  1 
Hamburg/ESO Survey HE 0302-3417       10.642  0.020  1  0.898  0.020  1               0  0.554  0.020  1  1.082  0.020  1 
Hamburg/ESO Survey HE 0305-4520       13.979  0.005  1  0.812  0.011  1               0  0.506  0.006  1  1.006  0.006  1 
Hamburg/ESO Survey HE 0308-1154       16.039  0.015  1  0.761  0.030  1               0  0.481  0.019  1  1.038  0.017  1 
Hamburg/ESO Survey HE 0311-4408       15.303  0.005  3  1.289  0.014  3               0  0.809  0.006  3  1.548  0.006  3 
Hamburg/ESO Survey HE 0315+0000       15.516  0.005  2  0.808  0.009  2               0  0.499  0.006  2  1.010  0.006  2 
Hamburg/ESO Survey HE 0316+0214       15.541  0.011  1  0.988  0.024  1               0  0.621  0.013  1  1.209  0.013  1 
Hamburg/ESO Survey HE 0317-3301       10.661  0.020  1  0.365  0.020  1               0  0.240  0.020  1  0.509  0.020  1 
Hamburg/ESO Survey HE 0317-4640       16.631  0.014  1  0.423  0.024  1               0  0.328  0.018  1  0.657  0.018  1 
Hamburg/ESO Survey HE 0319-0215       13.791  0.007  5  1.392  0.009  5               0  0.649  0.007  5  1.188  0.007  5 
Hamburg/ESO Survey HE 0320+0043       14.486  0.003  3  1.372  0.010  3               0  0.849  0.004  3  1.603  0.004  3 
Hamburg/ESO Survey HE 0320-1107       14.457  0.003  3  1.327  0.009  3               0  0.791  0.004  3  1.487  0.004  3 
Hamburg/ESO Survey HE 0321-3830       16.543  0.003  2  0.366  0.004  2 -0.180  0.007 1                0                0 
Hamburg/ESO Survey HE 0322-1504       14.177  0.003  3  1.468  0.010  3               0  0.667  0.004  3  1.244  0.004  3 
Hamburg/ESO Survey HE 0323-2702       15.470  0.002  2  1.250  0.006  2               0  0.565  0.003  2  1.139  0.004  1 
Hamburg/ESO Survey HE 0323-2844       14.977  0.006  2  0.486  0.009  2 -0.216  0.011 2                0                0 
Hamburg/ESO Survey HE 0323-4529       14.734  0.007  1  0.639  0.016  1               0  0.434  0.010  1  0.872  0.009  1 
Hamburg/ESO Survey HE 0323-5633       15.364  0.003  4  0.962  0.007  4               0  0.493  0.005  4  0.944  0.006  3 
Hamburg/ESO Survey HE 0328-1047       14.360  0.003  3  0.666  0.005  3               0  0.434  0.004  3  0.817  0.004  3 
Hamburg/ESO Survey HE 0330-0406       16.576  0.027  2  0.105  0.042  2  0.292  0.079 2                0                0 
Hamburg/ESO Survey HE 0330-4004       16.101  0.014  1  0.434  0.026  1               0  0.300  0.018  1  0.623  0.018  1 
Hamburg/ESO Survey HE 0330-4144       16.013  0.013  1  0.379  0.022  1               0  0.294  0.016  1  0.630  0.016  1 
Hamburg/ESO Survey HE 0331-4939       15.502  0.009  1  0.674  0.018  1               0  0.390  0.013  1  0.829  0.011  1 
Hamburg/ESO Survey HE 0332-0517       15.549  0.016  2  0.079  0.023  2  0.157  0.039 2                0                0 
Hamburg/ESO Survey HE 0332-0620       16.627  0.029  2  0.206  0.047  2  0.099  0.080 2                0                0 
Hamburg/ESO Survey HE 0332-3711       14.064  0.005  1  0.527  0.009  1               0  0.359  0.008  1  0.685  0.007  1 
Hamburg/ESO Survey HE 0333-0455       14.097  0.008  2  0.246  0.013  2  0.100  0.022 2                0                0 
Hamburg/ESO Survey HE 0333-4001       16.105  0.013  1  0.481  0.026  1               0  0.221  0.020  1  0.585  0.018  1 
Hamburg/ESO Survey HE 0334-0450       17.237: 0.055  2 -0.004: 0.081  2 -0.170: 0.104 2                0                0 
Hamburg/ESO Survey HE 0334-0531       13.607  0.007  2  0.003  0.011  2 -0.021  0.014 2                0                0 
Hamburg/ESO Survey HE 0336-0252       14.618  0.010  2  0.261  0.015  2  0.105  0.027 2                0                0 
Hamburg/ESO Survey HE 0336-2412        9.654  0.020  1  0.609  0.020  1               0  0.408  0.020  1  0.843  0.020  1 
Hamburg/ESO Survey HE 0336-3829       16.818  0.017  1  0.372  0.038  1               0  0.324  0.023  1  0.695  0.026  1 
Hamburg/ESO Survey HE 0337-0301       16.448  0.011  2  0.275  0.017  2  0.050  0.029 2                0                0 
Hamburg/ESO Survey HE 0337-0500       14.177  0.009  2  0.264  0.015  2  0.095  0.026 2                0                0 
Hamburg/ESO Survey HE 0337-0712       15.473  0.017  2  0.059  0.025  2  0.186  0.042 2                0                0 
Hamburg/ESO Survey HE 0337-5127       15.759  0.010  1  0.556  0.019  1               0  0.398  0.013  1  0.826  0.013  1 
Hamburg/ESO Survey HE 0338-3945       15.333  0.007  1  0.420  0.016  1               0  0.235  0.011  1  0.546  0.010  1 
Hamburg/ESO Survey HE 0339-0429       15.248  0.017  2  0.098  0.027  2  0.096  0.045 2                0                0 
Hamburg/ESO Survey HE 0339-4027       14.450  0.007  1  0.455  0.014  1               0  0.296  0.011  1  0.631  0.010  1 
Hamburg/ESO Survey HE 0339-4030       15.434  0.008  1  0.784  0.016  1               0  0.447  0.011  1  0.886  0.012  1 
Hamburg/ESO Survey HE 0340-0236       14.089: 0.010  2  0.308: 0.016  2  0.212: 0.030 2                0                0 
Hamburg/ESO Survey HE 0340-0249       14.261  0.007  2  0.135  0.012  2  0.253  0.023 2                0                0 
Hamburg/ESO Survey HE 0340-0408       14.715  0.006  2  0.137  0.009  2  0.120  0.011 2                0                0 
Hamburg/ESO Survey HE 0340-0449       14.991  0.015  2  0.317  0.025  2  0.117  0.046 2                0                0 
Hamburg/ESO Survey HE 0340-3056       10.704  0.020  1  0.544  0.020  1               0  0.357  0.020  1  0.736  0.020  1 
Hamburg/ESO Survey HE 0340-3430       14.783  0.008  1  0.402  0.014  1               0  0.264  0.010  1  0.594  0.010  1 
Hamburg/ESO Survey HE 0340-5355       15.249  0.005  2  0.778  0.010  2               0  0.481  0.007  2  0.971  0.007  2 
Hamburg/ESO Survey HE 0341-0457       16.597  0.036  2  0.131  0.059  2  0.366  0.121 2                0                0 
Hamburg/ESO Survey HE 0341-0653       15.938: 0.025  2  0.147: 0.041  2  0.153: 0.076 2                0                0 
Hamburg/ESO Survey HE 0341-2100       16.736  0.038  1  0.244  0.066  1 -0.067  0.117 1                0                0 
Hamburg/ESO Survey HE 0341-2103       15.955  0.008  2  0.236  0.012  2  0.022  0.016 2                0                0 
Hamburg/ESO Survey HE 0341-4024       13.638  0.005  1  0.413  0.009  1               0  0.274  0.007  1  0.591  0.007  1 
Hamburg/ESO Survey HE 0342-2039       16.230  0.011  2  0.086  0.016  2  0.206  0.024 2                0                0 
Hamburg/ESO Survey HE 0342-3523       16.512  0.018  1  0.332  0.036  1               0  0.251  0.025  1  0.544  0.026  1 
Hamburg/ESO Survey HE 0342-3610       15.085  0.004  3  1.150  0.010  3               0  0.686  0.005  3  1.301  0.005  3 
Hamburg/ESO Survey HE 0343-0704       14.723: 0.013  2  0.292: 0.021  2  0.121: 0.040 2                0                0 
Hamburg/ESO Survey HE 0343-1835       14.514: 0.006  2  0.253: 0.009  2  0.150: 0.017 2                0                0 
Hamburg/ESO Survey HE 0343-1945       15.465  0.007  2  0.189  0.011  2  0.218  0.014 2                0                0 
Hamburg/ESO Survey HE 0343-5210       13.373  0.004  2  0.043  0.006  2  0.224  0.008 2                0                0 
Hamburg/ESO Survey HE 0343-5714       16.538  0.012  2  0.795  0.015  2               0  0.475  0.019  2                0 
Hamburg/ESO Survey HE 0344+0139       15.469  0.012  1  0.663  0.025  1               0  0.420  0.015  1  0.855  0.015  1 
Hamburg/ESO Survey HE 0344-0403       14.649: 0.013  2  0.269: 0.022  2  0.213: 0.044 2                0                0 
Hamburg/ESO Survey HE 0344-0439       16.869  0.026  2  0.143  0.041  2 -0.001  0.075 2                0                0 
Hamburg/ESO Survey HE 0344-2158       16.252  0.012  2  0.134  0.017  2  0.095  0.025 2                0                0 
Hamburg/ESO Survey HE 0344-5150       17.160  0.023  2  0.056  0.033  2  0.163  0.062 2                0                0 
Hamburg/ESO Survey HE 0345-0245       14.402  0.011  2  0.172  0.018  2  0.326  0.037 2                0                0 
Hamburg/ESO Survey HE 0346-0651       16.637: 0.027  2  0.191: 0.042  2  0.190: 0.078 2                0                0 
Hamburg/ESO Survey HE 0346-4955       16.009  0.013  2  0.257  0.020  2 -0.047  0.030 2                0                0 
Hamburg/ESO Survey HE 0347-0456       16.400  0.023  2  0.282  0.037  2  0.104  0.070 2                0                0 
Hamburg/ESO Survey HE 0347-1819       15.592  0.007  2  0.681  0.014  2               0  0.411  0.011  2  0.873  0.011  2 
Hamburg/ESO Survey HE 0347-5217       17.069  0.023  2  0.078  0.033  2  0.214  0.068 2                0                0 
Hamburg/ESO Survey HE 0348-4847       16.855  0.019  2  0.512  0.035  2 -0.288  0.060 2                0                0 
Hamburg/ESO Survey HE 0348-5049       15.921  0.012  2  0.072  0.018  2  0.111  0.027 2                0                0 
Hamburg/ESO Survey HE 0349-0703       14.914  0.017  2  0.210  0.028  2  0.193  0.053 2                0                0 
Hamburg/ESO Survey HE 0349-0722       14.032  0.006  2  0.042  0.009  2  0.050  0.014 2                0                0 
Hamburg/ESO Survey HE 0349-0725       12.198  0.020  1  0.612  0.020  1               0  0.397  0.020  1  0.800  0.020  1 
Hamburg/ESO Survey HE 0349-4750       15.441  0.013  2 -0.043  0.018  2 -0.244  0.022 2                0                0 
Hamburg/ESO Survey HE 0349-4906       14.540  0.008  2 -0.057  0.012  2 -0.014  0.016 2                0                0 
Hamburg/ESO Survey HE 0349-4944       15.461  0.010  2  0.089  0.014  2  0.179  0.024 2                0                0 
Hamburg/ESO Survey HE 0349-5204       16.250  0.014  2  0.142  0.021  2  0.082  0.036 2                0                0 
Hamburg/ESO Survey HE 0350-5009       16.688  0.018  2  0.225  0.028  2  0.023  0.057 2                0                0 
Hamburg/ESO Survey HE 0351-4940       14.986  0.009  2  0.058  0.013  2  0.166  0.022 2                0                0 
Hamburg/ESO Survey HE 0352-0202       12.166  0.002  2  1.442  0.005  2               0  0.895  0.002  2  1.761  0.002  2 
Hamburg/ESO Survey HE 0353-4825       15.382  0.010  2  0.164  0.016  2  0.038  0.026 2                0                0 
Hamburg/ESO Survey HE 0353-6024       16.561  0.015  1  0.576  0.030  1               0  0.428  0.020  1  0.825  0.019  1 
Hamburg/ESO Survey HE 0355+0106       13.683  0.002  3  0.664  0.003  3               0  0.449  0.003  3  0.912  0.003  3 
Hamburg/ESO Survey HE 0355-4933       15.328  0.010  2  0.155  0.015  2  0.162  0.027 2                0                0 
Hamburg/ESO Survey HE 0355-5057       15.161  0.011  2  0.077  0.017  2  0.179  0.029 2                0                0 
Hamburg/ESO Survey HE 0355-5114       17.072  0.009  2  0.049  0.012  2  0.115  0.018 2                0                0 
Hamburg/ESO Survey HE 0355-5847       11.438  0.020  1  1.322  0.020  1               0  0.744  0.020  1                0 
Hamburg/ESO Survey HE 0356-5153       17.309  0.016  2  0.108  0.021  2  0.024  0.029 2                0                0 
Hamburg/ESO Survey HE 0357-4921       16.784  0.012  2  0.209  0.017  2  0.047  0.026 2                0                0 
Hamburg/ESO Survey HE 0357-5054       16.886  0.014  2  0.319  0.022  2 -0.004  0.037 2                0                0 
Hamburg/ESO Survey HE 0358-4859       15.666  0.006  2  0.141  0.009  2  0.162  0.014 2                0                0 
Hamburg/ESO Survey HE 0359-4932       13.849  0.005  2  0.313  0.008  2 -0.063  0.014 2                0                0 
Hamburg/ESO Survey HE 0400-2030       14.033  0.013  3  0.888  0.014  3               0  0.428  0.013  3  0.869  0.013  3 
Hamburg/ESO Survey HE 0400-2917       13.786  0.003  3  0.681  0.005  3               0  0.438  0.003  3  0.903  0.004  3 
Hamburg/ESO Survey HE 0400-4739       14.184  0.007  2  0.221  0.011  2  0.021  0.018 2                0                0 
Hamburg/ESO Survey HE 0400-4750       15.861  0.011  2  0.188  0.017  2  0.171  0.026 2                0                0 
Hamburg/ESO Survey HE 0401-0138       13.844  0.003  2  0.875  0.006  2               0  0.560  0.004  2  1.140  0.004  2 
Hamburg/ESO Survey HE 0401-5002       13.147  0.003  2  0.132  0.005  2  0.109  0.008 2                0                0 
Hamburg/ESO Survey HE 0401-5212       14.474  0.005  2  0.368  0.008  2 -0.206  0.011 2                0                0 
Hamburg/ESO Survey HE 0402-1807       15.888  0.005  2  0.370  0.007  2 -0.056  0.013 2                0                0 
Hamburg/ESO Survey HE 0402-4739       15.661  0.008  2 -0.004  0.013  2  0.025  0.019 2                0                0 
Hamburg/ESO Survey HE 0403-2942       12.625  0.020  1  0.614  0.020  1               0  0.379  0.020  1  0.763  0.020  1 
Hamburg/ESO Survey HE 0403-5152       15.089  0.007  2  0.031  0.011  2  0.072  0.019 2                0                0 
Hamburg/ESO Survey HE 0403-5204       14.486  0.005  2  0.307  0.008  2 -0.067  0.011 2                0                0 
Hamburg/ESO Survey HE 0404-4850       16.842  0.014  2  0.239  0.023  2  0.088  0.041 2                0                0 
Hamburg/ESO Survey HE 0404-4937       15.275  0.007  2  0.070  0.011  2  0.101  0.019 2                0                0 
Hamburg/ESO Survey HE 0404-4956       16.547  0.014  2  0.190  0.023  2  0.083  0.041 2                0                0 
Hamburg/ESO Survey HE 0405-4944       14.757  0.004  2  0.071  0.005  2  0.190  0.007 2                0                0 
Hamburg/ESO Survey HE 0406-4928       14.330  0.006  2  0.043  0.008  2  0.158  0.014 2                0                0 
Hamburg/ESO Survey HE 0408-5009       14.974  0.006  2  0.041  0.009  2  0.080  0.013 2                0                0 
Hamburg/ESO Survey HE 0408-5513       17.460  0.010  2  0.141  0.014  2  0.090  0.029 2                0                0 
Hamburg/ESO Survey HE 0409-1212       10.302  0.020  1  0.700  0.020  1               0  0.397  0.020  1  0.760  0.020  1 
Hamburg/ESO Survey HE 0409-4820       16.319  0.013  2  0.010  0.019  2  0.118  0.028 2                0                0 
Hamburg/ESO Survey HE 0409-4836       15.425  0.008  2  0.164  0.012  2  0.106  0.018 2                0                0 
Hamburg/ESO Survey HE 0409-4903       15.748  0.011  2  0.009  0.015  2  0.122  0.021 2                0                0 
Hamburg/ESO Survey HE 0410-4900       15.038  0.007  2  0.019  0.011  2  0.225  0.018 2                0                0 
Hamburg/ESO Survey HE 0410-4953       16.327  0.012  2  0.013  0.018  2  0.177  0.030 2                0                0 
Hamburg/ESO Survey HE 0410-5112       14.475  0.007  2  0.137  0.011  2  0.179  0.018 2                0                0 
Hamburg/ESO Survey HE 0410-5152       16.790  0.018  2  0.079  0.026  2  0.166  0.045 2                0                0 
Hamburg/ESO Survey HE 0410-5410       16.478  0.017  2  0.134  0.027  2  0.201  0.051 2                0                0 
Hamburg/ESO Survey HE 0411-2007       15.653  0.006  2  0.147  0.008  2  0.231  0.011 2                0                0 
Hamburg/ESO Survey HE 0411-3558       12.961  0.001  6  0.382  0.001  6               0  0.294  0.001  6  0.609  0.002  4 
Hamburg/ESO Survey HE 0413-4831       10.941  0.020  1  0.464  0.020  1               0  0.290  0.020  1  0.620  0.020  1 
Hamburg/ESO Survey HE 0413-5028       15.993  0.010  2  0.396  0.016  2  0.082  0.030 2                0                0 
Hamburg/ESO Survey HE 0414-4906       14.941  0.007  2  0.157  0.011  2  0.176  0.018 2                0                0 
Hamburg/ESO Survey HE 0416-4951       16.569  0.014  2  0.176  0.021  2 -0.023  0.034 2                0                0 
Hamburg/ESO Survey HE 0417-0821       14.813  0.006  1  0.637  0.012  1               0  0.391  0.008  1  0.775  0.008  1 
Hamburg/ESO Survey HE 0417-2202       15.870  0.020  1  0.147  0.020  1  0.022  0.030 1                0                0 
Hamburg/ESO Survey HE 0417-4752       14.844  0.012  2  0.122  0.018  2  0.166  0.034 2                0                0 
Hamburg/ESO Survey HE 0417-4836       15.846  0.008  2  0.293  0.013  2 -0.108  0.019 2                0                0 
Hamburg/ESO Survey HE 0417-4936       13.780  0.005  2 -0.007  0.007  2  0.071  0.011 2                0                0 
Hamburg/ESO Survey HE 0417-5321       14.649  0.008  2  0.302  0.013  2  0.056  0.024 2                0                0 
Hamburg/ESO Survey HE 0418-1850       16.771  0.014  2  0.618  0.025  2  0.079  0.044 2                0                0 
Hamburg/ESO Survey HE 0418-5529       16.559  0.014  2  0.244  0.024  2  0.031  0.054 2                0                0 
Hamburg/ESO Survey HE 0419-5332       15.995  0.020  1  0.002  0.020  1               0  0.010  0.020  1  0.023  0.020  1 
Hamburg/ESO Survey HE 0420+0123       11.210  0.020  1  0.803  0.020  1               0  0.522  0.020  1  1.039  0.020  1 
Hamburg/ESO Survey HE 0420-5120       14.650  0.001  2  1.196  0.004  2               0  0.591  0.002  2  1.156  0.002  2 
Hamburg/ESO Survey HE 0420-5405       15.939  0.020  1  0.234  0.020  1               0  0.145  0.020  1  0.312  0.020  1 
Hamburg/ESO Survey HE 0421-4934       16.598  0.015  2  0.112  0.023  2  0.228  0.041 2                0                0 
Hamburg/ESO Survey HE 0421-5042       16.196  0.013  2  0.195  0.021  2 -0.031  0.033 2                0                0 
Hamburg/ESO Survey HE 0421-5453       15.214  0.010  2 -0.030  0.015  2 -0.073  0.022 2                0                0 
Hamburg/ESO Survey HE 0422-5653       14.477  0.008  2  0.027  0.013  2  0.201  0.022 2                0                0 
Hamburg/ESO Survey HE 0423-3102       14.404  0.004  2  1.477  0.012  2               0  0.666  0.005  2  1.203  0.006  2 
Hamburg/ESO Survey HE 0424-4158       13.377  0.002  2  1.048  0.005  2               0  0.507  0.004  2  0.971  0.004  2 
Hamburg/ESO Survey HE 0425-1844       16.016  0.009  2  0.077  0.013  2  0.214  0.021 2                0                0 
Hamburg/ESO Survey HE 0425-2048       15.601  0.008  2  0.094  0.011  2  0.201  0.017 2                0                0 
Hamburg/ESO Survey HE 0425-4756       15.803  0.004  3  1.096  0.009  3  0.218  0.076 1  0.569  0.007  2                0 
Hamburg/ESO Survey HE 0427-4902       15.664  0.014  2  0.093  0.021  2  0.060  0.036 2                0                0 
Hamburg/ESO Survey HE 0429-4620       13.098  0.020  1  0.607  0.020  1               0  0.405  0.020  1  0.789  0.020  1 
Hamburg/ESO Survey HE 0429-4740       16.532  0.011  2  0.116  0.017  2  0.078  0.036 2                0                0 
Hamburg/ESO Survey HE 0430-1609       13.172  0.002  2  1.250  0.006  2               0  0.645  0.003  2  1.164  0.004  2 
Hamburg/ESO Survey HE 0430-4404       15.724  0.007  2  0.426  0.014  2               0  0.270  0.010  2  0.558  0.010  2 
Hamburg/ESO Survey HE 0430-4901       14.572  0.004  2  0.584  0.007  2               0  0.392  0.006  2  0.802  0.007  2 
Hamburg/ESO Survey HE 0431-3414       15.752  0.012  1  0.651  0.027  1               0  0.391  0.017  1  0.803  0.016  1 
Hamburg/ESO Survey HE 0432-0923       15.165  0.006  2  0.732  0.011  2               0  0.485  0.008  2  1.025  0.008  2 
Hamburg/ESO Survey HE 0432-1005       12.973  0.020  1  0.845  0.020  1               0  0.527  0.020  1  1.047  0.020  1 
Hamburg/ESO Survey HE 0432-3128       16.071  0.005  2  1.207  0.007  2               0  0.623  0.007  2                0 
Hamburg/ESO Survey HE 0433-1008       13.282  0.020  1  0.932  0.020  1               0  0.552  0.020  1  1.101  0.020  1 
Hamburg/ESO Survey HE 0433-1826       15.741  0.008  2  0.320  0.012  2  0.057  0.019 2                0                0 
Hamburg/ESO Survey HE 0433-3544       14.385  0.004  2  0.855  0.007  2               0  0.456  0.005  2  0.900  0.006  2 
Hamburg/ESO Survey HE 0433-4826       16.287  0.012  2  0.079  0.019  2  0.237  0.033 2                0                0 
Hamburg/ESO Survey HE 0434-4151       15.796  0.005  2  1.068  0.007  2               0  0.498  0.007  2                0 
Hamburg/ESO Survey HE 0436-4008       15.605  0.011  1  0.549  0.023  1               0  0.409  0.015  1  0.848  0.014  1 
Hamburg/ESO Survey HE 0436-4959       16.957  0.019  2  0.125  0.029  2  0.094  0.064 2                0                0 
Hamburg/ESO Survey HE 0436-5022       16.836  0.016  2  0.038  0.024  2  0.194  0.052 2                0                0 
Hamburg/ESO Survey HE 0440-5443       16.130  0.011  2  0.184  0.017  2  0.098  0.029 2                0                0 
Hamburg/ESO Survey HE 0441-0652       14.228  0.004  4  1.022  0.005  4               0  0.550  0.004  4  1.122  0.010  2 
Hamburg/ESO Survey HE 0441-4343       15.559  0.009  1  0.471  0.018  1               0  0.388  0.013  1  0.724  0.012  1 
Hamburg/ESO Survey HE 0441-5243       14.176  0.005  2  0.069  0.008  2  0.145  0.011 2                0                0 
Hamburg/ESO Survey HE 0441-5336       12.866  0.004  2  0.049  0.006  2  0.169  0.010 2                0                0 
Hamburg/ESO Survey HE 0441-5404       13.334  0.005  2  0.250  0.006  2  0.093  0.011 2                0                0 
Hamburg/ESO Survey HE 0441-5657       14.219  0.007  2 -0.095  0.009  2 -0.202  0.012 2                0                0 
Hamburg/ESO Survey HE 0442-1234       12.914  0.001  3  1.079  0.003  3               0  0.663  0.001  3  1.242  0.001  3 
Hamburg/ESO Survey HE 0442-5232       16.358  0.011  2  0.025  0.017  2  0.136  0.029 2                0                0 
Hamburg/ESO Survey HE 0442-5324       14.511  0.006  2  0.005  0.009  2  0.093  0.011 2                0                0 
Hamburg/ESO Survey HE 0442-5406       14.509  0.006  4  0.062  0.009  4  0.182  0.019 4                0                0 
Hamburg/ESO Survey HE 0442-5427       15.920  0.008  2  0.115  0.013  2  0.159  0.019 2                0                0 
Hamburg/ESO Survey HE 0442-5535       15.654  0.020  1  0.323  0.020  1 -0.163  0.030 1                0                0 
Hamburg/ESO Survey HE 0442-5721       16.538  0.014  2 -0.021  0.023  2 -0.030  0.041 2                0                0 
Hamburg/ESO Survey HE 0443-1845       17.184  0.021  2  0.620  0.041  2               0                0                0 
Hamburg/ESO Survey HE 0443-2109       16.294  0.006  2  0.224  0.008  2  0.115  0.012 2                0                0 
Hamburg/ESO Survey HE 0443-2523       12.190  0.001  2  1.231  0.002  2               0  0.581  0.001  2  1.203  0.001  2 
Hamburg/ESO Survey HE 0443-5615       12.974  0.004  2  0.244  0.006  2  0.018  0.011 2                0                0 
Hamburg/ESO Survey HE 0443-5640       13.959  0.006  2  0.271  0.008  2 -0.026  0.017 2                0                0 
Hamburg/ESO Survey HE 0443-5646       11.424  0.002  2  0.126  0.004  2  0.152  0.006 2                0                0 
Hamburg/ESO Survey HE 0443-5654       16.501  0.014  2  0.085  0.023  2  0.098  0.041 2                0                0 
Hamburg/ESO Survey HE 0444-2026       13.795  0.004  2  0.073  0.005  2  0.192  0.006 2                0                0 
Hamburg/ESO Survey HE 0444-2210       16.164  0.008  1  0.127  0.011  1  0.182  0.015 1                0                0 
Hamburg/ESO Survey HE 0444-3314       10.639  0.020  1  0.451  0.020  1               0  0.297  0.020  1  0.595  0.020  1 
Hamburg/ESO Survey HE 0444-5233       13.707  0.003  2  0.019  0.005  2  0.091  0.006 2                0                0 
Hamburg/ESO Survey HE 0444-5403       15.283  0.010  2  0.306  0.017  2 -0.144  0.024 2                0                0 
Hamburg/ESO Survey HE 0445-0429       16.524  0.007  4  0.385  0.007  4               0  0.270  0.007  4  0.557  0.008  4 
Hamburg/ESO Survey HE 0445-4614       12.892  0.020  1  0.727  0.020  1               0  0.439  0.020  1  0.878  0.020  1 
Hamburg/ESO Survey HE 0445-5443       12.674  0.003  2  0.050  0.004  2  0.146  0.006 2                0                0 
Hamburg/ESO Survey HE 0445-5657       16.787  0.014  2 -0.007  0.023  2  0.044  0.041 2                0                0 
Hamburg/ESO Survey HE 0447-1800       15.990  0.004  2  0.346  0.006  2  0.106  0.010 2                0                0 
Hamburg/ESO Survey HE 0447-4858       16.254  0.007  2  0.433  0.012  2               0  0.321  0.010  2  0.630  0.014  2 
Hamburg/ESO Survey HE 0447-5309       13.701  0.005  2  0.245  0.007  2  0.050  0.012 2                0                0 
Hamburg/ESO Survey HE 0448-5450       15.181  0.007  2  0.395  0.011  2  0.036  0.019 2                0                0 
Hamburg/ESO Survey HE 0448-5456       13.852  0.006  2  0.194  0.008  2 -0.005  0.012 2                0                0 
Hamburg/ESO Survey HE 0448-5622       15.120  0.007  2  0.065  0.011  2  0.122  0.019 2                0                0 
Hamburg/ESO Survey HE 0448-5701       13.222  0.020  1  0.736  0.020  1               0  0.463  0.020  1  0.909  0.020  1 
Hamburg/ESO Survey HE 0448-5708       16.283  0.011  2  0.062  0.017  2  0.114  0.029 2                0                0 
Hamburg/ESO Survey HE 0449-2132       16.087  0.006  2  0.224  0.009  2  0.120  0.012 2                0                0 
Hamburg/ESO Survey HE 0449-2142       15.661  0.006  2  0.274  0.009  2  0.043  0.012 2                0                0 
Hamburg/ESO Survey HE 0449-4849       16.045  0.006  3  0.401  0.008  3 -0.275  0.010 3                0                0 
Hamburg/ESO Survey HE 0450-4705       14.334  0.009  1  0.558  0.017  1               0  0.372  0.011  1  0.803  0.012  1 
Hamburg/ESO Survey HE 0450-5527       12.100  0.002  2  0.238  0.004  2  0.057  0.004 2                0                0 
Hamburg/ESO Survey HE 0450-5632       15.269  0.010  2  0.138  0.015  2  0.072  0.024 2                0                0 
Hamburg/ESO Survey HE 0451-1822       16.309  0.008  2  0.263  0.013  2  0.015  0.018 2                0                0 
Hamburg/ESO Survey HE 0451-1830       16.705  0.012  2  0.111  0.018  2  0.208  0.027 2                0                0 
Hamburg/ESO Survey HE 0451-5253       12.812  0.004  2  0.157  0.006  2  0.090  0.008 2                0                0 
Hamburg/ESO Survey HE 0451-5356       13.681  0.005  2  0.034  0.007  2  0.186  0.011 2                0                0 
Hamburg/ESO Survey HE 0452-1846       16.028  0.009  2  0.083  0.013  2  0.197  0.020 2                0                0 
Hamburg/ESO Survey HE 0453-1456       15.580  0.012  1  0.587  0.022  1               0  0.367  0.017  1  0.721  0.019  1 
Hamburg/ESO Survey HE 0453-1842       16.200  0.011  2  0.377  0.019  2 -0.031  0.037 2                0                0 
Hamburg/ESO Survey HE 0453-5533       16.511  0.020  1  0.256  0.020  1 -0.178  0.030 1                0                0 
Hamburg/ESO Survey HE 0453-5709       12.353  0.002  2  0.169  0.004  2  0.103  0.006 2                0                0 
Hamburg/ESO Survey HE 0454-4758       13.481  0.005  1  0.571  0.012  1               0  0.366  0.006  1  0.777  0.007  1 
Hamburg/ESO Survey HE 0454-5246       15.983  0.017  2  0.310  0.028  2 -0.241  0.042 2                0                0 
Hamburg/ESO Survey HE 0454-5302       15.097  0.009  2  0.230  0.015  2 -0.019  0.023 2                0                0 
Hamburg/ESO Survey HE 0454-5452       16.579  0.020  1  0.297  0.020  1 -0.159  0.030 1                0                0 
Hamburg/ESO Survey HE 0454-5530       12.542  0.003  2  0.125  0.004  2  0.129  0.006 2                0                0 
Hamburg/ESO Survey HE 0455-1816       15.677  0.008  2  0.310  0.012  2  0.100  0.019 2                0                0 
Hamburg/ESO Survey HE 0455-1837       15.311  0.006  2  0.012  0.009  2  0.069  0.012 2                0                0 
Hamburg/ESO Survey HE 0455-5419       15.620  0.020  1  0.417  0.020  1 -0.085  0.030 1                0                0 
Hamburg/ESO Survey HE 0455-5452       11.166  0.002  2  0.060  0.004  2  0.090  0.004 2                0                0 
Hamburg/ESO Survey HE 0456-2141       15.583  0.007  2  0.169  0.011  2  0.098  0.017 2                0                0 
Hamburg/ESO Survey HE 0456-5447       14.270  0.005  2  0.411  0.008  2 -0.045  0.011 2                0                0 
Hamburg/ESO Survey HE 0457-5326       16.524  0.014  2  0.430  0.023  2 -0.174  0.041 2                0                0 
Hamburg/ESO Survey HE 0457-5437       12.857  0.004  2  0.155  0.006  2  0.137  0.008 2                0                0 
Hamburg/ESO Survey HE 0457-5509       15.969  0.020  1  0.358  0.020  1 -0.108  0.030 1                0                0 
Hamburg/ESO Survey HE 0457-5534       13.793  0.005  2  0.152  0.008  2  0.128  0.013 2                0                0 
Hamburg/ESO Survey HE 0457-5606       14.495  0.007  2  0.251  0.011  2  0.004  0.017 2                0                0 
Hamburg/ESO Survey HE 0457-5637       12.896  0.004  2  0.257  0.006  2  0.023  0.008 2                0                0 
Hamburg/ESO Survey HE 0458-1844       15.080  0.006  2  0.150  0.009  2  0.137  0.014 2                0                0 
Hamburg/ESO Survey HE 0458-2001       13.093  0.003  2  0.319  0.005  2 -0.015  0.007 2                0                0 
Hamburg/ESO Survey HE 0458-5309       14.937  0.009  2  0.127  0.014  2  0.152  0.020 2                0                0 
Hamburg/ESO Survey HE 0459-1815       15.146  0.005  2  0.051  0.007  2  0.157  0.012 2                0                0 
Hamburg/ESO Survey HE 0459-5421       13.394  0.005  2  0.098  0.008  2  0.172  0.013 2                0                0 
Hamburg/ESO Survey HE 0459-5554       16.755  0.022  2  0.044  0.034  2 -0.031  0.086 1                0                0 
Hamburg/ESO Survey HE 0500-1746       15.709  0.007  2  0.221  0.012  2  0.228  0.021 2                0                0 
Hamburg/ESO Survey HE 0500-2025       16.154  0.007  2  0.076  0.011  2  0.028  0.020 2                0                0 
Hamburg/ESO Survey HE 0500-5315       14.816  0.009  2  0.160  0.014  2  0.192  0.027 2                0                0 
Hamburg/ESO Survey HE 0500-5602       15.885  0.016  2  0.148  0.025  2  0.197  0.051 2                0                0 
Hamburg/ESO Survey HE 0500-5644       14.482  0.010  2  0.118  0.014  2  0.150  0.025 2                0                0 
Hamburg/ESO Survey HE 0501-2005       15.922  0.010  2  0.072  0.014  2  0.155  0.024 2                0                0 
Hamburg/ESO Survey HE 0501-4955       13.352  0.003  2  1.194  0.004  2               0  0.618  0.004  2                0 
Hamburg/ESO Survey HE 0501-5139       16.094  0.007  2  0.479  0.011  2               0  0.316  0.009  2  0.619  0.014  2 
Hamburg/ESO Survey HE 0501-5342       14.377  0.009  2 -0.072  0.013  2 -0.012  0.020 2                0                0 
Hamburg/ESO Survey HE 0501-5636       16.374  0.020  2  0.400  0.037  2 -0.204  0.090 1                0                0 
Hamburg/ESO Survey HE 0501-5644       15.475  0.009  1  0.696  0.019  1               0  0.470  0.012  1  0.918  0.012  1 
Hamburg/ESO Survey HE 0502-2528       15.637  0.007  3  0.268  0.011  3  0.054  0.027 3                0                0 
Hamburg/ESO Survey HE 0502-5525       12.239  0.004  1  0.135  0.006  1  0.150  0.011 1                0                0 
Hamburg/ESO Survey HE 0502-5526       15.637  0.017  2 -0.127  0.023  2 -0.720  0.024 2                0                0 
Hamburg/ESO Survey HE 0502-5556       11.107  0.003  1  0.102  0.005  1  0.098  0.007 1                0                0 
Hamburg/ESO Survey HE 0503-5210       13.277  0.020  1  0.461  0.020  1               0  0.315  0.020  1  0.615  0.020  1 
Hamburg/ESO Survey HE 0504-2509       15.170  0.007  4  0.123  0.007  4  0.218  0.013 2  0.111  0.014  2  0.233  0.014  2 
Hamburg/ESO Survey HE 0504-3058       15.574  0.008  2  1.104  0.022  2               0  0.537  0.017  1  1.049  0.011  2 
Hamburg/ESO Survey HE 0504-5411       11.326  0.002  2  0.120  0.004  2  0.180  0.006 2                0                0 
Hamburg/ESO Survey HE 0505-5520       15.926  0.020  1  0.282  0.020  1 -0.141  0.030 1                0                0 
Hamburg/ESO Survey HE 0506-1846       15.557  0.008  2  0.186  0.013  2  0.119  0.019 2                0                0 
Hamburg/ESO Survey HE 0506-2027       14.919  0.011  2  0.269  0.018  2  0.153  0.032 2                0                0 
Hamburg/ESO Survey HE 0506-2136       14.927  0.013  2  0.134  0.021  2  0.208  0.037 2                0                0 
Hamburg/ESO Survey HE 0506-2530       15.234  0.020  1  0.262  0.020  1               0  0.176  0.020  1  0.318  0.020  1 
Hamburg/ESO Survey HE 0506-5649       13.811  0.020  1  0.270  0.020  1  0.044  0.030 1                0                0 
Hamburg/ESO Survey HE 0507-1430       14.486  0.004  2  1.541  0.013  2               0  0.707  0.005  2  1.296  0.006  2 
Hamburg/ESO Survey HE 0507-1653       12.507  0.002  6  1.126  0.002  6               0  0.505  0.002  6  0.928  0.002  6 
Hamburg/ESO Survey HE 0507-5323       13.796  0.008  2 -0.018  0.012  2  0.049  0.019 2                0                0 
Hamburg/ESO Survey HE 0508-1856       16.254  0.011  2  0.068  0.017  2  0.169  0.029 2                0                0 
Hamburg/ESO Survey HE 0508-1941       15.855  0.016  2  0.166  0.025  2  0.014  0.043 2                0                0 
Hamburg/ESO Survey HE 0508-2023       15.514  0.012  2  0.189  0.019  2  0.200  0.038 2                0                0 
Hamburg/ESO Survey HE 0508-4421       10.837  0.020  1  0.409  0.020  1               0  0.255  0.020  1  0.494  0.020  1 
Hamburg/ESO Survey HE 0508-4426       11.034  0.020  1  0.503  0.020  1               0  0.331  0.020  1  0.682  0.020  1 
Hamburg/ESO Survey HE 0508-4623       15.903  0.005  4  0.344  0.008  4 -0.256  0.010 3  0.234  0.019  1  0.540  0.019  1 
Hamburg/ESO Survey HE 0509-1849       15.501  0.012  2  0.384  0.021  2 -0.145  0.039 2                0                0 
Hamburg/ESO Survey HE 0509-2059       14.885  0.013  2  0.201  0.021  2  0.194  0.039 2                0                0 
Hamburg/ESO Survey HE 0510-1755       15.491  0.019  2  0.211  0.032  2  0.176  0.059 2                0                0 
Hamburg/ESO Survey HE 0510-4429       15.333  0.006  2  1.072  0.015  2               0  0.511  0.008  2  0.983  0.009  2 
Hamburg/ESO Survey HE 0510-5529       11.734  0.003  2  0.142  0.004  2  0.174  0.008 2                0                0 
Hamburg/ESO Survey HE 0511-1833       14.741  0.006  2  0.011  0.009  2  0.017  0.011 2                0                0 
Hamburg/ESO Survey HE 0511-1930       14.392  0.013  2  0.306  0.022  2  0.113  0.040 2                0                0 
Hamburg/ESO Survey HE 0511-2003       14.450  0.014  2  0.074  0.022  2  0.098  0.034 2                0                0 
Hamburg/ESO Survey HE 0511-4139       14.427  0.004  2  0.998  0.010  2               0  0.474  0.006  2  0.941  0.007  2 
Hamburg/ESO Survey HE 0512-2355       15.286  0.009  2  0.396  0.013  2 -0.171  0.017 2                0                0 
Hamburg/ESO Survey HE 0512-3835       15.116  0.008  1  0.684  0.016  1               0  0.465  0.010  1  0.960  0.010  1 
Hamburg/ESO Survey HE 0512-4013       14.251  0.003  2  1.018  0.007  2               0  0.529  0.004  2  1.077  0.005  2 
Hamburg/ESO Survey HE 0513-1840       14.391  0.014  2 -0.002  0.021  2  0.063  0.032 2                0                0 
Hamburg/ESO Survey HE 0513-2112       15.121  0.016  2  0.190  0.024  2  0.161  0.043 2                0                0 
Hamburg/ESO Survey HE 0513-4557       15.743  0.005  2  0.536  0.008  2               0  0.315  0.007  2  0.698  0.013  2 
Hamburg/ESO Survey HE 0513-5445       11.790  0.001  2  0.291  0.003  2  0.061  0.006 2                0                0 
Hamburg/ESO Survey HE 0514-1745       14.622  0.008  2  0.307  0.013  2  0.170  0.025 2                0                0 
Hamburg/ESO Survey HE 0514-5206        9.797  0.020  1  0.436  0.020  1               0  0.263  0.020  1  0.542  0.020  1 
Hamburg/ESO Survey HE 0514-5711       15.256: 0.007  2  0.549: 0.012  2 -0.060: 0.004 2                0                0 
Hamburg/ESO Survey HE 0515-1930       15.689  0.020  1  0.331  0.020  1 -0.074  0.030 1                0                0 
Hamburg/ESO Survey HE 0516-2515       13.447  0.004  1  1.771  0.014  1               0  0.813  0.005  1  1.494  0.006  1 
Hamburg/ESO Survey HE 0516-2601       15.836  0.016  1  0.356  0.023  1 -0.006  0.032 1                0                0 
Hamburg/ESO Survey HE 0516-3820       14.377  0.007  1  0.615  0.013  1               0  0.401  0.009  1  0.839  0.009  1 
Hamburg/ESO Survey HE 0517-1952       14.631  0.004  2  0.630  0.006  2               0  0.414  0.005  2  0.863  0.006  2 
Hamburg/ESO Survey HE 0517-2200       15.362  0.007  2  0.139  0.011  2  0.142  0.019 2                0                0 
Hamburg/ESO Survey HE 0518-2032       14.804  0.020  1  0.201  0.020  1 -0.015  0.030 1                0                0 
Hamburg/ESO Survey HE 0518-2157       15.728  0.020  1  0.070  0.020  1 -0.016  0.030 1                0         0.000  0 
Hamburg/ESO Survey HE 0518-2322       12.788  0.003  2  1.282  0.004  2               0  0.530  0.004  2                0 
Hamburg/ESO Survey HE 0519-1930       15.607  0.020  1  0.379  0.020  1 -0.243  0.030 1                0                0 
Hamburg/ESO Survey HE 0519-5525       15.034  0.004  2  0.536  0.006  2               0  0.361  0.005  2  0.750  0.008  2 
Hamburg/ESO Survey HE 0520-1748       15.403  0.005  3  0.665  0.010  3               0  0.422  0.008  3  0.882  0.008  3 
Hamburg/ESO Survey HE 0520-1928       15.706  0.020  1  0.186  0.020  1  0.029  0.030 1                0                0 
Hamburg/ESO Survey HE 0520-5012       13.464  0.003  2  1.287  0.007  2               0  0.607  0.004  2  1.146  0.006  1 
Hamburg/ESO Survey HE 0521-2011       15.286  0.020  1  0.305  0.020  1 -0.114  0.030 1                0                0 
Hamburg/ESO Survey HE 0522-2131       14.228  0.005  2  0.459  0.008  2  0.101  0.011 2                0                0 
Hamburg/ESO Survey HE 0523-1924       15.225  0.008  2  0.032  0.012  2 -0.141  0.019 2                0                0 
Hamburg/ESO Survey HE 0524-1813       15.170  0.020  1  0.244  0.020  1 -0.039  0.030 1                0                0 
Hamburg/ESO Survey HE 0524-2055       14.013  0.004  2  0.878  0.007  2               0  0.526  0.005  2  1.076  0.005  2 
Hamburg/ESO Survey HE 0525-2113       15.369  0.006  2  0.597  0.012  2               0  0.327  0.009  2  0.675  0.010  2 
Hamburg/ESO Survey HE 0526-5634       15.951  0.008  2  0.350  0.013  2  0.025  0.019 2                0                0 
Hamburg/ESO Survey HE 0527-5339       16.255  0.011  2  0.055  0.017  2  0.098  0.029 2                0                0 
Hamburg/ESO Survey HE 0528-5326       15.928  0.008  2  0.137  0.013  2  0.147  0.019 2                0                0 
Hamburg/ESO Survey HE 0532-5640       15.261  0.007  2  0.229  0.011  2  0.105  0.019 2                0                0 
Hamburg/ESO Survey HE 0533-3858       13.193  0.020  1  0.647  0.020  1               0  0.421  0.020  1  0.843  0.020  1 
Hamburg/ESO Survey HE 0534-4548       14.034  0.002  1  1.477  0.006  1               0  0.660  0.003  1  1.285  0.003  1 
Hamburg/ESO Survey HE 0534-4615       15.056  0.007  1  0.587  0.014  1               0  0.344  0.009  1  0.739  0.010  1 
Hamburg/ESO Survey HE 0535-5511       15.957  0.008  2  0.116  0.013  2  0.174  0.019 2                0                0 
Hamburg/ESO Survey HE 0537-5717       15.678  0.008  2  0.487  0.013  2 -0.026  0.019 2                0                0 
Hamburg/ESO Survey HE 0538-4515       15.700  0.019  1  0.453  0.034  1               0  0.329  0.024  1  0.712  0.027  1 
Hamburg/ESO Survey HE 0547-4539       12.909  0.003  1  0.654  0.008  1               0  0.435  0.004  1  0.909  0.004  1 
Hamburg/ESO Survey HE 0557-4840       15.454  0.004  2  0.712  0.008  2               0  0.463  0.006  2                0 
Hamburg/ESO Survey HE 0557-4840       15.454  0.004  2  0.712  0.008  2               0  0.463  0.006  2                0 
Hamburg/ESO Survey HE 0854+0151       14.983  0.004  8  0.924  0.007  6               0  0.482  0.005  8  0.912  0.005  8 
Hamburg/ESO Survey HE 0858-0016       14.722  0.004  6  1.148  0.010  3               0  0.634  0.005  6  1.218  0.004  6 
Hamburg/ESO Survey HE 0900-0038       13.267  0.004  2  1.390  0.008  2               0  0.639  0.006  2  1.103  0.004  2 
Hamburg/ESO Survey HE 0901-0106       13.628  0.004  4  1.329  0.006  4               0  1.236  0.007  1  2.295  0.005  3 
Hamburg/ESO Survey HE 0915-0327       13.078: 0.003  2  2.633: 0.012  2               0  1.124: 0.004  2  1.743: 0.003  2 
Hamburg/ESO Survey HE 0916-0037       12.858  0.002  2  1.171  0.005  2               0  0.564  0.005  2  0.976  0.004  2 
Hamburg/ESO Survey HE 0918+0136       13.167  0.004  2  1.272  0.011  2               0  0.697  0.008  2  1.103  0.006  2 
Hamburg/ESO Survey HE 0919+0200       12.505  0.002  2  1.372  0.005  2               0  0.632  0.005  2  1.078  0.004  2 
Hamburg/ESO Survey HE 0926-0417       13.344  0.005  2  1.230  0.011  2               0  0.595  0.008  2  1.007  0.006  2 
Hamburg/ESO Survey HE 0927-0110       10.111  0.001  2  0.373  0.001  2               0  0.209  0.001  2  0.433  0.001  2 
Hamburg/ESO Survey HE 0930-0018       14.606  0.020  1  1.566  0.020  1               0  0.815  0.020  1  1.486  0.020  1 
Hamburg/ESO Survey HE 0930-0945       13.384  0.005  2  1.178  0.013  2               0  0.633  0.010  2  1.049  0.007  2 
Hamburg/ESO Survey HE 0932-0341       13.951  0.005  2  1.203  0.015  2               0  0.554  0.009  2  0.970  0.006  2 
Hamburg/ESO Survey HE 0932-0404       14.948: 0.007  3  0.012: 0.009  3 -0.069: 0.019 3                0                0 
Hamburg/ESO Survey HE 0935-0145       12.955  0.004  2  1.257  0.011  2               0  0.650  0.008  2  1.043  0.005  2 
Hamburg/ESO Survey HE 0938+0114       10.209  0.003  4  0.274  0.006  3               0  0.243  0.004  4  0.535  0.004  4 
Hamburg/ESO Survey HE 0938-0036       14.385  0.004  7  0.942  0.008  4               0  0.567  0.005  7  1.084  0.005  7 
Hamburg/ESO Survey HE 0939-0725       12.980  0.001  2  1.239  0.005  2               0  0.581  0.003  2  1.030  0.002  2 
Hamburg/ESO Survey HE 0945-0813       15.257  0.007  2  1.310  0.025  2               0  0.615  0.014  2  1.025  0.010  2 
Hamburg/ESO Survey HE 0951-1152       15.672  0.005  6  0.687  0.014  3               0  0.433  0.007  6  0.883  0.007  6 
Hamburg/ESO Survey HE 0954+0137       15.874  0.014  2  0.855  0.036  2               0  0.479  0.028  2  0.889  0.019  2 
Hamburg/ESO Survey HE 0958-1407       13.577  0.002  5  1.005  0.005  2               0  0.562  0.003  5  1.050  0.003  5 
Hamburg/ESO Survey HE 0959-1424       13.371  0.002  5  0.602  0.004  2               0  0.356  0.003  5  0.728  0.003  5 
Hamburg/ESO Survey HE 0959-1714       12.167  0.002  2  0.715  0.005  2               0  0.510  0.005  2  1.075  0.006  2 
Hamburg/ESO Survey HE 1001-0243       14.913  0.004  2  0.782  0.006  2               0  0.418  0.007  2  0.863  0.010  1 
Hamburg/ESO Survey HE 1005-0739       13.126  0.005  2  0.421  0.007  2               0  0.290  0.006  2  0.597  0.007  2 
Hamburg/ESO Survey HE 1005-1439       13.524  0.001  2  0.916  0.003  2               0  0.470  0.003  2  1.009  0.003  2 
Hamburg/ESO Survey HE 1006-2218       13.773  0.002  5  0.236  0.006  2               0  0.269  0.004  5  0.576  0.003  5 
Hamburg/ESO Survey HE 1008-0636       13.023: 0.002  3  3.347: 0.011  3               0  0.999: 0.005  2  1.616: 0.002  3 
Hamburg/ESO Survey HE 1008-0946       15.260  0.009  2  1.690  0.031  2               0  0.668  0.016  2  1.152  0.011  2 
Hamburg/ESO Survey HE 1011-0942       14.300  0.002  4  2.083  0.010  4               0  1.023  0.002  4                0 
Hamburg/ESO Survey HE 1013-0505       13.034  0.004  2  0.487  0.005  2               0  0.666  0.005  2                0 
Hamburg/ESO Survey HE 1015-0027       15.342  0.008  3  0.279  0.021  2               0  0.291  0.015  3  0.641  0.012  3 
Hamburg/ESO Survey HE 1015-2050       16.020  0.019  2  0.760  0.045  2               0  0.517  0.036  2  0.961  0.027  2 
Hamburg/ESO Survey HE 1017-0826       10.642  0.001  2 -0.032  0.001  2               0  0.009  0.001  2  0.044  0.001  2 
Hamburg/ESO Survey HE 1018-0218       11.771  0.001  2  1.285  0.005  2               0  0.664  0.003  2  1.074  0.002  2 
Hamburg/ESO Survey HE 1019-1136       13.504: 0.003  2  3.069: 0.021  2               0  1.450: 0.005  2  2.181: 0.003  2 
Hamburg/ESO Survey HE 1023-1504       14.932  0.003  4  1.766  0.009  4               0  0.789  0.004  4  1.462  0.002  2 
Hamburg/ESO Survey HE 1027-2501       12.785  0.002  2  1.894  0.006  2               0  0.695  0.005  2  1.191  0.003  2 
Hamburg/ESO Survey HE 1027-2644       13.309  0.005  2  1.466  0.016  2               0  0.755  0.010  2  1.176  0.007  2 
Hamburg/ESO Survey HE 1029-0546       15.632  0.016  2  0.355  0.023  2               0  0.316  0.024  2                0 
Hamburg/ESO Survey HE 1030-1518       12.066  0.004  2  1.289  0.013  2               0  0.621  0.007  2  1.089  0.006  2 
Hamburg/ESO Survey HE 1033+0059       12.778  0.002  2  1.507  0.007  2               0  0.722  0.005  2  1.188  0.003  2 
Hamburg/ESO Survey HE 1036-2615       13.622  0.002  2  1.177  0.007  2               0  0.574  0.005  2  1.010  0.004  2 
Hamburg/ESO Survey HE 1037-2644       13.321  0.002  2  1.373  0.007  2               0  0.668  0.005  2  1.141  0.004  2 
Hamburg/ESO Survey HE 1040-0721       16.364  0.012  2  0.530  0.022  2               0  0.263  0.017  2  0.686  0.015  2 
Hamburg/ESO Survey HE 1042-2659       11.499  0.002  3  1.434  0.003  3               0  0.628  0.004  2  1.093  0.002  3 
Hamburg/ESO Survey HE 1044-2509       14.345  0.004  3  0.666  0.010  2               0  0.468  0.007  3  0.946  0.005  3 
Hamburg/ESO Survey HE 1045-1434       14.639  0.005  2  1.454  0.018  2               0  0.564  0.011  2  1.000  0.007  2 
Hamburg/ESO Survey HE 1045-2550       14.239  0.008  2  0.123  0.011  2  0.187  0.017 2                0                0 
Hamburg/ESO Survey HE 1046-1352       14.714  0.003  4  0.676  0.010  2               0  0.405  0.006  4  0.835  0.005  4 
Hamburg/ESO Survey HE 1048+0231       16.493: 0.032  3  0.048: 0.039  3 -0.150: 0.058 3                0                0 
Hamburg/ESO Survey HE 1051-0112       15.914  0.040  1  1.449  0.103  1               0  0.580  0.076  1  0.916  0.053  1 
Hamburg/ESO Survey HE 1051-0331       11.437  0.003  2  0.285  0.004  2               0  0.219  0.004  2  0.429  0.004  2 
Hamburg/ESO Survey HE 1051-0518       13.248  0.004  2  1.536  0.008  2               0  0.611  0.006  2  1.052  0.004  2 
Hamburg/ESO Survey HE 1051-1331       12.650  0.001  3  0.967  0.003  3               0  0.615  0.003  3  1.135  0.004  2 
Hamburg/ESO Survey HE 1052-2139       12.677  0.001  2  0.818  0.004  2               0  0.552  0.004  2  1.046  0.004  2 
Hamburg/ESO Survey HE 1052-2548       13.188  0.002  3  0.304  0.003  2               0  0.282  0.003  3  0.647  0.003  3 
Hamburg/ESO Survey HE 1053+0053       14.020  0.004  2  0.936  0.010  2               0  0.475  0.008  2  0.900  0.006  2 
Hamburg/ESO Survey HE 1054-0059       14.327  0.006  1                0               0  0.567  0.008  1  1.142  0.007  1 
Hamburg/ESO Survey HE 1056-1855       12.494  0.004  2  1.391  0.008  2               0  0.548  0.007  2  1.002  0.005  2 
Hamburg/ESO Survey HE 1058-1300       13.100  0.003  2  1.374  0.010  2               0  0.657  0.006  2  1.117  0.004  2 
Hamburg/ESO Survey HE 1058-2228       13.778  0.004  2  1.317  0.010  2               0  0.569  0.007  2  1.013  0.005  2 
Hamburg/ESO Survey HE 1059-0118       15.806  0.005  6  0.481  0.013  3               0  0.373  0.009  6  0.784  0.008  6 
Hamburg/ESO Survey HE 1100-0137       15.780  0.005  5  0.333  0.012  2               0  0.297  0.008  5  0.629  0.008  5 
Hamburg/ESO Survey HE 1102-2142       14.968  0.007  2  1.256  0.022  2               0  0.581  0.013  2  1.022  0.010  2 
Hamburg/ESO Survey HE 1103+0110       14.234  0.002  3  1.688  0.007  2               0  1.042  0.004  3  1.893  0.003  3 
Hamburg/ESO Survey HE 1103-3124       13.424  0.004  2  1.501  0.012  2               0  0.692  0.007  2  1.167  0.005  2 
Hamburg/ESO Survey HE 1104-1442       13.996  0.005  2  1.332  0.016  2               0  0.622  0.010  2  1.072  0.006  2 
Hamburg/ESO Survey HE 1105+0027       15.646  0.007  5  0.392  0.030  2               0  0.288  0.012  5  0.628  0.010  5 
Hamburg/ESO Survey HE 1105-2736       13.194  0.003  2  1.362  0.007  2               0  0.651  0.006  2  1.121  0.004  2 
Hamburg/ESO Survey HE 1107-0343       11.986  0.002  2  0.938  0.004  2               0  0.609  0.004  2  1.265  0.004  2 
Hamburg/ESO Survey HE 1107-2105       13.339: 0.003  3  3.965: 0.024  3               0  1.473: 0.005  3  2.252: 0.003  3 
Hamburg/ESO Survey HE 1108-2920       13.282  0.004  2  1.312  0.008  2               0  0.641  0.006  2  1.105  0.005  2 
Hamburg/ESO Survey HE 1110-0153       15.120  0.009  2  1.727  0.035  2               0  0.768  0.017  2  1.293  0.012  2 
Hamburg/ESO Survey HE 1112-1955       16.007  0.018  1  1.183  0.050  1               0  0.689  0.032  1  1.136  0.022  1 
Hamburg/ESO Survey HE 1112-2557       13.438  0.002  2  1.260  0.008  2               0  0.618  0.005  2  1.086  0.004  2 
Hamburg/ESO Survey HE 1113-2729       13.503  0.002  2  1.279  0.009  2               0  0.612  0.005  2  1.088  0.004  2 
Hamburg/ESO Survey HE 1114-0911       14.982  0.015  2  0.336  0.022  2 -0.166  0.028 2                0                0 
Hamburg/ESO Survey HE 1114-2948       11.741  0.004  2  1.624  0.009  2               0  0.661  0.007  2  1.082  0.005  2 
Hamburg/ESO Survey HE 1115-0619       15.619  0.026  2  0.438  0.040  2 -0.105  0.056 2                0                0 
Hamburg/ESO Survey HE 1116-0634       11.441  0.001  2  1.032  0.004  2               0  0.619  0.003  2  1.342  0.004  2 
Hamburg/ESO Survey HE 1116-1628       15.362  0.013  2  1.829  0.044  2               0  0.760  0.022  2  1.265  0.014  2 
Hamburg/ESO Survey HE 1117-2304       12.256  0.002  2  1.387  0.007  2               0  0.618  0.004  2  1.131  0.003  2 
Hamburg/ESO Survey HE 1117-3020       15.748  0.013  2  1.246  0.042  2               0  0.520  0.024  2  0.936  0.016  2 
Hamburg/ESO Survey HE 1119-1933       14.708  0.006  2  1.159  0.021  2               0  0.541  0.013  2  0.964  0.009  2 
Hamburg/ESO Survey HE 1119-2953       11.626  0.002  2  1.377  0.006  2               0  0.622  0.004  2  1.087  0.002  2 
Hamburg/ESO Survey HE 1119-3229       12.852  0.003  2  1.371  0.006  2               0  0.643  0.006  2  1.100  0.004  2 
Hamburg/ESO Survey HE 1120-0153       11.574  0.003  4  0.454  0.004  4 -0.030  0.006 2  0.284  0.008  2  0.538  0.005  2 
Hamburg/ESO Survey HE 1120-2122       11.795  0.001  6  1.508  0.001  6               0  0.669  0.001  6  1.227  0.001  4 
Hamburg/ESO Survey HE 1122-1429       16.097  0.005  5  0.317  0.008  2               0  0.299  0.009  5  0.680  0.009  5 
Hamburg/ESO Survey HE 1124-1323       14.636  0.002  4  0.422  0.006  2               0  0.313  0.005  4  0.669  0.004  4 
Hamburg/ESO Survey HE 1124-2335       14.634  0.003  5  0.648  0.006  2               0  0.458  0.004  5  0.913  0.004  5 
Hamburg/ESO Survey HE 1125-2942       13.648  0.003  2  2.015  0.010  2               0  0.857  0.005  2  1.401  0.004  2 
Hamburg/ESO Survey HE 1125-3030       16.497  0.018  2  0.206  0.028  2 -0.053  0.053 2                0                0 
Hamburg/ESO Survey HE 1126-1735       15.965  0.010  4  0.392  0.035  2               0  0.326  0.018  4  0.733  0.016  4 
Hamburg/ESO Survey HE 1127-0747       10.281  0.001  2  0.315  0.001  2               0  0.188  0.001  2  0.364  0.001  2 
Hamburg/ESO Survey HE 1127-1143       15.885  0.010  2                0               0  0.451  0.013  2  0.883  0.013  2 
Hamburg/ESO Survey HE 1128-0823       15.230  0.004  3  0.332  0.006  2               0  0.317  0.007  3  0.679  0.007  3 
Hamburg/ESO Survey HE 1129-1925       15.840  0.006  5  0.350  0.017  2               0  0.309  0.010  5  0.646  0.010  5 
Hamburg/ESO Survey HE 1130-2801       12.882  0.004  2  0.441  0.006  2               0  0.325  0.006  2  0.663  0.006  2 
Hamburg/ESO Survey HE 1131+0141       16.101  0.013  3  0.586  0.043  2               0  0.391  0.024  3  0.847  0.019  3 
Hamburg/ESO Survey HE 1132+0125       15.806  0.009  4  0.392  0.034  2               0  0.324  0.016  4  0.667  0.014  4 
Hamburg/ESO Survey HE 1132+0204       14.665  0.004  3  0.654  0.008  2               0  0.451  0.007  3  0.911  0.006  3 
Hamburg/ESO Survey HE 1133-0555       15.427  0.005  4  0.636  0.008  2               0  0.397  0.008  4  0.788  0.009  4 
Hamburg/ESO Survey HE 1133-0946       15.073: 0.022  2  0.437: 0.033  2 -0.167: 0.041 2                0                0 
Hamburg/ESO Survey HE 1135+0139       15.829  0.007  4  0.493  0.012  2               0  0.345  0.010  4  0.745  0.009  4 
Hamburg/ESO Survey HE 1135-0344       15.923  0.010  4  0.336  0.038  2               0  0.238  0.020  4  0.576  0.018  4 
Hamburg/ESO Survey HE 1138-1303       14.928  0.008  3  0.119  0.010  3  0.201  0.018 3                0                0 
Hamburg/ESO Survey HE 1141-0044       15.153  0.004  4  1.229  0.011  2               0  0.689  0.005  4  1.227  0.005  4 
Hamburg/ESO Survey HE 1143-2912       11.821  0.003  2 -0.187  0.003  2               0 -0.076  0.004  2 -0.125  0.004  2 
Hamburg/ESO Survey HE 1144-2710       10.407  0.002  2 -0.109  0.003  2               0 -0.057  0.004  2 -0.079  0.004  2 
Hamburg/ESO Survey HE 1145-0002       13.316  0.002  2  2.111  0.010  2               0  0.842  0.005  2  1.349  0.003  2 
Hamburg/ESO Survey HE 1147+0107       14.844  0.004  3  1.111  0.009  2               0  0.525  0.006  3  0.964  0.005  3 
Hamburg/ESO Survey HE 1148-0037       13.614: 0.004  7  0.404: 0.013  4 -0.171: 0.035 2  0.317: 0.006  5  0.668: 0.005  5 
Hamburg/ESO Survey HE 1152-0355       11.977  0.001  4  1.766  0.004  4  1.689  0.048 2  0.758  0.002  4  1.400  0.002  1 
Hamburg/ESO Survey HE 1152-0430       14.188: 0.009  3  1.583: 0.018  3               0  0.613: 0.009  3  0.954: 0.011  3 
Hamburg/ESO Survey HE 1152-2702       14.336  0.004  2  2.385  0.018  2               0  1.007  0.006  2  1.622  0.004  2 
Hamburg/ESO Survey HE 1153-0518       15.073  0.007  2  1.427  0.023  2               0  0.584  0.013  2  1.020  0.010  2 
Hamburg/ESO Survey HE 1154-2951       10.476  0.002  2  0.438  0.003  2               0  0.281  0.003  2  0.583  0.003  2 
Hamburg/ESO Survey HE 1157-0518       15.120  0.007  2  1.153  0.017  2               0  0.485  0.010  2  0.992  0.009  2 
Hamburg/ESO Survey HE 1157-1434       13.981  0.005  4  1.648  0.017  4               0  0.607  0.007  4  1.082  0.010  2 
Hamburg/ESO Survey HE 1158-1618       15.284  0.007  2  0.811  0.019  2               0  0.469  0.014  2  0.916  0.010  2 
Hamburg/ESO Survey HE 1158-2313       10.372  0.002  2  1.197  0.004  2               0  0.490  0.004  2  0.989  0.003  2 
Hamburg/ESO Survey HE 1200-2408       15.508  0.006  5  0.816  0.017  2               0  0.433  0.009  5  0.845  0.008  5 
Hamburg/ESO Survey HE 1204-0600       13.826  0.004  2  1.612  0.011  2               0  0.636  0.004  2                0 
Hamburg/ESO Survey HE 1205-0521       14.346  0.005  3  1.129  0.013  3               0  0.697  0.007  3  1.272  0.009  1 
Hamburg/ESO Survey HE 1205-1249       13.116  0.002  3  1.133  0.004  2               0  0.572  0.003  3  1.053  0.003  3 
Hamburg/ESO Survey HE 1207-2031       16.157  0.007  4  0.264  0.018  2               0  0.299  0.013  4  0.614  0.011  4 
Hamburg/ESO Survey HE 1210+0048       15.720  0.004  5  0.279  0.011  2               0  0.277  0.007  5  0.632  0.007  5 
Hamburg/ESO Survey HE 1210-1956       16.251  0.014  3  0.334  0.041  2               0  0.286  0.028  3  0.725  0.024  3 
Hamburg/ESO Survey HE 1210-2729       12.487  0.001  2  0.859  0.004  2               0  0.566  0.003  2  1.082  0.004  2 
Hamburg/ESO Survey HE 1211-0435       14.222  0.003  1  1.233  0.007  1               0  0.510  0.004  1  0.944  0.004  1 
Hamburg/ESO Survey HE 1211-2148       14.227  0.003  5  1.204  0.006  2               0  0.560  0.004  5  1.037  0.003  5 
Hamburg/ESO Survey HE 1212-0127       15.814  0.007  4  0.772  0.018  2               0  0.485  0.011  4  0.978  0.009  4 
Hamburg/ESO Survey HE 1212-0323       15.135  0.003  1  1.384  0.007  1               0  0.656  0.005  1  1.186  0.005  1 
Hamburg/ESO Survey HE 1213+0247       12.056  0.001  4  0.372  0.004  2               0  0.317  0.003  4  0.670  0.002  4 
Hamburg/ESO Survey HE 1214-1819       15.315  0.004  4  0.778  0.010  2               0  0.537  0.007  4  1.031  0.006  4 
Hamburg/ESO Survey HE 1214-2704       12.003  0.002  2  0.728  0.004  2               0  0.515  0.004  2  0.996  0.004  2 
Hamburg/ESO Survey HE 1215+0149       16.111  0.008  4  0.562  0.021  2               0  0.430  0.013  4  0.880  0.011  4 
Hamburg/ESO Survey HE 1215-2316       14.643  0.003  5  0.972  0.008  2               0  0.592  0.004  5  1.138  0.004  5 
Hamburg/ESO Survey HE 1216-0239       16.314  0.008  4  0.130  0.017  2               0  0.221  0.014  4  0.610  0.012  4 
Hamburg/ESO Survey HE 1216-1554       11.673  0.002  2  1.058  0.005  2               0  0.651  0.005  2  1.235  0.004  2 
Hamburg/ESO Survey HE 1217-0540       14.971  0.007  5  0.493  0.031  2               0  0.345  0.013  5  0.718  0.010  5 
Hamburg/ESO Survey HE 1217-1738       14.984  0.004  4  0.400  0.010  2               0  0.354  0.007  4  0.721  0.007  4 
Hamburg/ESO Survey HE 1218+0154       15.679  0.009  5  0.220  0.016  2               0  0.272  0.017  4  0.656  0.015  5 
Hamburg/ESO Survey HE 1218-1828       16.339  0.018  2  0.493  0.028  2               0  0.250  0.026  2                0 
Hamburg/ESO Survey HE 1219-0312       15.940  0.007  5  0.641  0.027  2               0  0.455  0.011  5  0.897  0.009  5 
Hamburg/ESO Survey HE 1220-0332       15.108  0.004  5  0.498  0.012  2               0  0.407  0.007  5  0.804  0.006  5 
Hamburg/ESO Survey HE 1220-1828       13.613  0.001  2  1.735  0.006  2               0  1.349  0.004  2  2.440  0.002  2 
Hamburg/ESO Survey HE 1221-0522       16.185  0.011  4  0.360  0.033  2               0  0.317  0.020  4  0.690  0.017  4 
Hamburg/ESO Survey HE 1221-1948       15.900  0.008  7  0.326  0.021  4 -0.034  0.057 2  0.294  0.008  5  0.630  0.007  5 
Hamburg/ESO Survey HE 1221-2557       11.469: 0.002  2  2.539: 0.006  2               0  1.233: 0.004  2  1.750: 0.002  2 
Hamburg/ESO Survey HE 1222-0200       16.130  0.012  3  0.576  0.031  2               0  0.424  0.020  3  0.842  0.017  3 
Hamburg/ESO Survey HE 1222-0336       15.688  0.009  3  0.309  0.021  2               0  0.273  0.018  3  0.632  0.015  3 
Hamburg/ESO Survey HE 1222-1825       16.569  0.031  2  0.316  0.045  2 -0.322  0.070 2                0                0 
Hamburg/ESO Survey HE 1224-1741       12.021  0.001  2  0.486  0.003  2               0  0.404  0.003  2  0.854  0.004  2 
Hamburg/ESO Survey HE 1225+0155       12.890  0.002  4  0.738  0.002  3               0  0.490  0.003  4  0.960  0.002  4 
Hamburg/ESO Survey HE 1225-0515       15.584  0.007  4  0.290  0.017  2               0  0.298  0.012  4  0.637  0.011  4 
Hamburg/ESO Survey HE 1230-1724       15.777  0.006  5  0.297  0.014  2               0  0.309  0.009  5  0.641  0.008  5 
Hamburg/ESO Survey HE 1231-0436       15.049  0.045  2  0.345  0.060  2 -0.405  0.065 2                0                0 
Hamburg/ESO Survey HE 1232-2242       10.847  0.002  2  0.336  0.003  2               0  0.189  0.004  2  0.388  0.004  2 
Hamburg/ESO Survey HE 1233-3114       10.385  0.002  2  1.071  0.003  2               0  0.486  0.004  2  1.075  0.003  2 
Hamburg/ESO Survey HE 1234-1459       16.286  0.009  4  0.132  0.016  2               0  0.175  0.015  4  0.473  0.015  4 
Hamburg/ESO Survey HE 1237-3103       13.821  0.002  4  0.885  0.006  2               0  0.552  0.004  4  1.067  0.003  4 
Hamburg/ESO Survey HE 1238-0435       13.767  0.005  2  1.662  0.018  2               0  0.641  0.010  2  1.104  0.007  2 
Hamburg/ESO Survey HE 1238-0836       11.887  0.001  2  2.419  0.006  2               0  0.989  0.004  2  1.498  0.002  2 
Hamburg/ESO Survey HE 1238-1152       13.982  0.005  2  1.231  0.016  2               0  0.516  0.011  2  0.979  0.008  2 
Hamburg/ESO Survey HE 1238-2834       15.698: 0.018  2  0.248: 0.028  2 -0.788: 0.030 2                0                0 
Hamburg/ESO Survey HE 1240-1934       14.300  0.004  2  2.041  0.014  2               0  0.826  0.006  2  1.371  0.004  2 
Hamburg/ESO Survey HE 1241-0337       14.067  0.002  4  1.812  0.008  4               0  0.626  0.003  4  1.243  0.002  4 
Hamburg/ESO Survey HE 1241-1408       15.965  0.041  2  0.058  0.065  2 -1.025  0.075 2                0                0 
Hamburg/ESO Survey HE 1241-2859       12.606  0.002  2  1.263  0.005  2               0  0.602  0.005  2  1.055  0.003  2 
Hamburg/ESO Survey HE 1243-1425       15.841  0.007  4  0.516  0.016  2               0  0.382  0.012  4  0.826  0.011  4 
Hamburg/ESO Survey HE 1244-3036       13.559  0.002  4  0.861  0.004  2               0  0.448  0.004  4  0.879  0.003  4 
Hamburg/ESO Survey HE 1245-1616       16.158  0.008  4  0.267  0.019  2               0  0.271  0.014  4  0.596  0.013  4 
Hamburg/ESO Survey HE 1246-1344       14.388  0.003  6  0.814  0.008  3               0  0.524  0.005  6  1.030  0.004  6 
Hamburg/ESO Survey HE 1246-1510       13.808  0.002  2  2.133  0.010  2               0  0.964  0.005  2  1.560  0.003  2 
Hamburg/ESO Survey HE 1247-2114       15.010  0.003  3  0.773  0.006  2               0  0.503  0.006  3  1.002  0.004  3 
Hamburg/ESO Survey HE 1248-1800       15.905  0.007  5  0.613  0.021  2               0  0.443  0.011  5  0.867  0.009  5 
Hamburg/ESO Survey HE 1249-2932       13.965  0.002  6  0.982  0.004  2               0  0.590  0.003  6  1.128  0.003  6 
Hamburg/ESO Survey HE 1249-3121       14.319  0.004  3  0.643  0.007  2               0  0.444  0.007  3  0.887  0.005  3 
Hamburg/ESO Survey HE 1251-0104       15.067  0.005  3  0.646  0.010  2               0  0.449  0.009  3  0.879  0.007  3 
Hamburg/ESO Survey HE 1252+0044       15.162  0.008  3  0.487  0.019  2               0  0.399  0.014  3  0.808  0.012  3 
Hamburg/ESO Survey HE 1252-0117       14.101  0.003  4  0.727  0.005  2               0  0.511  0.005  4  0.977  0.004  4 
Hamburg/ESO Survey HE 1252-0700       15.326  0.005  4  0.696  0.009  2               0  0.431  0.008  4  0.863  0.007  4 
Hamburg/ESO Survey HE 1254+0009       14.171  0.002  4  0.788  0.005  2               0  0.503  0.004  4  0.990  0.003  4 
Hamburg/ESO Survey HE 1256-0651       14.925  0.006  4  0.343  0.014  2               0  0.293  0.009  4  0.638  0.008  4 
Hamburg/ESO Survey HE 1257-0737       10.757  0.001  2  0.340  0.001  2               0  0.192  0.001  2  0.415  0.001  2 
Hamburg/ESO Survey HE 1259-0621       16.193  0.010  4  0.460  0.034  2               0  0.315  0.016  4  0.622  0.017  3 
Hamburg/ESO Survey HE 1259-2550       12.526  0.001  2  2.217  0.005  2               0  0.954  0.003  2  0.821  0.002  2 
Hamburg/ESO Survey HE 1300+0157       14.060  0.004  3  0.476  0.009  2               0  0.382  0.007  3  0.799  0.006  2 
Hamburg/ESO Survey HE 1300-0641       14.804  0.003  4  0.618  0.010  2               0  0.438  0.005  4  0.875  0.005  4 
Hamburg/ESO Survey HE 1300-0642       15.131  0.004  4  0.624  0.011  2               0  0.449  0.007  4  0.888  0.006  4 
Hamburg/ESO Survey HE 1300-2201       15.469  0.006  4  0.373  0.015  2               0  0.317  0.010  4  0.697  0.009  4 
Hamburg/ESO Survey HE 1300-2431       14.541  0.004  4  0.926  0.010  2               0  0.587  0.006  4  1.137  0.005  4 
Hamburg/ESO Survey HE 1302-1922       16.045  0.008  4  0.526  0.023  2               0  0.409  0.013  4  0.863  0.011  4 
Hamburg/ESO Survey HE 1304+0057       16.093  0.023  2  0.635  0.048  2               0  0.539  0.030  2                0 
Hamburg/ESO Survey HE 1304-2046       14.007  0.002  3  1.712  0.007  3               0  0.597  0.005  3  1.079  0.003  3 
Hamburg/ESO Survey HE 1304-2111       12.879  0.002  4  1.752  0.004  2               0  1.105  0.002  4  2.153  0.002  4 
Hamburg/ESO Survey HE 1305+0007       12.107  0.001  2  1.312  0.004  2               0  0.557  0.002  2  1.045  0.002  2 
Hamburg/ESO Survey HE 1305+0132       12.565  0.002  2  1.767  0.005  2               0  0.655  0.004  2  1.122  0.003  2 
Hamburg/ESO Survey HE 1305-0331       16.377  0.010  4  0.186  0.040  2               0  0.335  0.019  4  0.596  0.017  4 
Hamburg/ESO Survey HE 1306-0604       13.656  0.004  2  1.495  0.015  2               0  1.007  0.005  2                0 
Hamburg/ESO Survey HE 1310-0536       14.347  0.025  2  0.708  0.051  2               0  0.518  0.033  2                0 
Hamburg/ESO Survey HE 1311-0131       12.724  0.002  2  0.722  0.005  2               0  0.498  0.005  2  0.957  0.004  2 
Hamburg/ESO Survey HE 1311-1412       13.984  0.003  5  0.902  0.006  2               0  0.564  0.004  5  1.084  0.003  5 
Hamburg/ESO Survey HE 1313-1916       11.212  0.001  2  1.148  0.004  2               0  0.686  0.003  2  1.375  0.004  2 
Hamburg/ESO Survey HE 1314-3036       13.207  0.002  4  0.845  0.004  2               0  0.549  0.004  4  1.063  0.003  4 
Hamburg/ESO Survey HE 1315-2035       15.430  0.008  2  1.383  0.025  2               0  0.660  0.015  2  1.112  0.011  2 
Hamburg/ESO Survey HE 1316-3102       16.073  0.016  2  0.020  0.022  2  0.162  0.042 2                0                0 
Hamburg/ESO Survey HE 1317-0407       12.116  0.001  2  0.854  0.004  2               0  0.558  0.003  2  1.066  0.004  2 
Hamburg/ESO Survey HE 1318-2555       13.790  0.006  2  0.258  0.008  2  0.199  0.014 2                0                0 
Hamburg/ESO Survey HE 1319-1935       14.281  0.003  4  1.445  0.011  4               0  0.579  0.005  4  1.031  0.005  2 
Hamburg/ESO Survey HE 1319-3034       15.368: 0.019  2  0.123: 0.030  2  0.154: 0.053 2                0                0 
Hamburg/ESO Survey HE 1320-1339       10.259  0.002  4  1.073  0.003  4               0  0.465  0.003  4  0.825  0.002  4 
Hamburg/ESO Survey HE 1321-1750       11.409  0.002  2  0.924  0.004  2               0  0.615  0.004  2  1.212  0.004  2 
Hamburg/ESO Survey HE 1322-1253       11.549: 0.001  2  0.316: 0.001  2               0  0.153: 0.001  2  0.516: 0.001  2 
Hamburg/ESO Survey HE 1324-3142       12.059  0.005  2  1.664  0.013  2               0  0.687  0.005  2                0 
Hamburg/ESO Survey HE 1326-3041       15.489  0.005  5  0.793  0.011  2               0  0.412  0.008  5  0.807  0.007  5 
Hamburg/ESO Survey HE 1327-2116       11.523  0.001  2  1.161  0.004  2               0  0.554  0.004  2  1.151  0.004  2 
Hamburg/ESO Survey HE 1327-2326       13.526  0.011  2  0.440  0.012  2 -0.205  0.013 2  0.370  0.013  2  0.723  0.017  2 
Hamburg/ESO Survey HE 1328-1357       15.567  0.013  2  1.371  0.027  2               0  0.617  0.017  2                0 
Hamburg/ESO Survey HE 1328-2728       14.514  0.011  2  1.371  0.036  2               0  0.898  0.013  2                0 
Hamburg/ESO Survey HE 1330-0354       15.000  0.004  4  0.248  0.011  2               0  0.270  0.007  4  0.620  0.006  4 
Hamburg/ESO Survey HE 1330-0607       15.439  0.004  5  0.684  0.013  2               0  0.450  0.007  5  0.903  0.006  5 
Hamburg/ESO Survey HE 1331-0519       16.382: 0.011  5  0.275: 0.044  2               0  0.255: 0.020  5  0.533: 0.020  5 
Hamburg/ESO Survey HE 1331-2558       16.116  0.018  2  1.166  0.033  2               0  0.620  0.024  2  1.017  0.021  2 
Hamburg/ESO Survey HE 1332-0309       15.416  0.005  4  0.642  0.011  2               0  0.464  0.008  4  0.886  0.007  4 
Hamburg/ESO Survey HE 1333-0340       15.505  0.005  4  0.311  0.014  2               0  0.275  0.009  4  0.618  0.008  4 
Hamburg/ESO Survey HE 1335+0135       16.188  0.009  3  0.545  0.028  1               0  0.399  0.014  3  0.823  0.012  3 
Hamburg/ESO Survey HE 1336+0200       14.605  0.003  4  2.086  0.015  4               0  0.992  0.005  4  1.569  0.004  4 
Hamburg/ESO Survey HE 1337+0012       11.335  0.002  4  0.332  0.003  4               0  0.250  0.003  4  0.577  0.002  4 
Hamburg/ESO Survey HE 1337-0453       16.173  0.007  4  0.259  0.014  2               0  0.266  0.012  4  0.615  0.011  4 
Hamburg/ESO Survey HE 1337-2203       15.628  0.021  2  1.506  0.070  2               0  0.770  0.038  2  1.197  0.028  2 
Hamburg/ESO Survey HE 1337-2923       12.012  0.003  2  1.488  0.006  2               0  0.651  0.005  2  1.148  0.004  2 
Hamburg/ESO Survey HE 1338-0002       16.065  0.007  6  0.741  0.024  2               0  0.436  0.010  6  0.821  0.009  6 
Hamburg/ESO Survey HE 1339-2805       12.983  0.003  2  1.168  0.007  2               0  0.563  0.006  2  0.997  0.004  2 
Hamburg/ESO Survey HE 1339-3016       13.188  0.004  2  1.373  0.010  2               0  0.602  0.006  2  1.028  0.004  2 
Hamburg/ESO Survey HE 1340-2343       11.559  0.001  2  0.853  0.003  2               0  0.546  0.003  2  1.189  0.004  2 
Hamburg/ESO Survey HE 1342-2856       14.924  0.009  2  1.226  0.027  2               0  0.517  0.017  2  0.961  0.012  2 
Hamburg/ESO Survey HE 1343-0640       15.815  0.006  4  0.369  0.017  2               0  0.313  0.012  4  0.655  0.011  4 
Hamburg/ESO Survey HE 1345-0206       15.651  0.008  4  0.736  0.029  2               0  0.480  0.013  4  0.944  0.011  4 
Hamburg/ESO Survey HE 1346-0427       14.071  0.002  4  0.285  0.004  4               0  0.264  0.004  4  0.638  0.003  4 
Hamburg/ESO Survey HE 1347-2646       13.588  0.004  2  1.536  0.013  2               0  0.587  0.008  2  1.072  0.006  2 
Hamburg/ESO Survey HE 1348+0135       12.403: 0.001  2  0.623: 0.001  2               0  0.469: 0.001  2  0.888: 0.001  2 
Hamburg/ESO Survey HE 1351-1049       15.658  0.006  4  0.638  0.020  2               0  0.433  0.011  4  0.872  0.009  4 
Hamburg/ESO Survey HE 1351-2555       15.158  0.013  2  0.448  0.021  2 -0.214  0.027 2                0                0 
Hamburg/ESO Survey HE 1352-3141       10.742  0.002  2 -0.124  0.003  2               0 -0.002  0.003  2 -0.047  0.004  2 
Hamburg/ESO Survey HE 1354-0816       14.702  0.004  4  1.000  0.011  2               0  0.503  0.006  4  0.962  0.005  4 
Hamburg/ESO Survey HE 1354-2257       13.918  0.006  4  1.434  0.015  4               0  0.693  0.008  4  1.237  0.017  2 
Hamburg/ESO Survey HE 1355-1541       14.478  0.004  1  2.014  0.011  1               0  0.410  0.006  1  0.723  0.005  1 
Hamburg/ESO Survey HE 1355-1758       15.767  0.007  4  1.534  0.021  4               0  0.617  0.014  4  1.081  0.010  4 
Hamburg/ESO Survey HE 1356-2752       12.340  0.004  2  1.479  0.009  2               0  0.684  0.006  2  1.176  0.005  2 
Hamburg/ESO Survey HE 1357-3049       13.549  0.004  2  1.376  0.010  2               0  0.711  0.006  2  1.198  0.004  2 
Hamburg/ESO Survey HE 1359-0439        9.570  0.001  2  0.389  0.002  2               0  0.271  0.001  2  0.518  0.002  2 
Hamburg/ESO Survey HE 1359-0957       15.291  0.006  3  0.834  0.018  2               0  0.433  0.010  3  0.856  0.008  3 
Hamburg/ESO Survey HE 1400-0229       15.442  0.003  1  1.344  0.008  1               0  0.654  0.006  1  1.168  0.005  1 
Hamburg/ESO Survey HE 1401-0010       13.495  0.009  2  0.405  0.011  2               0  0.267  0.011  2  0.564  0.013  2 
Hamburg/ESO Survey HE 1401-0745       15.301  0.003  1  1.075  0.006  1               0  0.516  0.005  1  0.983  0.005  1 
Hamburg/ESO Survey HE 1402-0426       10.184  0.002  2  0.450  0.003  2               0  0.287  0.003  2  0.549  0.004  2 
Hamburg/ESO Survey HE 1405-0346       13.703  0.003  1  1.296  0.011  1               0  0.605  0.004  1  1.136  0.004  1 
Hamburg/ESO Survey HE 1405-0822       13.998  0.003  4  0.772  0.008  2               0  0.407  0.005  4  0.827  0.005  4 
Hamburg/ESO Survey HE 1410+0213       13.053  0.003  2  1.137  0.007  2               0  0.319  0.006  2  0.756  0.004  2 
Hamburg/ESO Survey HE 1410-0125       12.069  0.004  2  1.650  0.011  2               0  0.586  0.007  2  0.997  0.005  2 
Hamburg/ESO Survey HE 1413-1954       15.235  0.005  4  0.275  0.019  2               0  0.274  0.010  4  0.642  0.008  4 
Hamburg/ESO Survey HE 1418+0150       12.205: 0.004  2  1.799: 0.019  2               0  0.870: 0.006  2  1.269: 0.005  2 
Hamburg/ESO Survey HE 1418-0306       12.984  0.002  4  2.035  0.004  4               0  0.861  0.003  4  1.398  0.002  4 
Hamburg/ESO Survey HE 1419-1324       14.708  0.002  1  0.094  0.003  1               0  0.532  0.003  1  0.995  0.003  1 
Hamburg/ESO Survey HE 1419-1759       14.580  0.005  6  0.894  0.016  4               0  0.577  0.009  6  1.086  0.007  6 
Hamburg/ESO Survey HE 1420-1659       12.006  0.001  2  1.509  0.006  2               0  0.737  0.003  2  1.236  0.002  2 
Hamburg/ESO Survey HE 1421+0022       15.139  0.003  8  0.891  0.009  6               0  0.437  0.006  8  0.869  0.005  8 
Hamburg/ESO Survey HE 1421-2006       16.391  0.011  4  0.447  0.037  2               0  0.299  0.020  4  0.674  0.019  4 
Hamburg/ESO Survey HE 1423-0622       15.601  0.004  5  0.715  0.009  5               0  0.437  0.008  5  0.876  0.006  5 
Hamburg/ESO Survey HE 1424-0241       15.321  0.005  4  0.571  0.011  4               0  0.434  0.010  4  0.903  0.007  4 
Hamburg/ESO Survey HE 1425-2052       12.198  0.001  2  1.906  0.006  2               0  0.770  0.004  2  1.255  0.002  2 
Hamburg/ESO Survey HE 1428-1950       11.867  0.001  2  1.381  0.005  2               0  0.648  0.003  2  1.097  0.002  2 
Hamburg/ESO Survey HE 1429-0347       13.688  0.003  2  0.687  0.006  2               0  0.548  0.006  2  0.995  0.005  2 
Hamburg/ESO Survey HE 1429-0551       12.606  0.001  5  1.409  0.003  4               0  0.611  0.002  5  1.069  0.001  5 
Hamburg/ESO Survey HE 1429-1411       11.164: 0.001  2  2.977: 0.004  2               0  1.362: 0.002  2  2.082: 0.001  2 
Hamburg/ESO Survey HE 1430+0053       13.694  0.002  4  0.586  0.005  2               0  0.442  0.004  4  0.881  0.003  4 
Hamburg/ESO Survey HE 1430+0227       16.007  0.014  2  1.654  0.055  2               0  0.625  0.025  2  1.117  0.017  2 
Hamburg/ESO Survey HE 1430-0026       15.578  0.009  4  0.387  0.031  2               0  0.293  0.015  4  0.691  0.012  4 
Hamburg/ESO Survey HE 1430-0919       14.308  0.003  4  1.368  0.009  2               0  0.639  0.005  4  1.111  0.005  4 
Hamburg/ESO Survey HE 1430-1123       16.127  0.008  4  0.377  0.024  2               0  0.340  0.014  4  0.724  0.013  4 
Hamburg/ESO Survey HE 1431-0245       15.222  0.011  2  1.365  0.037  2               0  0.511  0.021  2  0.999  0.013  2 
Hamburg/ESO Survey HE 1431-0755       13.589  0.001  2  1.929  0.005  2               0  0.710  0.003  2  1.219  0.003  2 
Hamburg/ESO Survey HE 1431-1227       11.575  0.002  2  1.336  0.005  2               0  0.804  0.005  2  1.335  0.004  2 
Hamburg/ESO Survey HE 1431-1911       12.900  0.003  2  0.729  0.006  2               0  0.526  0.006  2  1.026  0.006  2 
Hamburg/ESO Survey HE 1431-2142       15.859: 0.008  4  0.883: 0.040  2               0  0.413: 0.014  4  0.838: 0.010  4 
Hamburg/ESO Survey HE 1432-2138       15.977  0.019  2  0.902  0.043  2               0  0.619  0.035  2  1.037  0.023  2 
Hamburg/ESO Survey HE 1434-1442       15.771: 0.006  1  1.014: 0.011  1               0                0  0.376: 0.008  1 
Hamburg/ESO Survey HE 1439-1338       13.456  0.002  2  1.477  0.009  2               0  0.854  0.005  2  1.434  0.003  2 
Hamburg/ESO Survey HE 1440-1511       13.917  0.003  4  1.208  0.009  4               0  0.605  0.005  4  1.025  0.004  4 
Hamburg/ESO Survey HE 1442-0346       15.498  0.015  2  1.311  0.042  2               0  0.625  0.028  2  1.039  0.018  2 
Hamburg/ESO Survey HE 1443-0503       13.041  0.002  2  1.255  0.007  2               0  0.597  0.004  2  1.049  0.003  2 
Hamburg/ESO Survey HE 1446-0112       13.149  0.002  2  1.880  0.005  2               0  0.664  0.005  2  1.167  0.004  2 
Hamburg/ESO Survey HE 1447+0102       14.614  0.003  6  1.018  0.007  6               0  0.493  0.005  6  0.938  0.004  6 
Hamburg/ESO Survey HE 1450-0956       15.697  0.014  1  0.498  0.026  1  0.161  0.044 1                0                0 
Hamburg/ESO Survey HE 1450-1808       10.901  0.002  2  1.311  0.005  2               0  0.883  0.003  2  1.551  0.003  2 
Hamburg/ESO Survey HE 1455-1413       12.077  0.003  2  1.348  0.006  2               0  0.583  0.005  2  1.053  0.004  2 
Hamburg/ESO Survey HE 1500-1101       12.865  0.001  2  1.401  0.004  2               0  0.673  0.002  2  1.174  0.002  2 
Hamburg/ESO Survey HE 1500-1628       14.726  0.004  4  0.828  0.016  2               0  0.530  0.007  4  1.035  0.005  4 
Hamburg/ESO Survey HE 1501-1500       15.157  0.007  2  1.847  0.030  2               0  0.807  0.013  2  1.342  0.009  2 
Hamburg/ESO Survey HE 1503+0233       13.250: 0.003  4  1.556: 0.012  2               0  0.898  0.004  4  1.571  0.003  4 
Hamburg/ESO Survey HE 1505-1122       11.524: 0.001  2 -0.139: 0.001  2               0 -0.043  0.001  2 -0.029  0.001  2 
Hamburg/ESO Survey HE 1506-0225       14.510: 0.002  1  0.289: 0.003  1               0  0.188  0.004  1  0.492  0.005  1 
Hamburg/ESO Survey HE 1514-0207       12.620  0.001  3  1.548  0.004  3               0  0.797  0.003  3  1.320  0.002  3 
Hamburg/ESO Survey HE 1521-0522       13.632  0.005  2  1.333  0.014  2               0  0.684  0.010  2  1.140  0.007  2 
Hamburg/ESO Survey HE 1522-0503       14.114  0.004  2  1.115  0.010  2               0  0.546  0.008  2  0.988  0.006  2 
Hamburg/ESO Survey HE 1523-0901       11.129  0.001  6  1.057  0.003  6               0  0.653  0.001  6  1.266  0.002  6 
Hamburg/ESO Survey HE 1523-1155       13.225  0.002  6  1.346  0.004  4               0  0.603  0.003  6  1.087  0.003  5 
Hamburg/ESO Survey HE 1524-0210       13.959  0.002  2  1.808  0.007  2               0  0.687  0.005  2  1.214  0.004  2 
Hamburg/ESO Survey HE 1525-0516       15.717  0.008  4  1.349  0.024  4               0  0.557  0.016  4  1.034  0.011  4 
Hamburg/ESO Survey HE 1527-0248       10.382  0.001  2  0.437  0.001  2               0  0.338  0.001  2  0.791  0.001  2 
Hamburg/ESO Survey HE 1527-0412       12.817  0.004  2  1.512  0.011  2               0  0.747  0.006  2  1.223  0.004  2 
Hamburg/ESO Survey HE 1527-1035       15.348  0.006  2  0.279  0.008  2  0.238  0.011 2                0                0 
Hamburg/ESO Survey HE 1528-0409       14.757  0.002  2  1.246  0.006  2               0  0.598  0.006  2  1.076  0.004  2 
Hamburg/ESO Survey HE 2007-6020       15.206  0.005  3  1.224  0.010  3               0  0.579  0.005  3  1.085  0.006  3 
Hamburg/ESO Survey HE 2133-1426       15.486  0.005  4  0.449  0.011  2 -0.237  0.019 2  0.295  0.005  2  0.641  0.007  2 
Hamburg/ESO Survey HE 2133-1432       15.348  0.010  1  0.512  0.022  1               0  0.350  0.013  1  0.744  0.013  1 
Hamburg/ESO Survey HE 2134+0001       15.792  0.009  1  0.642  0.021  1               0  0.395  0.013  1  0.869  0.012  1 
Hamburg/ESO Survey HE 2134-3940       12.639  0.007  3  1.136  0.007  3               0  0.497  0.007  3  0.916  0.008  3 
Hamburg/ESO Survey HE 2139-1851       14.114  0.005  1  0.756  0.009  1               0  0.452  0.007  1  0.970  0.007  1 
Hamburg/ESO Survey HE 2143+0030       15.506  0.008  1  0.930  0.018  1               0  0.594  0.011  1  1.140  0.010  1 
Hamburg/ESO Survey HE 2144-1832       11.135  0.001  4  1.516  0.002  4               0  0.664  0.001  4  1.275  0.001  4 
Hamburg/ESO Survey HE 2145-1407       14.118  0.005  1  0.553  0.009  1               0  0.356  0.006  1  0.740  0.007  1 
Hamburg/ESO Survey HE 2145-3025       14.879  0.006  1  0.533  0.009  1               0  0.335  0.010  1  0.724  0.014  1 
Hamburg/ESO Survey HE 2148-2039       14.034  0.020  1  0.640  0.020  1               0  0.449  0.020  1  0.901  0.020  1 
Hamburg/ESO Survey HE 2150-0825       14.959  0.008  1  0.485  0.015  1               0  0.299  0.012  1  0.643  0.012  1 
Hamburg/ESO Survey HE 2150-1800       14.782  0.006  1  0.982  0.015  1               0  0.507  0.009  1  0.983  0.009  1 
Hamburg/ESO Survey HE 2151-2858       16.072  0.012  2  0.498  0.020  2               0  0.339  0.014  2  0.690  0.015  2 
Hamburg/ESO Survey HE 2153-2225       13.413  0.004  2  1.355  0.007  2               0  0.620  0.006  2  1.097  0.006  2 
Hamburg/ESO Survey HE 2153-2323       14.668  0.008  1  1.541  0.026  1               0  0.678  0.010  1  1.265  0.010  1 
Hamburg/ESO Survey HE 2153-2719       15.045  0.007  1  0.798  0.015  1               0  0.490  0.009  1  0.992  0.010  1 
Hamburg/ESO Survey HE 2154-2838       15.590  0.012  1  0.691  0.025  1               0  0.350  0.017  1  0.788  0.016  1 
Hamburg/ESO Survey HE 2155+0136       16.043  0.012  1  0.715  0.025  1               0  0.381  0.017  1  0.826  0.018  1 
Hamburg/ESO Survey HE 2155-2043       13.156  0.020  1  0.760  0.020  1               0  0.464  0.020  1  0.931  0.020  1 
Hamburg/ESO Survey HE 2155-2243       15.353  0.020  1  0.071  0.020  1  0.082  0.030 1  0.036  0.020  1  0.087  0.020  1 
Hamburg/ESO Survey HE 2158-0348       15.670  0.013  2  0.889  0.025  2               0  0.499  0.017  2  0.944  0.016  2 
Hamburg/ESO Survey HE 2200-2030       15.643  0.012  1  0.450  0.023  1               0  0.328  0.016  1  0.650  0.016  1 
Hamburg/ESO Survey HE 2200-2222       16.673  0.020  1  0.061  0.020  1 -0.262  0.030 1 -0.005  0.020  1  0.182  0.020  1 
Hamburg/ESO Survey HE 2201-0345       14.309  0.004  2  1.177  0.007  2               0  0.625  0.005  2  1.169  0.006  2 
Hamburg/ESO Survey HE 2201-0637       15.734  0.009  1  0.727  0.014  1               0  0.512  0.012  1  1.021  0.012  1 
Hamburg/ESO Survey HE 2203-1431       14.391  0.007  1  1.083  0.011  1               0  0.522  0.009  1  1.039  0.010  1 
Hamburg/ESO Survey HE 2204-1703       14.994  0.005  1  0.710  0.008  1               0  0.477  0.007  1  0.996  0.007  1 
Hamburg/ESO Survey HE 2205-4203       12.031: 0.001  2  0.430: 0.001  2               0  0.277: 0.001  2  0.532: 0.001  2 
Hamburg/ESO Survey HE 2206-2245       15.534  0.012  1  0.700  0.023  1               0  0.447  0.016  1  0.918  0.016  1 
Hamburg/ESO Survey HE 2207-0930       13.266  0.002  1  1.754  0.005  1               0  0.812  0.002  1  1.505  0.002  1 
Hamburg/ESO Survey HE 2207-1746       10.880  0.001  2  1.253  0.003  2               0  0.495  0.002  2  0.982  0.002  2 
Hamburg/ESO Survey HE 2210-1538       13.733  0.003  1  1.053  0.005  1               0  0.636  0.005  1  1.253  0.005  1 
Hamburg/ESO Survey HE 2211-0605       15.107  0.008  1  1.126  0.021  1               0  0.558  0.012  1  1.058  0.011  1 
Hamburg/ESO Survey HE 2212-1617       13.781  0.006  1  1.343  0.012  1               0  0.809  0.006  1  1.555  0.007  1 
Hamburg/ESO Survey HE 2216-0202       16.123  0.009  1  0.870  0.014  1               0  0.476  0.013  1  1.004  0.014  1 
Hamburg/ESO Survey HE 2216-0621       14.456  0.005  1  0.951  0.009  1               0  0.593  0.006  1  1.195  0.006  1 
Hamburg/ESO Survey HE 2216-1548       15.634  0.013  1  0.696  0.027  1               0  0.451  0.018  1  0.868  0.018  1 
Hamburg/ESO Survey HE 2217-0706       14.958  0.007  1  0.996  0.011  1               0  0.641  0.008  1  1.278  0.009  1 
Hamburg/ESO Survey HE 2217-1523       14.929  0.007  1  0.732  0.011  1               0  0.494  0.009  1  1.013  0.010  1 
Hamburg/ESO Survey HE 2219-0713       14.212: 0.003  2  0.598: 0.005  2               0  0.520: 0.004  2  1.193: 0.004  2 
Hamburg/ESO Survey HE 2221-0453       13.650  0.004  4  1.448  0.007  4               0  0.708  0.004  4  1.274  0.004  4 
Hamburg/ESO Survey HE 2221-4150       16.699  0.014  1  0.437  0.031  1               0  0.287  0.022  1  0.649  0.023  1 
Hamburg/ESO Survey HE 2222-4156       15.332  0.009  1  0.530  0.016  1               0  0.339  0.014  1  0.749  0.014  1 
Hamburg/ESO Survey HE 2224+0143       13.680  0.002  3  0.714  0.004  3               0  0.472  0.003  3  0.947  0.003  3 
Hamburg/ESO Survey HE 2224-3742       14.012  0.002  4  1.100  0.005  4               0  0.551  0.003  4  1.031  0.004  3 
Hamburg/ESO Survey HE 2224-4103       14.910  0.004  3  0.676  0.007  3               0  0.449  0.005  3  0.890  0.006  3 
Hamburg/ESO Survey HE 2226-4102       14.626  0.004  3  0.633  0.007  3               0  0.433  0.005  3  0.874  0.006  3 
Hamburg/ESO Survey HE 2227-4044       14.925  0.004  2  0.520  0.006  2               0  0.319  0.006  1  0.645  0.008  1 
Hamburg/ESO Survey HE 2228-0137       14.350  0.002  2  1.388  0.005  2               0  0.610  0.003  2  1.155  0.004  2 
Hamburg/ESO Survey HE 2228-0706       13.332  0.008  2  1.021  0.010  2               0  0.535  0.009  2  0.979  0.009  2 
Hamburg/ESO Survey HE 2228-3806       14.842  0.002  3  0.632  0.003  3               0  0.410  0.004  2  0.858  0.005  2 
Hamburg/ESO Survey HE 2229-4153       13.322  0.003  1  0.676  0.005  1               0  0.420  0.004  1  0.875  0.006  1 
Hamburg/ESO Survey HE 2231-0622       16.356: 0.014  2  0.739: 0.029  2               0  0.396: 0.020  2  0.818: 0.025  2 
Hamburg/ESO Survey HE 2232-0603       16.362  0.035  2  0.499  0.055  2               0  0.468  0.053  2  0.771  0.053  2 
Hamburg/ESO Survey HE 2234-0521       15.383  0.007  2  0.707  0.016  2               0  0.401  0.009  2  0.846  0.013  2 
Hamburg/ESO Survey HE 2234-1017       14.289  0.004  1  1.270  0.008  1               0  0.583  0.006  1  1.093  0.007  1 
Hamburg/ESO Survey HE 2238-2152       15.824  0.014  1  0.575  0.027  1               0  0.369  0.018  1  0.784  0.017  1 
Hamburg/ESO Survey HE 2239-0610       15.696  0.007  1  1.232  0.015  1               0  0.643  0.010  1  1.159  0.013  1 
Hamburg/ESO Survey HE 2239-5019       15.846  0.005  3  0.393  0.006  3               0  0.270  0.007  3  0.606  0.006  3 
Hamburg/ESO Survey HE 2240-0412       15.807  0.009  2  0.511  0.014  2               0  0.311  0.013  2  0.639  0.016  2 
Hamburg/ESO Survey HE 2240-1121       13.522  0.004  1  0.938  0.007  1               0  0.513  0.005  1  1.051  0.006  1 
Hamburg/ESO Survey HE 2242-1930       15.452  0.008  1  0.677  0.018  1               0  0.416  0.011  1  0.816  0.017  1 
Hamburg/ESO Survey HE 2242-3621       16.804  0.021  1  0.498  0.047  1               0  0.335  0.030  1  0.716  0.030  1 
Hamburg/ESO Survey HE 2243-0151       15.573  0.005  3  0.603  0.008  3               0  0.372  0.007  3  0.710  0.009  3 
Hamburg/ESO Survey HE 2244-1503       15.351  0.009  2  0.655  0.010  2               0  0.422  0.010  2  0.868  0.010  2 
Hamburg/ESO Survey HE 2247-3705       16.018  0.012  1  0.639  0.032  1               0  0.361  0.016  1  0.809  0.016  1 
Hamburg/ESO Survey HE 2248-3345       14.682  0.008  1  0.705  0.015  1               0  0.425  0.010  1  0.914  0.009  1 
Hamburg/ESO Survey HE 2250-2132       14.392  0.006  1  0.513  0.014  1               0  0.329  0.008  1  0.730  0.008  1 
Hamburg/ESO Survey HE 2252-4157       16.283  0.013  1  0.678  0.033  1               0  0.392  0.017  1  0.828  0.017  1 
Hamburg/ESO Survey HE 2252-4225       14.878  0.003  1  0.822  0.005  1               0  0.499  0.005  1  1.023  0.006  1 
Hamburg/ESO Survey HE 2253-3724       16.869  0.013  1  0.542  0.025  1               0  0.332  0.020  1  0.668  0.024  1 
Hamburg/ESO Survey HE 2253-4217       13.483  0.003  1  0.964  0.006  1               0  0.501  0.004  1  1.018  0.005  1 
Hamburg/ESO Survey HE 2255-1724       14.785  0.005  1  1.279  0.010  1               0  0.551  0.008  1  1.030  0.007  1 
Hamburg/ESO Survey HE 2258-3456       16.365  0.008  1  0.639  0.014  1               0  0.447  0.013  1  0.859  0.015  1 
Hamburg/ESO Survey HE 2259-3407       16.864  0.010  1  0.400  0.015  1               0  0.210  0.019  1  0.534  0.024  1 
Hamburg/ESO Survey HE 2301-4024       16.452  0.008  1  0.508  0.013  1               0  0.313  0.013  1  0.678  0.016  1 
Hamburg/ESO Survey HE 2301-4126       15.989  0.007  1  0.437  0.010  1               0  0.318  0.011  1  0.637  0.013  1 
Hamburg/ESO Survey HE 2301-4213       15.853  0.007  1  0.873  0.011  1               0  0.427  0.011  1  0.886  0.013  1 
Hamburg/ESO Survey HE 2304-3858       15.825  0.005  3  0.031  0.005  3 -0.069  0.030 1 -0.003  0.020  1  0.011  0.020  1 
Hamburg/ESO Survey HE 2304-4153       16.330  0.008  1  0.824  0.013  1               0  0.501  0.013  1  1.028  0.015  1 
Hamburg/ESO Survey HE 2305-1427       15.070  0.006  1  1.176  0.015  1               0  0.573  0.009  1  1.020  0.009  1 
Hamburg/ESO Survey HE 2306-3255       16.889  0.053  2  0.111  0.085  2  0.044  0.201 1                0                0 
Hamburg/ESO Survey HE 2306-6115       16.072  0.003  2  0.434  0.004  2 -0.084  0.006 1                0                0 
Hamburg/ESO Survey HE 2309-3342       15.056  0.012  4  0.155  0.019  4 -0.003  0.031 4                0                0 
Hamburg/ESO Survey HE 2309-3906       16.496  0.009  1  0.656  0.015  1               0  0.375  0.016  1  0.784  0.018  1 
Hamburg/ESO Survey HE 2310-3333       16.761  0.015  2  0.288  0.021  2 -0.030  0.030 2                0                0 
Hamburg/ESO Survey HE 2310-3727       14.542  0.002  2  1.074  0.005  2               0  0.502  0.004  2  0.959  0.004  2 
Hamburg/ESO Survey HE 2311+0129       14.389  0.002  2  0.704  0.005  2               0  0.435  0.004  2  0.880  0.003  2 
Hamburg/ESO Survey HE 2311-3324       17.365  0.047  2  0.417  0.085  2 -0.538  0.138 2                0                0 
Hamburg/ESO Survey HE 2314-1554       14.695  0.005  1  0.660  0.010  1               0  0.443  0.006  1  0.914  0.007  1 
Hamburg/ESO Survey HE 2315-3413       16.841  0.014  2  0.080  0.019  2  0.137  0.027 2                0                0 
Hamburg/ESO Survey HE 2315-3433       16.372  0.014  2 -0.011  0.021  2  0.027  0.027 2                0                0 
Hamburg/ESO Survey HE 2319-0852       15.209  0.005  2  0.862  0.010  2               0  0.538  0.007  2  1.084  0.007  2 
Hamburg/ESO Survey HE 2322-1002       13.610  0.002  2  0.671  0.004  2               0  0.379  0.003  2  0.768  0.004  2 
Hamburg/ESO Survey HE 2323-1506       13.319  0.004  1  0.883  0.007  1               0  0.465  0.005  1  0.940  0.005  1 
Hamburg/ESO Survey HE 2325-0755       13.940  0.004  2  0.541  0.006  2               0  0.331  0.005  2  0.689  0.006  2 
Hamburg/ESO Survey HE 2326+0038       14.175  0.004  1  0.607  0.007  1               0  0.484  0.006  1  0.902  0.006  1 
Hamburg/ESO Survey HE 2327-5642       13.881  0.003  1  0.709  0.005  1               0  0.456  0.004  1  0.933  0.005  1 
Hamburg/ESO Survey HE 2327-5842       16.659  0.011  2  0.592  0.013  2               0  0.358  0.013  2  0.686  0.014  2 
Hamburg/ESO Survey HE 2329-3702       15.828  0.008  2  0.410  0.013  2               0  0.283  0.012  2  0.600  0.014  2 
Hamburg/ESO Survey HE 2330-0555       14.559  0.009  2  0.853  0.010  2               0  0.401  0.010  2  0.947  0.010  2 
Hamburg/ESO Survey HE 2330-1451       15.066  0.005  2  1.151  0.012  2               0  0.862  0.006  2  1.891  0.006  2 
Hamburg/ESO Survey HE 2332-3649       15.238  0.001  2  0.472  0.003  2 -0.030  0.004 2                0                0 
Hamburg/ESO Survey HE 2333-1358       15.411  0.007  1  0.783  0.012  1               0  0.427  0.009  1  0.908  0.009  1 
Hamburg/ESO Survey HE 2334-1723       15.212  0.006  2  1.125  0.015  2               0  0.577  0.008  2  1.082  0.009  2 
Hamburg/ESO Survey HE 2338-1311       15.622  0.013  2  0.597  0.024  2               0  0.354  0.016  2  0.715  0.019  2 
Hamburg/ESO Survey HE 2338-1618       15.358  0.007  1  0.504  0.012  1               0  0.265  0.010  1  0.737  0.011  1 
Hamburg/ESO Survey HE 2339-0837       14.217  0.007  3  1.124  0.010  3               0  0.504  0.008  3  0.946  0.008  3 
Hamburg/ESO Survey HE 2340+0149       16.874  0.020  1  0.480  0.020  1 -0.445  0.030 1  0.231  0.020  1  0.729  0.020  1 
Hamburg/ESO Survey HE 2340-6036       12.788  0.020  1  0.899  0.020  1               0  0.533  0.020  1  1.081  0.020  1 
Hamburg/ESO Survey HE 2341-0141       15.243  0.020  1  0.100  0.020  1               0  0.076  0.020  1  0.138  0.020  1 
Hamburg/ESO Survey HE 2342-0214       15.375  0.020  1  0.033  0.020  1               0  0.012  0.020  1  0.013  0.020  1 
Hamburg/ESO Survey HE 2343-0246       15.107  0.020  1  0.345  0.020  1               0  0.237  0.020  1  0.468  0.020  1 
Hamburg/ESO Survey HE 2344-2800       14.856  0.006  2  0.388  0.009  2 -0.191  0.011 2                0                0 
Hamburg/ESO Survey HE 2345-1919       15.092  0.008  1  0.762  0.014  1               0  0.328  0.011  1  0.606  0.012  1 
Hamburg/ESO Survey HE 2346-0458       12.652  0.002  2  1.500  0.005  2               0  0.961  0.002  2  2.012  0.003  2 
Hamburg/ESO Survey HE 2346-3431       14.160  0.005  2  0.503  0.009  2               0  0.313  0.007  2  0.678  0.008  2 
Hamburg/ESO Survey HE 2346-5720       12.516  0.002  1  1.461  0.005  1               0  0.922  0.003  1  1.845  0.003  1 
Hamburg/ESO Survey HE 2347-0658       16.184  0.024  2  0.934  0.028  2               0  0.511  0.031  2  1.020  0.034  2 
Hamburg/ESO Survey HE 2347-1103       15.649  0.020  1  0.248  0.020  1               0  0.199  0.020  1  0.365  0.020  1 
Hamburg/ESO Survey HE 2347-1254       13.358  0.005  1  0.481  0.010  1               0  0.279  0.006  1  0.579  0.008  1 
Hamburg/ESO Survey HE 2347-1334       12.636  0.003  1  1.080  0.008  1               0  0.600  0.003  1  1.190  0.004  1 
Hamburg/ESO Survey HE 2347-1448       15.226  0.009  1  0.466  0.015  1               0  0.296  0.011  1  0.611  0.013  1 
Hamburg/ESO Survey HE 2347-2829       16.245  0.003  2  0.412  0.004  2 -0.196  0.008 1                0                0 
Hamburg/ESO Survey HE 2347-4217       16.800  0.020  1 -0.150  0.032  1               0                0                0 
Hamburg/ESO Survey HE 2347-4225       16.162  0.011  2  0.006  0.017  2  0.098  0.029 2                0                0 
Hamburg/ESO Survey HE 2349-3902       17.200  0.015  2  0.130  0.023  2  0.130  0.040 2                0                0 
Hamburg/ESO Survey HE 2349-4055       13.180  0.004  1  0.130  0.006  1               0                0                0 
Hamburg/ESO Survey HE 2349-4127       16.290  0.009  3  0.069  0.014  3  0.140  0.029 2                0                0 
Hamburg/ESO Survey HE 2350-4137       17.200  0.021  1  0.180  0.033  1               0                0                0 
Hamburg/ESO Survey HE 2350-4205       14.310  0.007  1  0.330  0.011  1               0                0                0 
Hamburg/ESO Survey HE 2351-3207       16.133  0.007  4  0.381  0.010  4 -0.067  0.007 1  0.279  0.018  2  0.525  0.024  2 
Hamburg/ESO Survey HE 2351-4138       16.941  0.012  3  0.117  0.018  3  0.117  0.041 2                0                0 
Hamburg/ESO Survey HE 2352-4024       12.830  0.003  1  0.030  0.005  1  0.130  0.006 1                0                0 
Hamburg/ESO Survey HE 2352-4849       14.907  0.020  1  0.190  0.020  1  0.006  0.030 1  0.111  0.020  1  0.269  0.020  1 
Hamburg/ESO Survey HE 2353-4158       16.180  0.015  1  0.270  0.024  1               0                0                0 
Hamburg/ESO Survey HE 2353-4222       14.945  0.006  2  0.624  0.009  2 -0.058  0.011 2                0                0 
Hamburg/ESO Survey HE 2354-2550       14.533  0.004  2  1.273  0.011  2               0  0.763  0.005  2  1.444  0.005  2 
Hamburg/ESO Survey HE 2354-3732       15.300  0.010  1  0.100  0.016  1               0                0                0 
Hamburg/ESO Survey HE 2354-3845       16.350  0.015  1  0.010  0.024  1               0                0                0 
Hamburg/ESO Survey HE 2354-4158       17.060  0.015  2  0.010  0.023  2 -0.040  0.040 2                0                0 
Hamburg/ESO Survey HE 2355-2402       15.561  0.008  2  0.463  0.013  2 -0.199  0.019 2                0                0 
Hamburg/ESO Survey HE 2355-3753       16.730  0.014  2  0.100  0.023  2  0.100  0.041 2                0                0 
Hamburg/ESO Survey HE 2355-3822       17.110  0.021  1  0.230  0.033  1               0                0                0 
Hamburg/ESO Survey HE 2356-4059       16.640  0.014  2  0.400  0.023  2 -0.020  0.041 2                0                0 
Hamburg/ESO Survey HE 2357-3054       17.440  0.020  2  1.317  0.032  2               0  0.814  0.022  2  1.704  0.021  2 
Hamburg/ESO Survey HE 2357-3748       13.810  0.004  1  0.250  0.007  1               0                0                0 
Hamburg/ESO Survey HE 2357-3853       15.350  0.010  1  0.270  0.016  1               0                0                0 
Hamburg/ESO Survey HE 2357-4020       15.940  0.011  1  0.000  0.018  1               0                0                0 
Hamburg/ESO Survey HE 2357-4123       16.128  0.009  3 -0.023  0.014  3  0.020  0.029 2                0                0 
Hamburg/ESO Survey HE 2357-4215       16.621  0.012  3  0.439  0.018  3 -0.232  0.041 2                0                0 
Hamburg/ESO Survey HE 2358-0339       13.801  0.020  1  0.120  0.020  1               0  0.095  0.020  1  0.173  0.020  1 
Hamburg/ESO Survey HE 2358-3810       16.340  0.015  1  0.090  0.024  1               0                0                0 
HK-II Survey       II 16029-00240     11.846: 0.002  2  0.421: 0.002  2               0  0.174: 0.003  2  0.549: 0.002  2 
HK-II Survey       II 16029-00367     12.637: 0.002  2  0.577: 0.003  2               0  0.339: 0.002  2  0.828: 0.002  2 
HK-II Survey       II 16033-02187     11.498  0.001  2  0.788  0.002  2               0  0.451  0.002  2  0.924  0.001  2 
HK-II Survey       II 16033-02312     11.023  0.001  2  0.569  0.002  2               0  0.315  0.002  2  0.658  0.002  2 
HK-II Survey       II 16080-01635     12.753  0.002  2  0.671  0.004  2               0  0.359  0.002  2  0.849  0.002  2 
HK-II Survey       II 16468-00591     12.590  0.002  2  0.443  0.004  2               0  0.300  0.003  2  0.666  0.003  2 
HK-II Survey       II 16473-00750     11.792  0.001  2  0.821  0.003  2               0  0.470  0.002  2  1.003  0.002  2 
HK-II Survey       II 16552-04461     12.013  0.002  2  0.752  0.004  2               0  0.423  0.003  1  0.918  0.003  1 
HK-II Survey       II 16922-01120     12.745  0.002  2  0.719  0.004  2               0  0.439  0.003  2  0.940  0.003  2 
HK-II Survey       II 16929-03436     13.265  0.002  2  0.427  0.004  2               0  0.287  0.003  2  0.599  0.003  2 
HK-II Survey       II 16935-02242     13.229  0.002  2  0.401  0.004  2               0  0.263  0.004  2  0.602  0.004  2 
HK-II Survey       II 16938-02349     12.968  0.002  2  0.728  0.004  2               0  0.482  0.003  2  0.944  0.002  2 
HK-II Survey       II 16940-00666     12.177  0.001  2  0.771  0.003  2               0  0.465  0.002  2  0.975  0.002  2 
HK-II Survey       II 16940-00953     12.460  0.002  2  0.279  0.003  2               0  0.188  0.003  2  0.470  0.003  2 
HK-II Survey       II 16940-01063     12.226  0.002  2  0.396  0.004  2               0  0.280  0.003  2  0.643  0.003  2 
HK-II Survey       II 16940-04777     13.455  0.003  2  0.584  0.005  2               0  0.383  0.004  2  0.837  0.004  2 
HK-II Survey       II 17438-09740     13.320  0.003  2  0.485  0.005  2               0  0.324  0.004  2  0.725  0.004  2 
HK-II Survey       II 17446-03525     13.067  0.002  2  0.410  0.004  2               0  0.308  0.003  2  0.581  0.003  2 
HK-II Survey       II 17569-01301     13.045  0.011  2  0.667  0.020  2               0  0.409  0.012  2  0.832  0.013  2 
HK-II Survey       II 17576-00878     12.648  0.002  2  0.429  0.004  2               0  0.285  0.003  2  0.597  0.003  2 
HK-II Survey       II 17580-01368     13.184  0.002  2  0.820  0.004  2               0  0.509  0.003  2  1.099  0.003  2 
HK-II Survey       II 17583-09708     10.496  0.001  2  0.796  0.001  2               0  0.442  0.001  2  0.860  0.001  2 
HK-II Survey       II 17587-03657     11.333  0.001  2  0.983  0.003  2               0  0.515  0.002  2  1.013  0.002  2 
HK-II Survey       II 22171-02062     14.145  0.005  1  0.858  0.010  1               0  0.440  0.006  1  0.886  0.006  1 
HK-II Survey       II 22172-00465     13.636  0.025  1  0.785  0.040  1               0  0.430  0.029  1  0.884  0.029  1 
HK-II Survey       II 22172-01481     13.783  0.004  2  0.875  0.008  2               0  0.502  0.004  2  0.998  0.004  2 
HK-II Survey       II 22172-01706     13.820  0.007  4  0.683  0.012  4               0  0.468  0.009  4  0.979  0.009  4 
HK-II Survey       II 22172-03339     12.934  0.004  4  0.457  0.008  4               0  0.295  0.006  4  0.676  0.006  4 
HK-II Survey       II 22175-01645     14.150  0.005  1  0.535  0.008  1               0  0.355  0.006  1  0.729  0.007  1 
HK-II Survey       II 22175-01754     12.284  0.001  2  0.626  0.003  2               0  0.396  0.002  2  0.795  0.002  2 
HK-II Survey       II 22175-01781     12.716  0.002  2  0.659  0.004  2               0  0.406  0.003  2  0.817  0.003  2 
HK-II Survey       II 22175-01838     12.455  0.001  2  0.816  0.003  2               0  0.479  0.002  2  0.967  0.002  2 
HK-II Survey       II 22181-00950     11.309  0.003  2  0.717  0.006  2               0  0.462  0.003  2  0.936  0.004  2 
HK-II Survey       II 22874-03306     12.727  0.004  2  0.814  0.006  2               0  0.527  0.006  2  1.049  0.006  2 
HK-II Survey       II 22874-04064     13.650  0.006  2  0.673  0.008  2               0  0.476  0.008  2  0.951  0.007  2 
HK-II Survey       II 22878-05953     14.031  0.006  2  0.485  0.007  2               0  0.332  0.008  2  0.699  0.008  2 
HK-II Survey       II 22878-07131     12.414  0.004  2  0.826  0.006  2               0  0.576  0.006  2  1.092  0.006  2 
HK-II Survey       II 22882-00470     14.253  0.002  2  0.869  0.005  2               0  0.462  0.004  2  1.157  0.003  2 
HK-II Survey       II 22882-01209     14.747  0.004  2  0.589  0.006  2               0  0.424  0.005  2  0.864  0.005  2 
HK-II Survey       II 22939-01072     12.939  0.005  2  0.708  0.006  2               0  0.491  0.007  2  0.959  0.007  2 
HK-II Survey       II 22939-01653     12.108  0.003  6  0.683  0.004  6               0  0.469  0.004  6  0.933  0.004  6 
HK-II Survey       II 22939-03346     12.293  0.004  2  0.870  0.009  2               0  0.545  0.004  2  1.120  0.005  2 
HK-II Survey       II 22939-05406     13.175  0.006  2  0.633  0.008  2               0  0.451  0.006  2  0.919  0.007  2 
HK-II Survey       II 22939-11824     11.348  0.003  2  0.800  0.005  2               0  0.491  0.003  2  0.969  0.004  2 
HK-II Survey       II 22961-00987     14.374  0.001  2  0.664  0.002  2               0  0.420  0.002  2  0.991  0.002  2 
HK-II Survey       II 22961-01827     13.989  0.003  2  0.374  0.004  2               0  0.272  0.005  2  0.702  0.005  2 
HK-II Survey       II 22961-02426     14.249  0.002  2  0.653  0.003  2               0  0.431  0.003  2  0.987  0.003  2 
HK-II Survey       II 22964-03963     13.229  0.006  2  0.814  0.008  2               0  0.515  0.006  2  1.067  0.007  2 
HK-II Survey       II 22964-04211     12.589  0.005  2  0.669  0.006  2               0  0.442  0.006  2  0.926  0.006  2 
HK-II Survey       II 29502-01516     13.337  0.016  2  0.807  0.029  2               0  0.485  0.018  2  0.976  0.019  2 
HK-II Survey       II 29502-04513     12.643  0.008  2  0.359  0.016  2               0  0.248  0.010  2  0.541  0.011  2 
HK-II Survey       II 29516-03944     13.524  0.016  2  0.663  0.023  2               0  0.457  0.018  2  0.884  0.019  2 
HK-II Survey       II 29518-01678     11.819  0.001  2  0.789  0.002  2               0  0.470  0.002  2  1.077  0.002  2 
HK-II Survey       II 29521-01889     14.351  0.018  2  0.722  0.028  2               0  0.524  0.022  2  0.975  0.022  2 
HK-II Survey       II 29522-01922     13.371  0.013  2  0.587  0.021  2               0  0.419  0.016  2  0.858  0.016  2 
HK-II Survey       II 30316-01260     14.034  0.002  2  0.741  0.003  2               0  0.433  0.003  2  1.033  0.003  2 
HK-II Survey       II 30332-01503     13.937  0.015  2  0.692  0.022  2               0  0.503  0.019  2  1.013  0.019  2 
HK-II Survey       II 30332-06737     13.009  0.010  2  0.776  0.017  2               0  0.503  0.011  2  1.016  0.011  2 
HK-II Survey       II 30338-00991     13.967  0.017  2  0.575  0.027  2               0  0.400  0.022  2  0.801  0.023  2 
HK-II Survey       II 30338-02145     13.113  0.011  2  0.587  0.022  2               0  0.417  0.013  2  0.864  0.013  2 
HK-II Survey       II 30338-03700     12.732  0.008  2  0.525  0.015  2               0  0.403  0.009  2  0.822  0.009  2 
HK-II Survey       II 30338-05739     13.834  0.012  2  0.587  0.022  2               0  0.398  0.015  2  0.803  0.019  2 
York HVC Tracer    014248.77+143016.4 16.282  0.020  1  0.509  0.034  1 -0.020  0.066 1                0                0 
York HVC Tracer    014331.65+155232.6 15.610  0.012  1  0.206  0.018  1  0.132  0.036 1                0                0 
York HVC Tracer    014936.48+143914.6 14.049  0.006  2  0.163  0.008  2  0.056  0.013 2                0                0 
York HVC Tracer    021409.31+090105.3 13.546  0.002  4  0.244  0.004  4  0.163  0.006 4                0                0 
York HVC Tracer    022346.56+083557.5 13.307  0.004  2  0.006  0.005  2 -0.241  0.007 2                0                0 
York HVC Tracer    022852.09+083516.3 14.001: 0.003  3  0.263: 0.004  3  0.151: 0.007 3                0                0 
York HVC Tracer    023402.02-004747.5 14.243  0.008  1  0.257  0.012  1 -0.069  0.023 1                0                0 
York HVC Tracer    025018.27+072500.2 14.846  0.003  3  0.251  0.003  3  0.061  0.005 3                0                0 
York HVC Tracer    025444.03+084055.8 16.905  0.010  1  0.631  0.013  1 -0.175  0.020 1                0                0 
York HVC Tracer    042336.65-541717.4 14.972  0.003  1 -0.121  0.003  1 -0.490  0.004 1                0                0 
York HVC Tracer    044853.83-514412.6 14.424  0.002  4  0.161  0.002  4  0.058  0.004 4                0                0 
York HVC Tracer    050915.06-495536.0 14.547  0.002  2  0.053  0.002  2  0.000  0.003 2                0                0 
York HVC Tracer    090227.10+590636.9 13.636: 0.003  4  0.256: 0.004  4  0.167: 0.008 4                0                0 
York HVC Tracer    090507.65+593103.7 15.388: 0.017  1  0.237: 0.023  1 -0.145: 0.032 1                0                0 
York HVC Tracer    090910.52+570724.2 15.350: 0.026  1 -0.137: 0.042  1  0.578: 0.083 1                0                0 
York HVC Tracer    091305.48+593333.0 14.066: 0.006  2  0.348: 0.008  2 -0.001: 0.014 2                0                0 
York HVC Tracer    092723.94-012642.8 15.344  0.005  1  0.263  0.006  1  0.033  0.009 1                0                0 
York HVC Tracer    100428.57+004229.4 14.517: 0.003  2  0.188: 0.004  2 -0.128: 0.006 2                0                0 
York HVC Tracer    101618.83-070954.4 15.246  0.004  1  0.115  0.004  1  0.079  0.007 1                0                0 
York HVC Tracer    120047.16+605528.6 14.933: 0.005  1  0.293: 0.007  1 -0.195: 0.012 1                0                0 
York HVC Tracer    121556.67+622645.7 14.798: 0.004  1  0.163: 0.005  1 -0.166: 0.008 1                0                0 
York HVC Tracer    121958.41+640248.1 14.660: 0.003  1  0.116: 0.004  1 -0.381: 0.006 1                0                0 
York HVC Tracer    132749.65+632550.0 15.479: 0.014  1 -0.118: 0.018  1 -0.089: 0.024 1                0                0 
York HVC Tracer    165557.80-694933.1 15.616  0.013  2  0.445  0.021  2  0.059  0.030 2                0                0 
York HVC Tracer    165558.38-694903.9 15.873  0.010  2  0.298  0.015  2  0.149  0.023 2                0                0 
York HVC Tracer    165737.45+252248.9 14.661: 0.005  1  0.085: 0.006  1  0.292: 0.009 1                0                0 
York HVC Tracer    195823.36-002719.0 16.848: 0.007  2  0.722: 0.011  2  0.212: 0.021 2                0                0 
York HVC Tracer    195912.00-002645.3 13.964  0.005  2  0.459  0.007  2  0.109  0.013 2                0                0 
York HVC Tracer    195922.75+000300.0 17.397: 0.012  2  0.783: 0.019  2  0.150: 0.037 2                0                0 
York HVC Tracer    195925.49-000519.1 14.243  0.003  2  0.461  0.004  2  0.227  0.008 2                0                0 
York HVC Tracer    195927.29+000822.3 14.877  0.005  2  0.420  0.008  2  0.109  0.013 2                0                0 
York HVC Tracer    200026.00+000431.2 16.516  0.015  1  0.670  0.026  1  0.283  0.190 1                0                0 
York HVC Tracer    204823.67+005901.1 14.828  0.005  4  0.059  0.006  4  0.038  0.008 4                0                0 
York HVC Tracer    204846.82-001616.1 14.366  0.006  4  0.351  0.009  4 -0.006  0.013 4                0                0 
York HVC Tracer    204857.16+010744.9 15.093  0.006  4  0.180  0.008  4  0.138  0.011 4                0                0 
York HVC Tracer    213235.93+121655.3 15.316  0.004  2  0.163  0.005  2  0.153  0.008 2                0                0 
York HVC Tracer    213309.64+122024.2 16.476  0.011  2  0.714  0.018  2  0.288  0.049 2                0                0 
York HVC Tracer    213310.84+132709.9 16.852  0.007  2  0.642  0.011  2  0.023  0.021 2                0                0 
York HVC Tracer    213327.04+133026.7 14.979  0.007  1  0.036  0.010  1 -0.115  0.016 1                0                0 
York HVC Tracer    213713.22+130504.0 14.104  0.005  4  0.547  0.009  4  0.036  0.017 4                0                0 
York HVC Tracer    214136.28+020132.6 15.541  0.007  1  0.038  0.009  1 -0.050  0.009 1                0                0 
York HVC Tracer    214144.44+022342.4 16.685  0.007  3  0.558  0.010  3  0.021  0.017 3                0                0 
York HVC Tracer    214442.48+022701.0 15.436  0.006  2  0.198  0.008  2  0.141  0.017 2                0                0 
York HVC Tracer    214506.11+021332.3 15.910  0.004  2 -0.021  0.005  2  0.150  0.007 2                0                0 
York HVC Tracer    214546.78+015119.6 13.153  0.005  2  0.121  0.007  2  0.146  0.013 2                0                0 
York HVC Tracer    214626.99+012256.6 13.146  0.004  4  0.204  0.006  4  0.092  0.010 4                0                0 
York HVC Tracer    214646.05+004242.4 14.073  0.002  3 -0.081  0.002  3 -0.515  0.003 3                0                0 
York HVC Tracer    214704.05+012319.4 14.366  0.002  5  0.182  0.003  5  0.130  0.005 5                0                0 
York HVC Tracer    214737.70+014044.6 16.849  0.010  1  0.653  0.015  1  0.044  0.018 1                0                0 
York HVC Tracer    214745.70+013533.0 15.081  0.004  1  0.353  0.006  1  0.051  0.011 1                0                0 
York HVC Tracer    NSVS 04906504      14.210  0.002  1  0.392  0.003  1  0.310  0.007 1                0                0 
York HVC Tracer    NSVS 11687550      13.841  0.003  1  0.299  0.005  1 -0.039  0.008 1                0                0 
York HVC Tracer    NSVS 14510446      13.925  0.004  1  0.439  0.006  1  0.040  0.009 1                0                0 
Other              BD-18:5550          9.255  0.001  2  0.859  0.002  2               0  0.594  0.001  2  1.178  0.001  2 
Other              EC 04564-2629      14.820  0.008  2  0.526  0.013  2               0  0.345  0.010  2  0.649  0.013  2 
Other              EC 05094-2405      16.029  0.012  2  1.002  0.027  2               0  0.586  0.014  2  1.045  0.017  2 
Other              HD 20               9.236  0.001  2  0.538  0.001  2               0  0.371  0.001  2  0.859  0.001  2 
Other              HD 160617           8.698  0.001  2  0.433  0.001  2               0  0.304  0.001  2  0.633  0.001  2 
Other              HD 186478           9.122  0.001  2  0.937  0.002  2               0  0.595  0.001  2  1.161  0.001  2 
Other              LP 685-47          12.521  0.002  2  0.593  0.004  2               0  0.523  0.003  2  1.043  0.003  2 


==> table4.dat <==
Title: Broadband UBVR_C_I_C_ Photometry of Horizontal-Branch and Metal-Poor 
       Candidates from the HK and Hamburg/ESO Surveys. I.  
Authors: Beers T.C., Flynn C., Rossi S., Sommer-Larsen J., Wilhelm R., 
         Marsteller B., Lee Y.S., Lee N., Krugler J., Deliyannis C.P., 
         Zickgraf F.-J., Holmberg J., Onehag A., Eriksson A., Terndrup D.M., 
         Salim S., Andersen J., Nordstrom B., Christlieb N., Frebel A. 
Table: Coordinates and 2MASS JHK Photometry
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---      Survey  Origin survey
  20- 37 A18    ---      Name    Stellar identification
  39- 40 I2     h        RAh     Hour of Right Ascension (J2000) 
  42- 43 I2     min      RAm     Minute of Right Ascension (J2000) 
  45- 48 F4.1   s        RAs     Second of Right Ascension (J2000) 
      50 A1     ---      DE-     Sign of the Declination (J2000)
  51- 52 I2     deg      DEd     Degree of Declination (J2000) 
  54- 55 I2     arcmin   DEm     Arcminute of Declination (J2000) 
  57- 58 I2     arcsec   DEs     Arcsecond of Declination (J2000) 
  60- 64 F5.1   deg      GLON    Galactic longitude
  66- 70 F5.1   deg      GLAT    Galactic latitude
  72- 76 F5.3   mag      E(B-V)  The (B-V) color excess
  78- 93 A16    ---      2MASS   The 2MASS identification
  95-100 F6.3   mag      Jmag    ? 2MASS J band magnitude
     101 A1     ---    u_Jmag    Uncertainty flag on Jmag
 103-107 F5.3   mag    e_Jmag    ? The 1{sigma} error on Jmag
 109-114 F6.3   mag      Hmag    ? 2MASS H band magnitude
     115 A1     ---    u_Hmag    Uncertainty flag on Hmag
 117-121 F5.3   mag    e_Hmag    ? The 1{sigma} error on Hmag
 123-128 F6.3   mag      Kmag    ? 2MASS K band magnitude
     129 A1     ---    u_Kmag    Uncertainty flag on Kmag
 131-135 F5.3   mag    e_Kmag    ? The 1{sigma} error on Kmag
--------------------------------------------------------------------------------
HK Survey          BS 15621-047       10 09 35.7 +25 59 32 205.3 +54.0 0.030 10093496+2559273 11.955  0.021 11.434  0.019 11.277  0.019 
HK Survey          BS 15622-017       12 53 46.1 +23 20 05 311.0 +86.2 0.027 12534619+2320036 12.289  0.020 11.858  0.023 11.799  0.019 
HK Survey          BS 15624-067       16 29 01.0 +45 02 58  70.5 +43.5 0.008 16290106+4503007 11.858  0.023 11.485  0.021 11.411  0.019 
HK Survey          BS 15624-094       16 17 34.8 +44 08 21  69.5 +45.6 0.014 16173483+4408260 12.675  0.026 12.258  0.026 12.227  0.026 
HK Survey          BS 15625-001       11 41 08.9 +27 10 41 208.7 +74.4 0.021 11410898+2710395 11.398  0.027 11.089  0.029 11.021  0.020 
HK Survey          BS 16023-011       13 54 20.2 +24 22 49  25.5 +75.6 0.013 13541997+2423008 13.233  0.024 13.033  0.027 12.999  0.035 
HK Survey          BS 16023-046       14 00 54.6 +22 46 48  21.3 +73.7 0.017 14005447+2246423 13.241  0.024 13.016  0.027 12.964  0.034 
HK Survey          BS 16033-008       13 05 56.1 +25 10 17   2.7 +86.2 0.016 13055616+2510161 12.317  0.024 11.866  0.029 11.803  0.020 
HK Survey          BS 16033-081       13 19 12.4 +22 27 57 357.9 +82.2 0.013 13191246+2227575 11.665  0.025 11.158  0.028 11.070  0.024 
HK Survey          BS 16034-032       15 35 33.1 +57 53 33  91.5 +48.0 0.012                                                            
HK Survey          BS 16034-064       15 40 08.4 +57 51 01  91.0 +47.5 0.010 15400798+5751041 13.000  0.024 12.680  0.031 12.654  0.026 
HK Survey          BS 16034-090       15 46 44.7 +57 32 51  90.0 +46.8 0.013 15464445+5732527 13.349  0.022 13.235  0.029 13.163  0.035 
HK Survey          BS 16034-150       15 39 07.6 +57 49 50  91.1 +47.6 0.012 15390731+5749525 11.491  0.019 11.372  0.029 11.315  0.025 
HK Survey          BS 16034-160       15 57 49.6 +56 44 51  88.1 +45.8 0.017 15575051+5644443 12.199  0.022 11.832  0.026 11.817  0.020 
HK Survey          BS 16076-003       12 49 26.7 +21 15 28 298.4 +84.1 0.044 12492663+2115234 11.834  0.026 11.351  0.028 11.278  0.019 
HK Survey          BS 16076-006       12 48 22.7 +20 56 41 296.3 +83.8 0.031 12482275+2056440 12.123  0.022 11.753  0.029 11.655  0.019 
HK Survey          BS 16077-004       11 36 01.8 +31 15 54 194.3 +73.1 0.021 11360176+3115493 12.819  0.029 12.427  0.031 12.347  0.026 
HK Survey          BS 16077-030       11 41 54.1 +31 51 15 191.4 +74.2 0.022 11415399+3151128 12.877  0.021 12.632  0.025 12.593  0.027 
HK Survey          BS 16077-045       11 46 41.5 +30 46 52 194.6 +75.4 0.023 11464144+3046478 12.994  0.023 12.695  0.021 12.639  0.026 
HK Survey          BS 16077-046       11 46 28.2 +31 13 04 193.0 +75.3 0.024 11462812+3113024 13.006  0.027 12.688  0.032 12.634  0.022 
HK Survey          BS 16077-051       11 48 29.1 +32 13 57 188.7 +75.4 0.018 11482913+3213584 12.950  0.022 12.641  0.021 12.603  0.023 
HK Survey          BS 16077-054       11 48 25.4 +29 54 12 197.9 +75.9 0.017 11482531+2954076 12.409  0.022 11.957  0.028 11.923  0.022 
HK Survey          BS 16077-056       11 49 16.1 +28 44 52 202.6 +76.2 0.024 11491616+2844490 12.978  0.021 12.701  0.031 12.611  0.022 
HK Survey          BS 16077-058       11 49 07.7 +27 34 47 207.5 +76.2 0.025 11490761+2734455 13.388  0.024 13.114  0.029 13.090  0.030 
HK Survey          BS 16077-068       11 51 15.3 +31 23 55 191.3 +76.2 0.020 11511539+3123537 12.978  0.024 12.749  0.021 12.736  0.027 
HK Survey          BS 16077-070       11 54 31.1 +31 48 38 188.8 +76.8 0.020 11543096+3148390 12.928  0.023 12.584  0.024 12.562  0.025 
HK Survey          BS 16077-072       11 54 11.5 +30 28 46 194.6 +77.0 0.015 11541145+3028437 12.723  0.021 12.371  0.018 12.302  0.022 
HK Survey          BS 16077-076       11 53 39.4 +28 35 54 203.0 +77.2 0.023 11533954+2835533 12.710  0.022 12.440  0.023 12.402  0.021 
HK Survey          BS 16077-077       11 55 16.6 +28 21 02 204.1 +77.5 0.027 11551655+2821009 10.999  0.022 10.710  0.022 10.652  0.018 
HK Survey          BS 16077-080       11 56 10.3 +28 31 05 203.2 +77.7 0.026 11561020+2831066 12.551  0.022 12.254  0.022 12.224  0.020 
HK Survey          BS 16077-088       11 55 13.7 +31 07 04 191.6 +77.1 0.017 11551367+3107034 12.875  0.022 12.584  0.023 12.488  0.022 
HK Survey          BS 16077-091       11 55 22.4 +31 41 51 189.1 +77.0 0.023 11552238+3141536 13.285  0.026 12.958  0.026 12.881  0.028 
HK Survey          BS 16079-006       15 45 37.5 +58 08 12  90.9 +46.7 0.012 15453751+5808130 14.286  0.028 14.345  0.041 14.500  0.087 
HK Survey          BS 16079-007       15 44 43.0 +58 00 09  90.8 +46.9 0.012 15444296+5800091 12.648  0.021 12.317  0.019 12.250  0.023 
HK Survey          BS 16079-008       15 44 11.6 +57 53 11  90.7 +47.0 0.013 15441159+5753136 12.159  0.020 11.848  0.021 11.796  0.023 
HK Survey          BS 16079-012       15 47 48.1 +57 40 24  90.1 +46.6 0.012 15474803+5740242 13.296  0.021 12.899  0.022 12.874  0.029 
HK Survey          BS 16079-014       15 48 28.8 +57 50 17  90.3 +46.5 0.011 15482882+5750160 12.948  0.022 12.657  0.022 12.659  0.028 
HK Survey          BS 16079-015       15 47 47.6 +58 06 45  90.7 +46.5 0.012 15474752+5806464 12.752  0.019 12.720  0.022 12.662  0.027 
HK Survey          BS 16079-041       15 49 45.9 +58 18 18  90.8 +46.1 0.010 15494570+5818169 13.421  0.025 13.099  0.025 13.097  0.033 
HK Survey          BS 16079-044       15 50 04.5 +57 45 24  90.0 +46.3 0.018 15500466+5745204 13.399  0.021 13.164  0.025 13.056  0.036 
HK Survey          BS 16080-036       16 36 01.5 +59 44 33  89.8 +40.1 0.021 16360160+5944411 12.181  0.021 12.041  0.021 11.981  0.021 
HK Survey          BS 16080-051       16 40 42.8 +60 58 02  91.1 +39.2 0.022 16404266+6058036 12.656  0.022 12.413  0.023 12.319  0.023 
HK Survey          BS 16080-052       16 39 32.9 +61 00 18  91.2 +39.3 0.025 16393290+6100177 12.461  0.023 12.214  0.026 12.185  0.022 
HK Survey          BS 16080-053       16 39 33.2 +60 53 36  91.1 +39.4 0.032 16393312+6053435  9.427: 0.032  8.563  0.031  8.515: 0.023 
HK Survey          BS 16080-054       16 39 18.5 +60 57 42  91.2 +39.4 0.032 16391853+6057426 11.097  0.023 10.632  0.023 10.508  0.018 
HK Survey          BS 16080-061       16 42 52.9 +60 35 16  90.6 +39.0 0.043 16425310+6035149 12.400  0.025 12.119  0.033 12.046  0.028 
HK Survey          BS 16080-062       16 41 14.4 +60 39 32  90.7 +39.2 0.047 16411441+6039306 12.815  0.023 12.508  0.026 12.411  0.025 
HK Survey          BS 16080-081       16 45 31.3 +60 39 46  90.6 +38.7 0.030 16453149+6039458 13.059  0.027 12.798  0.033 12.704  0.033 
HK Survey          BS 16080-083       16 45 07.8 +60 55 53  90.9 +38.7 0.033 16450760+6055491 11.549  0.025 11.270  0.030 11.185  0.023 
HK Survey          BS 16080-084       16 46 03.2 +61 10 22  91.2 +38.5 0.033 16460307+6110284 13.094  0.027 12.883  0.034 12.830  0.031 
HK Survey          BS 16080-169       16 46 07.1 +60 39 58  90.5 +38.6 0.033 16460717+6040033 13.175  0.022 12.847  0.031 12.842  0.033 
HK Survey          BS 16080-175       16 51 08.9 +57 12 25  86.0 +38.7 0.027 16510881+5712277 13.235  0.023 12.977  0.024 12.960  0.030 
HK Survey          BS 16082-129       13 47 11.5 +28 57 46  44.7 +77.6 0.015 13471172+2857471 11.855  0.022 11.402  0.021 11.309  0.016 
HK Survey          BS 16083-172       14 50 41.6 +48 45 14  84.2 +58.4 0.026 14504144+4845136 11.990  0.021 11.574  0.018 11.496  0.019 
HK Survey          BS 16084-160       16 28 50.7 +54 37 03  83.5 +42.2 0.009 16285078+5437067 11.345  0.021 10.838  0.021 10.747  0.018 
HK Survey          BS 16085-032       12 33 35.9 +19 05 38 275.0 +81.0 0.022 12333584+1905405 11.551  0.021 11.133  0.022 11.073  0.018 
HK Survey          BS 16085-050       12 37 46.7 +19 22 44 280.2 +81.6 0.023 12374668+1922494 10.467  0.020 10.005  0.019  9.935  0.018 
HK Survey          BS 16085-093       12 45 55.0 +22 13 49 288.3 +84.9 0.031 12455482+2213433 11.460  0.020 11.197  0.022 11.134  0.018 
HK Survey          BS 16086-022       15 06 27.6 +60 18 26  97.8 +49.7 0.012 15062773+6018208 11.914  0.023 11.521  0.021 11.461  0.018 
HK Survey          BS 16086-116       15 36 39.1 +58 23 56  92.1 +47.6 0.012 15363911+5823571 12.138  0.023 11.824  0.023 11.751  0.019 
HK Survey          BS 16086-119       15 37 59.1 +58 16 48  91.8 +47.5 0.014 15375883+5816493 11.019  0.022 10.747  0.021 10.720  0.020 
HK Survey          BS 16086-120       15 39 41.4 +58 16 33  91.6 +47.3 0.011 15394135+5816337 11.070  0.024 10.829  0.028 10.773  0.021 
HK Survey          BS 16086-121       15 40 24.2 +58 11 09  91.4 +47.3 0.012                                                            
HK Survey          BS 16086-122       15 40 49.6 +58 18 12  91.5 +47.2 0.011 15404941+5818105 12.253  0.023 12.106  0.031 12.043  0.028 
HK Survey          BS 16086-123       15 37 53.4 +58 33 19  92.2 +47.4 0.013 15375335+5833175 13.692  0.027 13.621  0.041 13.591  0.047 
HK Survey          BS 16088-104       16 50 28.6 +47 12 41  73.2 +39.7 0.029 16502849+4712423 12.812  0.023 12.486  0.022 12.436  0.027 
HK Survey          BS 16089-013       13 49 22.1 +35 44 53  71.5 +75.0 0.011 13492196+3544502 11.668  0.022 11.208  0.022 11.115  0.019 
HK Survey          BS 16089-099       14 05 49.5 +37 04 56  70.0 +71.4 0.010 14054933+3704586 12.514  0.021 12.104  0.017 12.062  0.022 
HK Survey          BS 16090-048       14 31 27.7 +52 03 48  92.8 +58.8 0.011 14312745+5203457 13.105  0.022 12.922  0.037 12.850  0.025 
HK Survey          BS 16467-062       13 42 00.6 +17 48 33 356.9 +75.1 0.017 13420063+1748408 12.680  0.022 12.221  0.021 12.198  0.019 
HK Survey          BS 16469-075       10 15 10.1 +42 53 19 176.1 +54.8 0.017 10151018+4253173 11.753  0.022 11.258  0.021 11.202  0.019 
HK Survey          BS 16469-089       10 19 54.1 +38 57 59 182.6 +56.4 0.015 10195415+3857554 14.831  0.038 14.741  0.078 14.879  0.124 
HK Survey          BS 16473-001       08 38 40.6 +46 50 10 173.2 +37.4 0.024 08384070+4650082 11.342  0.022 11.267  0.022 11.245  0.019 
HK Survey          BS 16473-003       08 38 50.4 +46 24 46 173.7 +37.4 0.024 08385048+4624444 12.157  0.023 11.893  0.025 11.760  0.021 
HK Survey          BS 16473-004       08 38 30.0 +46 16 17 173.9 +37.3 0.024 08383007+4616182 11.675  0.023 11.403  0.022 11.361  0.020 
HK Survey          BS 16473-005       08 40 31.8 +45 24 15 175.0 +37.7 0.028 08403179+4524026 12.806  0.021 12.569  0.021 12.557  0.025 
HK Survey          BS 16473-006       08 39 09.6 +44 58 20 175.5 +37.4 0.024 08390953+4458214 12.867  0.023 12.580  0.019 12.537  0.023 
HK Survey          BS 16473-008       08 40 43.8 +44 44 09 175.8 +37.7 0.022 08404363+4444086 10.852  0.019 10.722  0.015 10.683  0.021 
HK Survey          BS 16473-009       08 39 20.3 +44 20 16 176.3 +37.4 0.024 08392016+4420211 12.530  0.021 12.249  0.017 12.202  0.020 
HK Survey          BS 16473-013       08 39 42.4 +43 00 11 178.0 +37.4 0.022 08394228+4300132 12.447  0.021 12.130  0.017 12.123  0.022 
HK Survey          BS 16473-015       08 41 08.0 +42 27 44 178.7 +37.6 0.024 08410792+4227461 11.497  0.023 11.180  0.032 11.146  0.025 
HK Survey          BS 16473-016       08 41 50.0 +42 32 43 178.6 +37.7 0.025 08415001+4232444 10.732  0.019 10.535  0.028 10.491  0.025 
HK Survey          BS 16473-017       08 43 07.6 +42 42 58 178.4 +38.0 0.030 08430763+4242595 11.761  0.021 11.440  0.030 11.403  0.025 
HK Survey          BS 16473-019       08 43 00.2 +44 47 29 175.8 +38.1 0.026 08430003+4447280 11.393  0.022 11.122  0.028 11.093  0.022 
HK Survey          BS 16473-020       08 43 43.8 +44 36 30 176.0 +38.2 0.026 08434378+4436276 12.837  0.023 12.536  0.026 12.473  0.019 
HK Survey          BS 16473-022       08 42 00.5 +45 16 25 175.1 +37.9 0.027 08420045+4516234 10.645  0.022 10.432  0.029 10.390  0.025 
HK Survey          BS 16473-023       08 42 21.9 +45 13 07 175.2 +38.0 0.026 08422176+4513050 12.711  0.024 12.451  0.032 12.392  0.028 
HK Survey          BS 16473-024       08 42 48.0 +45 51 51 174.4 +38.1 0.027 08424787+4551502 12.702  0.022 12.573  0.028 12.475  0.025 
HK Survey          BS 16473-025       08 43 21.1 +46 06 53 174.1 +38.2 0.028 08432100+4606532 12.040  0.021 11.811  0.031 11.787  0.027 
HK Survey          BS 16473-026       08 43 10.1 +46 38 44 173.4 +38.1 0.030 08431039+4638485 12.791  0.024 12.499  0.029 12.477  0.026 
HK Survey          BS 16473-027       08 43 37.7 +46 58 24 173.0 +38.2 0.027 08433767+4658241 13.304: 0.026 13.103: 0.037 13.029  0.037 
HK Survey          BS 16473-028       08 43 57.0 +46 53 58 173.1 +38.3 0.027 08435712+4653578  9.967  0.021  9.923  0.021  9.887  0.016 
HK Survey          BS 16473-030       08 44 15.6 +46 27 43 173.6 +38.3 0.033 08441546+4627432 11.758  0.020 11.448  0.021 11.388  0.019 
HK Survey          BS 16473-031       08 45 37.7 +46 22 16 173.8 +38.6 0.033 08453750+4622149 12.123  0.023 11.787  0.024 11.751  0.023 
HK Survey          BS 16473-033       08 45 18.3 +45 31 11 174.8 +38.5 0.028 08451820+4531085 12.568  0.022 12.315  0.027 12.296  0.021 
HK Survey          BS 16473-034       08 46 21.8 +44 29 20 176.2 +38.7 0.026 08462167+4429172 10.880  0.023 10.915  0.023 10.926  0.018 
HK Survey          BS 16473-036       08 44 55.2 +43 33 57 177.3 +38.4 0.028 08445519+4333554 11.240  0.022 10.980  0.022 10.984  0.020 
HK Survey          BS 16473-040       08 46 57.7 +42 27 41 178.8 +38.7 0.030 08465762+4227411 11.948  0.023 11.698  0.021 11.639  0.020 
HK Survey          BS 16473-041       08 48 12.9 +42 55 06 178.2 +38.9 0.026 08481282+4255053 12.473  0.022 12.192  0.022 12.122  0.020 
HK Survey          BS 16473-044       08 48 21.8 +44 42 27 175.9 +39.0 0.026 08482148+4442272 12.390  0.021 12.141  0.024 12.085  0.020 
HK Survey          BS 16473-047       08 46 48.3 +45 11 29 175.3 +38.8 0.027 08464821+4511270 12.493  0.022 12.336  0.022 12.243  0.023 
HK Survey          BS 16473-048       08 46 54.8 +45 49 40 174.5 +38.8 0.028 08465459+4549396  7.728  0.025  7.161  0.021  7.041  0.021 
HK Survey          BS 16473-059       08 51 27.3 +45 15 12 175.2 +39.6 0.026 08512700+4515131 12.871  0.028 12.680  0.030 12.650  0.023 
HK Survey          BS 16473-060       08 52 01.1 +44 51 27 175.7 +39.7 0.027 08520089+4451333 12.280  0.021 12.032  0.023 11.919  0.024 
HK Survey          BS 16473-062       08 50 57.1 +43 38 40 177.3 +39.5 0.026 08505698+4338413 11.836  0.030 11.527  0.030 11.446  0.020 
HK Survey          BS 16473-069       08 52 31.5 +43 10 04 177.9 +39.7 0.028 08523157+4310047 10.950  0.020 10.409  0.018 10.320  0.018 
HK Survey          BS 16473-070       08 52 25.3 +43 30 55 177.5 +39.7 0.027 08522532+4330539 11.212  0.022 10.773  0.021 10.698  0.018 
HK Survey          BS 16473-071       08 52 42.6 +43 27 04 177.6 +39.8 0.029 08524247+4327003 12.378  0.022 11.969  0.024 11.866  0.021 
HK Survey          BS 16473-072       08 54 08.2 +43 25 21 177.6 +40.0 0.029 08540821+4325187 12.283  0.021 12.066  0.031 12.035  0.023 
HK Survey          BS 16473-080       08 52 34.9 +46 06 08 174.1 +39.8 0.026 08523482+4606031 12.893  0.023 12.524  0.030 12.459  0.023 
HK Survey          BS 16473-085       08 56 25.0 +44 55 49 175.6 +40.5 0.024 08562523+4455408 16.269  0.123 15.340  0.126 15.496  0.223 
HK Survey          BS 16473-105       09 01 24.9 +45 32 53 174.8 +41.3 0.019 09012493+4532536 12.643  0.022 12.376  0.018 12.320  0.023 
HK Survey          BS 16473-108       09 03 02.7 +43 59 48 176.9 +41.6 0.018 09030267+4359454 12.205  0.020 11.956  0.017 11.899  0.021 
HK Survey          BS 16473-113       09 01 59.2 +42 36 37 178.7 +41.5 0.021 09015916+4236389 11.779  0.021 11.445  0.022 11.382  0.020 
HK Survey          BS 16473-132       09 06 46.0 +46 10 33 173.9 +42.2 0.018 09064594+4610343 12.042  0.021 11.843  0.017 11.774  0.018 
HK Survey          BS 16474-010       10 25 26.7 +39 31 26 181.2 +57.4 0.007 10252643+3931248 12.496  0.021 12.489  0.023 12.472  0.024 
HK Survey          BS 16474-025       10 27 37.9 +38 24 49 183.1 +58.0 0.011 10273790+3824483 14.123  0.024 13.973  0.036 13.947  0.044 
HK Survey          BS 16477-003       14 32 57.0 +06 46 05 357.4 +58.5 0.026 14325691+0646069 12.518  0.027 12.093  0.024 11.941  0.023 
HK Survey          BS 16479-037       13 19 31.8 +21 43 30 354.2 +81.6 0.027 13193141+2143316 12.808  0.024 12.492  0.032 12.441  0.028 
HK Survey          BS 16542-002       16 20 33.1 +22 43 12  39.7 +42.7 0.062 16203323+2243101 10.947  0.020 10.474  0.021 10.386  0.022 
HK Survey          BS 16542-052       16 27 43.7 +21 03 52  38.2 +40.6 0.045 16274361+2103519 11.063  0.022 10.625  0.020 10.533  0.018 
HK Survey          BS 16542-069       16 29 28.8 +21 52 13  39.4 +40.5 0.042 16292875+2152150 11.597  0.021 11.106  0.025 11.028  0.020 
HK Survey          BS 16543-068       13 18 47.8 +19 14 31 342.9 +79.9 0.022 13184761+1914310 11.029  0.022 10.770  0.021 10.753  0.026 
HK Survey          BS 16543-097       13 26 28.3 +21 38 42   0.3 +80.3 0.022 13262814+2138429 11.007  0.023 10.573  0.025 10.456  0.018 
HK Survey          BS 16545-089       11 24 27.7 +36 50 28 179.6 +69.2 0.019 11242751+3650287 13.516  0.024 13.267  0.026 13.202  0.031 
HK Survey          BS 16547-062       15 21 20.5 -05 52 09 356.2 +41.0 0.098 15212053-0552088 11.883  0.027 11.399  0.027 11.291  0.023 
HK Survey          BS 16547-071       15 24 01.4 -03 28 56 359.2 +42.1 0.125 15240144-0328592 11.854  0.034 11.639  0.033 11.564  0.029 
HK Survey          BS 16547-113       15 30 26.6 -05 34 11 358.6 +39.5 0.103 15302648-0534147 12.033  0.024 11.869  0.028 11.828  0.030 
HK Survey          BS 16550-087       14 10 26.9 +18 01 19  10.5 +69.7 0.027 14102672+1801239 11.912  0.022 11.409  0.029 11.306  0.019 
HK Survey          BS 16551-112       15 26 00.0 -09 16 44 354.2 +37.8 0.136 15260022-0916446 12.524  0.021 12.319  0.025 12.274  0.029 
HK Survey          BS 16551-118       15 24 29.3 -10 18 54 352.9 +37.3 0.133 15242941-1018584 11.885  0.027 11.640  0.024 11.596  0.021 
HK Survey          BS 16554-018       13 55 25.9 +20 34 30  12.2 +74.0 0.024 13552578+2034311 12.186  0.026 11.820  0.029 11.749  0.021 
HK Survey          BS 16554-028       13 56 24.4 +20 34 30  12.6 +73.8 0.024 13562428+2034286 13.750  0.028 13.526  0.032 13.472  0.040 
HK Survey          BS 16555-010       14 54 58.8 -05 40 27 349.9 +45.6 0.070 14545872-0540272 11.288  0.023 10.767  0.021 10.718  0.019 
HK Survey          BS 16555-063       15 04 57.0 -02 55 08 355.2 +46.0 0.112 15045713-0255005 12.626  0.023 12.170  0.021 12.051  0.021 
HK Survey          BS 16557-007       11 11 07.5 -08 54 53 265.4 +46.5 0.048 11110724-0854551 10.671  0.023 10.526  0.023 10.471  0.019 
HK Survey          BS 16557-013       11 12 41.3 -06 40 59 264.1 +48.6 0.043 11124135-0641056 11.941  0.024 11.870  0.022 11.845  0.027 
HK Survey          BS 16557-018       11 14 21.1 -09 07 26 266.6 +46.8 0.031 11142089-0907258 10.940  0.024 10.939  0.023 10.905  0.023 
HK Survey          BS 16557-022       11 13 48.9 -10 06 55 267.2 +45.9 0.051 11134878-1006517 13.377  0.029 13.097  0.022 13.085  0.043 
HK Survey          BS 16557-036       11 18 48.1 -06 54 09 266.2 +49.2 0.055 11184796-0654089 13.888  0.027 13.853  0.043 13.770  0.054 
HK Survey          BS 16557-038       11 18 36.7 -07 46 40 266.9 +48.5 0.044 11183653-0746377 13.461  0.024 13.332  0.038 13.303  0.045 
HK Survey          BS 16557-045       11 19 27.4 -10 45 39 269.4 +46.0 0.052 11192727-1045378 13.428  0.030 13.258  0.027 13.302  0.037 
HK Survey          BS 16557-049       11 20 47.5 -07 30 21 267.3 +49.0 0.042 11204740-0730221 12.926  0.023 12.998  0.026 12.967  0.040 
HK Survey          BS 16557-050       11 19 53.5 -06 55 57 266.6 +49.4 0.046 11195333-0655576 13.135  0.023 13.129  0.022 13.111  0.033 
HK Survey          BS 16557-060       11 25 18.8 -10 10 04 270.8 +47.3 0.040 11251872-1010024 10.340  0.021 10.134  0.027 10.049  0.021 
HK Survey          BS 16557-075       11 27 52.1 -10 45 39 272.0 +47.0 0.046 11275215-1045394 12.644  0.023 12.326  0.030 12.270  0.027 
HK Survey          BS 16920-017       12 07 17.1 +41 39 35 152.0 +72.9 0.013 12071683+4139325 12.174  0.020 11.684  0.022 11.593  0.020 
HK Survey          BS 16922-002       08 37 30.8 +52 10 53 166.4 +37.1 0.030 08373110+5210494 13.784  0.025 13.545  0.036 13.577  0.049 
HK Survey          BS 16922-027       08 39 35.9 +52 14 37 166.3 +37.5 0.028 08393583+5214378 12.233  0.023 12.288  0.025 12.295  0.024 
HK Survey          BS 16922-047       08 48 06.5 +51 59 16 166.6 +38.8 0.025 08480624+5159162 14.762  0.036 14.677  0.047 14.665  0.095 
HK Survey          BS 16922-059       08 53 12.7 +49 11 05 170.1 +39.8 0.024 08531259+4911017 13.674  0.024 13.649  0.030 13.632  0.034 
HK Survey          BS 16922-065       08 55 04.1 +52 11 56 166.2 +39.8 0.024 08550393+5211547 14.289  0.064 14.241: 0.053 14.316: 0.073 
HK Survey          BS 16922-067       08 56 21.6 +52 20 30 165.9 +40.0 0.018 08562147+5220318 12.695  0.027 12.445  0.031 12.427  0.024 
HK Survey          BS 16923-017       10 05 54.1 +45 37 26 172.3 +52.5 0.008 10055395+4537287 12.854  0.022 12.579  0.023 12.577  0.027 
HK Survey          BS 16928-053       12 22 28.1 +34 11 24 162.6 +80.6 0.011 12222802+3411318 11.655  0.021 11.144  0.016 11.042  0.019 
HK Survey          BS 16928-091       12 33 21.3 +37 25 43 142.1 +79.0 0.014 12332151+3725384 10.405  0.029  9.863  0.032  9.723  0.019 
HK Survey          BS 16929-005       13 03 29.4 +33 51 06 102.6 +82.8 0.011 13032947+3351091 12.172  0.022 11.751  0.020 11.669  0.020 
HK Survey          BS 16929-035       13 12 57.5 +37 49 58 101.4 +78.4 0.015 13125741+3749536 12.055  0.022 11.798  0.019 11.763  0.021 
HK Survey          BS 16933-003       12 04 47.4 +21 42 28 237.5 +78.1 0.021 12044752+2142272 12.087  0.021 11.678  0.019 11.634  0.018 
HK Survey          BS 16933-015       12 07 58.9 +21 33 47 239.9 +78.7 0.032 12075901+2133524 12.746  0.025 12.381  0.033 12.337  0.028 
HK Survey          BS 16933-017       12 08 10.0 +19 55 20 246.7 +77.8 0.025 12080980+1955186 12.617  0.022 12.362  0.032 12.251  0.023 
HK Survey          BS 16934-002       13 29 46.4 +16 15 39 344.2 +76.0 0.034 13294651+1615450 10.888  0.022 10.333  0.031 10.233  0.020 
HK Survey          BS 16936-005       11 45 45.0 +20 39 30 232.7 +73.7 0.020 11454487+2039351 12.942  0.025 12.527  0.022 12.446  0.023 
HK Survey          BS 16936-013       11 47 11.2 +20 45 09 233.0 +74.0 0.024 11471101+2044550 13.267  0.022 12.923  0.024 12.906  0.023 
HK Survey          BS 16936-016       11 49 02.6 +22 02 39 229.3 +75.0 0.025 11490232+2202532 13.734  0.025 13.410  0.027 13.395  0.033 
HK Survey          BS 16936-018       11 49 34.2 +19 59 59 236.4 +74.2 0.041 11493409+2000005 13.142  0.023 12.852  0.022 12.897  0.029 
HK Survey          BS 16936-021       11 50 29.3 +19 00 06 239.9 +73.8 0.035 11502925+1900126 12.880  0.024 12.653  0.036 12.564  0.023 
HK Survey          BS 16936-028       11 51 55.5 +20 02 07 237.3 +74.7 0.043 11515542+2001596 16.179  0.113 16.415:       16.183:       
HK Survey          BS 16936-031       11 54 53.3 +22 29 37 229.7 +76.4 0.031 11545317+2229320 13.477  0.028 13.172  0.024 13.139  0.031 
HK Survey          BS 16941-005       11 40 48.5 +40 34 27 165.7 +70.2 0.017 11404843+4034313 12.254  0.019 11.837  0.022 11.791  0.021 
HK Survey          BS 16941-011       11 41 34.4 +38 07 30 171.7 +71.7 0.018 11413408+3807340 11.239  0.020 10.961  0.016 10.918  0.018 
HK Survey          BS 16941-021       11 43 09.1 +42 41 16 160.3 +69.2 0.023 11430947+4241198 12.820  0.023 12.522  0.024 12.399  0.022 
HK Survey          BS 16981-100       14 45 15.1 -00 50 48 351.9 +50.9 0.046 14451533-0050587 12.891  0.026 12.403  0.023 12.331  0.024 
HK Survey          BS 16986-005       11 52 09.2 +10 22 54 260.3 +68.2 0.027 11520918+1022567 12.644  0.023 12.260  0.025 12.202  0.027 
HK Survey          BS 17135-050       09 23 00.8 +55 13 11 161.2 +43.3 0.026 09230053+5513073 13.076  0.020 13.079  0.023 13.086  0.026 
HK Survey          BS 17136-002       08 39 50.4 +35 27 06 187.4 +36.5 0.037 08395023+3527021 11.748  0.025 11.595  0.029 11.511  0.023 
HK Survey          BS 17136-004       08 39 37.3 +35 17 12 187.6 +36.4 0.038 08393707+3517095 12.577  0.026 12.352  0.031 12.297  0.025 
HK Survey          BS 17136-005       08 41 40.7 +35 05 11 187.9 +36.8 0.034 08414066+3505104 12.297  0.031 12.088  0.031 12.044  0.019 
HK Survey          BS 17136-007       08 39 50.4 +34 22 32 188.7 +36.3 0.035 08395026+3422310 11.359  0.022 11.077  0.030 11.079  0.023 
HK Survey          BS 17136-008       08 42 59.5 +33 37 09 189.8 +36.8 0.033 08425960+3337041  9.976  0.019  9.991  0.016  9.983  0.013 
HK Survey          BS 17136-010       08 46 11.8 +33 45 24 189.7 +37.5 0.028 08461178+3345184 10.803  0.020 10.778  0.016 10.746  0.019 
HK Survey          BS 17136-013       08 45 54.7 +38 20 26 184.0 +38.1 0.027 08455494+3820279 10.180  0.018 10.217  0.021 10.214  0.018 
HK Survey          BS 17136-014       08 46 06.9 +38 02 50 184.4 +38.1 0.030 08460704+3802527 12.507  0.022 12.211  0.018 12.144  0.021 
HK Survey          BS 17136-015       08 46 48.8 +37 48 32 184.7 +38.2 0.032 08464874+3748329 11.350  0.019 11.349  0.021 11.327  0.020 
HK Survey          BS 17136-016       08 46 12.2 +37 35 38 184.9 +38.1 0.033 08461211+3735396 11.887  0.022 11.635  0.016 11.563  0.020 
HK Survey          BS 17136-018       08 45 12.5 +36 41 15 186.0 +37.8 0.031 08451234+3641126 11.685  0.022 11.375  0.022 11.306  0.020 
HK Survey          BS 17136-020       08 46 28.5 +36 22 30 186.5 +38.0 0.031 08462832+3622419 11.537  0.019 11.147  0.016 11.074  0.019 
HK Survey          BS 17136-026       08 47 49.7 +36 00 27 187.0 +38.2 0.030 08474943+3600189 12.645  0.022 12.421  0.018 12.362  0.023 
HK Survey          BS 17435-003       11 46 32.6 +16 13 58 245.5 +71.4 0.043 11463259+1613526 11.217  0.021 10.949  0.020 10.938  0.018 
HK Survey          BS 17435-024       11 59 08.7 +14 40 14 256.0 +72.6 0.033 11590887+1440140 11.755  0.021 11.384  0.020 11.354  0.020 
HK Survey          BS 17436-016       13 23 32.0 +46 37 13 107.0 +69.5 0.015 13233167+4637042 12.478  0.033 12.041  0.038 11.976: 0.031 
HK Survey          BS 17436-058       13 36 46.3 +45 03 07  99.1 +69.9 0.015 13364604+4503086 12.414  0.019 12.024  0.021 11.954  0.023 
HK Survey          BS 17438-001       07 46 05.8 +42 34 30 176.8 +27.6 0.060 07460558+4234256 12.546  0.021 12.195  0.026 12.106  0.021 
HK Survey          BS 17438-011       07 45 58.9 +40 05 00 179.5 +27.0 0.057 07455901+4004596 12.976  0.024 12.696  0.023 12.644  0.023 
HK Survey          BS 17438-020       07 46 58.0 +39 14 00 180.5 +27.0 0.051 07465794+3913576 12.923  0.022 12.600  0.024 12.560  0.025 
HK Survey          BS 17438-023       07 47 04.8 +39 41 53 180.0 +27.1 0.057 07470490+3941528 13.691  0.023 13.439  0.029 13.356  0.038 
HK Survey          BS 17438-028       07 47 36.9 +41 46 53 177.7 +27.7 0.048 07473682+4146546 12.526  0.022 12.171  0.023 12.086  0.022 
HK Survey          BS 17438-031       07 49 42.3 +42 33 52 176.9 +28.2 0.041 07494217+4233504 13.091  0.026 12.847  0.024 12.818  0.029 
HK Survey          BS 17438-048       07 50 50.1 +40 05 26 179.7 +27.9 0.056 07505013+4005380 13.058  0.024 12.780  0.020 12.745  0.025 
HK Survey          BS 17438-051       07 51 11.4 +39 00 27 180.9 +27.7 0.049                                                            
HK Survey          BS 17438-055       07 52 58.2 +38 20 26 181.8 +27.9 0.039 07525812+3820350 11.971  0.022 11.760  0.016 11.694  0.018 
HK Survey          BS 17438-056       07 53 50.6 +38 51 06 181.3 +28.2 0.046 07535058+3851033 12.913  0.022 12.695  0.018 12.626  0.023 
HK Survey          BS 17438-062       07 54 18.6 +41 22 35 178.5 +28.8 0.039 07541861+4122461 12.718  0.020 12.486  0.019 12.391  0.024 
HK Survey          BS 17438-063       07 53 52.2 +41 46 22 178.0 +28.8 0.040 07535236+4146240 13.135  0.021 12.798  0.020 12.701  0.029 
HK Survey          BS 17438-064       07 53 43.2 +41 52 50 177.9 +28.8 0.043 07534317+4152512 12.640  0.021 12.423  0.020 12.361  0.023 
HK Survey          BS 17438-065       07 53 32.8 +42 12 48 177.5 +28.9 0.042 07533256+4212514 12.854  0.023 12.490  0.017 12.461  0.024 
HK Survey          BS 17438-069       07 55 32.5 +41 54 53 177.9 +29.2 0.038 07553232+4154566 12.572  0.021 12.311  0.027 12.264  0.024 
HK Survey          BS 17438-077       07 56 05.3 +38 20 03 181.9 +28.5 0.050 07560534+3819587 12.492  0.021 12.199  0.016 12.115  0.022 
HK Survey          BS 17438-079       07 56 36.8 +38 01 25 182.3 +28.5 0.047 07563664+3801173 12.987  0.026 12.777  0.033 12.716  0.029 
HK Survey          BS 17438-082       07 58 43.8 +38 27 48 181.9 +29.0 0.046 07584367+3827452 12.623  0.024 12.453  0.028 12.418  0.024 
HK Survey          BS 17438-094       07 58 32.7 +41 56 29 178.0 +29.7 0.040 07583275+4156296 13.154  0.022 12.888  0.026 12.833  0.025 
HK Survey          BS 17438-098       08 01 40.9 +41 24 30 178.8 +30.2 0.041 08014088+4124258 12.429  0.021 12.105  0.017 12.052  0.022 
HK Survey          BS 17438-102       08 00 52.7 +40 36 55 179.6 +29.9 0.046 08005272+4036550 12.625  0.027 12.423  0.032 12.404  0.024 
HK Survey          BS 17438-107       08 04 14.0 +39 09 18 181.4 +30.2 0.044 08041397+3909227 13.563  0.023 13.342  0.027 13.253  0.034 
HK Survey          BS 17438-113       08 04 57.0 +40 45 45 179.6 +30.7 0.057 08045714+4045478 12.949  0.021 12.710  0.023 12.620  0.022 
HK Survey          BS 17438-119       08 05 16.2 +40 28 07 180.0 +30.7 0.056 08051626+4028072 12.372  0.022 12.072  0.022 12.004  0.018 
HK Survey          BS 17438-132       08 09 31.6 +38 19 59 182.6 +31.1 0.046 08093123+3819550 11.339  0.019 10.862  0.022 10.748  0.019 
HK Survey          BS 17438-134       08 09 47.9 +39 10 26 181.7 +31.3 0.054 08094780+3910318 12.673  0.021 12.409  0.019 12.344  0.023 
HK Survey          BS 17438-138       08 09 25.6 +40 22 18 180.3 +31.4 0.049 08092549+4022188 13.074  0.021 12.693  0.025 12.709  0.027 
HK Survey          BS 17438-139       08 08 41.4 +40 43 14 179.8 +31.4 0.049 08084123+4043174 13.462  0.025 13.220  0.032 13.203  0.034 
HK Survey          BS 17438-140       08 08 57.4 +41 10 55 179.3 +31.5 0.050 08085736+4110496 12.611  0.022 12.190  0.024 12.098  0.023 
HK Survey          BS 17438-143       08 10 42.4 +41 19 47 179.2 +31.9 0.046 08104220+4119479 12.244  0.022 11.875  0.022 11.798  0.020 
HK Survey          BS 17438-144       08 09 49.1 +41 48 57 178.6 +31.8 0.053 08094897+4148553 12.208  0.023 11.758  0.016 11.677  0.020 
HK Survey          BS 17439-002       10 43 15.2 -12 46 31 260.9 +39.4 0.053 10431535-1246338 11.891  0.022 11.673  0.023 11.624  0.025 
HK Survey          BS 17439-014       10 48 16.0 -12 57 40 262.3 +40.0 0.052 10481594-1257421 12.289  0.026 12.172  0.027 12.086  0.023 
HK Survey          BS 17439-015       10 48 16.0 -14 42 25 263.6 +38.6 0.064 10481599-1442282 12.755  0.024 12.684  0.023 12.605  0.026 
HK Survey          BS 17439-016       10 48 41.0 -15 02 58 264.0 +38.4 0.086 10484096-1503011 10.629  0.021 10.588  0.025 10.507  0.021 
HK Survey          BS 17439-022       10 48 54.2 -14 53 07 263.9 +38.5 0.076 10485413-1453086 10.267  0.026 10.193  0.023 10.109  0.024 
HK Survey          BS 17439-023       10 49 29.6 -14 54 45 264.1 +38.6 0.081 10492968-1454500 12.394  0.023 12.416  0.024 12.347  0.025 
HK Survey          BS 17439-027       10 51 42.4 -12 24 12 262.8 +40.9 0.044 10514221-1224085 10.907  0.022 10.965  0.024 11.006  0.025 
HK Survey          BS 17439-034       10 51 09.5 -15 35 03 265.0 +38.3 0.059 10510939-1535076 10.839  0.021 10.853  0.025 10.793  0.021 
HK Survey          BS 17439-044       10 56 25.6 -14 47 14 265.8 +39.6 0.051 10562569-1447186 11.350  0.024 11.361  0.021 11.336  0.019 
HK Survey          BS 17439-048       10 55 41.2 -16 55 43 267.1 +37.8 0.052 10554061-1655412 11.870  0.023 11.826  0.026 11.767  0.023 
HK Survey          BS 17439-049       10 58 46.2 -15 46 20 267.1 +39.1 0.059 10584598-1546215 11.376  0.024 11.116  0.024 11.067  0.023 
HK Survey          BS 17439-050       10 57 09.9 -15 20 19 266.4 +39.3 0.052 10570990-1520216 11.627  0.023 11.600  0.021 11.560  0.021 
HK Survey          BS 17439-051       10 58 03.2 -15 03 21 266.4 +39.6 0.056 10580319-1503253 12.281  0.022 12.261  0.025 12.224  0.024 
HK Survey          BS 17439-052       10 58 41.3 -14 28 14 266.1 +40.2 0.045 10584144-1428157 11.726  0.023 11.659  0.023 11.620  0.023 
HK Survey          BS 17439-053       10 57 27.6 -13 51 57 265.4 +40.5 0.045 10572782-1351576 12.196  0.026 12.045  0.024 11.979  0.024 
HK Survey          BS 17439-055       10 58 14.5 -13 14 29 265.1 +41.2 0.038 10581463-1314314 10.299  0.022 10.112  0.023 10.072  0.028 
HK Survey          BS 17439-056       10 57 10.5 -13 01 55 264.7 +41.2 0.035 10571057-1301566 10.006  0.027  9.844  0.027  9.796  0.021 
HK Survey          BS 17439-060       10 59 45.0 -14 23 47 266.4 +40.4 0.055 10594506-1423487 10.606  0.024 10.681  0.025 10.632  0.021 
HK Survey          BS 17439-061       10 59 33.1 -15 02 28 266.8 +39.9 0.056 10593308-1502276 13.904  0.032 13.869  0.042 13.775  0.054 
HK Survey          BS 17439-065       11 01 20.2 -13 38 40 266.2 +41.2 0.036 11012043-1338384 11.875  0.026 11.401  0.021 11.336  0.025 
HK Survey          BS 17439-067       11 01 24.3 -11 59 26 265.0 +42.6 0.031 11012411-1159283  9.714  0.024  9.625  0.023  9.618  0.021 
HK Survey          BS 17444-006       08 14 36.2 +40 13 09 180.6 +32.4 0.046 08143628+4013041 11.857  0.020 11.597  0.022 11.537  0.019 
HK Survey          BS 17444-009       08 17 11.4 +39 12 24 181.9 +32.7 0.039 08171143+3912185 12.222  0.019 11.955  0.019 11.914  0.021 
HK Survey          BS 17444-011       08 17 31.3 +39 41 14 181.4 +32.9 0.044 08173152+3941124 11.946  0.021 11.628  0.022 11.578  0.020 
HK Survey          BS 17444-023       08 21 53.0 +40 09 44 181.0 +33.8 0.041 08215307+4009509 11.895  0.020 11.627  0.016 11.556  0.020 
HK Survey          BS 17444-032       08 24 29.5 +38 13 05 183.4 +33.9 0.040 08242941+3813081 12.498  0.022 12.249  0.022 12.219  0.018 
HK Survey          BS 17444-035       08 27 26.2 +37 43 32 184.1 +34.4 0.039 08272627+3743310 10.102  0.018  9.596  0.021  9.480  0.014 
HK Survey          BS 17444-040       08 25 38.4 +39 30 42 181.9 +34.4 0.048 08253861+3930461 11.872  0.021 11.616  0.025 11.557  0.018 
HK Survey          BS 17444-046       08 26 03.5 +40 46 30 180.4 +34.6 0.042 08260391+4046276 12.106  0.025 11.859  0.022 11.766  0.016 
HK Survey          BS 17444-049       08 29 17.4 +41 29 32 179.6 +35.3 0.040 08291764+4129300 12.231  0.022 12.036  0.023 11.969  0.021 
HK Survey          BS 17444-050       08 29 16.0 +41 26 55 179.7 +35.3 0.039 08291608+4126551 11.431  0.022 11.209  0.023 11.125  0.019 
HK Survey          BS 17444-055       08 30 28.4 +40 34 25 180.8 +35.4 0.043                                                            
HK Survey          BS 17444-058       08 28 24.4 +37 43 40 184.1 +34.6 0.037 08282454+3743357 11.465  0.018 11.253  0.016 11.209  0.013 
HK Survey          BS 17444-059       08 31 10.6 +38 35 22 183.2 +35.3 0.034 08311073+3835295 12.144  0.022 11.877  0.019 11.830  0.021 
HK Survey          BS 17444-061       08 32 14.3 +38 40 08 183.1 +35.5 0.036 08321450+3840126 11.765  0.034 11.457  0.049 11.434  0.043 
HK Survey          BS 17444-062       08 32 00.0 +39 01 16 182.7 +35.5 0.039 08320036+3901184 11.951  0.021 11.641  0.029 11.585  0.021 
HK Survey          BS 17444-065       08 31 59.0 +40 31 37 180.9 +35.7 0.043 08315894+4031413 12.023  0.024 11.770  0.031 11.675  0.019 
HK Survey          BS 17444-076       08 34 32.1 +38 19 53 183.6 +35.9 0.039 08343206+3819579 11.736  0.026 11.458  0.032 11.389  0.024 
HK Survey          BS 17444-077       08 35 11.3 +38 05 49 183.9 +36.0 0.037 08351136+3805557 11.262  0.023 10.894  0.021 10.855  0.018 
HK Survey          BS 17444-078       08 35 01.4 +37 52 53 184.2 +35.9 0.034 08350127+3752581 11.005  0.027 10.823  0.032 10.742  0.021 
HK Survey          BS 17444-088       08 36 14.8 +39 25 01 182.4 +36.4 0.043 08361478+3925011 10.932  0.020 10.707  0.028 10.668  0.018 
HK Survey          BS 17446-001       15 16 04.0 +47 28 27  78.5 +55.3 0.031 15160402+4728327 11.506  0.023 10.990  0.023 10.904  0.017 
HK Survey          BS 17446-062       15 32 50.1 +45 43 22  74.0 +53.1 0.014 15325019+4543221 10.962  0.022 10.500  0.021 10.398  0.019 
HK Survey          BS 17449-009       11 58 09.8 -07 21 50 280.5 +53.2 0.038 11580979-0721467 11.038  0.023 10.792  0.023 10.699  0.021 
HK Survey          BS 17451-055       15 53 22.9 +63 34 53  97.1 +43.3 0.018 15532285+6334557 12.372  0.022 11.969  0.021 11.916  0.019 
HK Survey          BS 17569-009       21 56 46.3 +03 56 34  62.5 -37.7 0.054 21564642+0356345 11.943  0.026 11.924  0.024 11.878  0.021 
HK Survey          BS 17569-011       21 58 21.6 +02 54 15  61.8 -38.6 0.051 21582170+0254120  6.634  0.017  5.751  0.053  5.472  0.021 
HK Survey          BS 17569-012       21 58 18.0 +04 04 35  62.9 -37.9 0.055 21581801+0404383 14.346  0.029 14.277  0.047 14.338  0.067 
HK Survey          BS 17569-049       22 04 58.2 +04 01 32  64.2 -39.2 0.039 22045836+0401321 11.503  0.024 10.920  0.024 10.853  0.021 
HK Survey          BS 17570-085       00 24 39.0 +24 55 22 115.3 -37.5 0.035 00243913+2455226 11.820  0.021 11.631  0.020 11.562  0.020 
HK Survey          BS 17571-049       04 21 59.2 +08 58 39 185.2 -27.5 0.213 04215934+0858371 12.123  0.023 11.826  0.031 11.773  0.019 
HK Survey          BS 17571-066       04 24 48.4 +09 10 57 185.5 -26.9 0.264 04244844+0910525 11.780  0.029 11.414  0.028 11.355  0.019 
HK Survey          BS 17571-082       04 26 58.0 +12 16 29 183.2 -24.6 0.325 04265799+1216277 10.403  0.024 10.115  0.028 10.027  0.022 
HK Survey          BS 17571-087       04 28 01.5 +12 54 33 182.8 -24.0 0.373 04280142+1254312 11.380  0.026 10.962  0.025 10.864  0.022 
HK Survey          BS 17571-092       04 28 33.6 +11 46 59 183.8 -24.6 0.334 04283349+1146567 11.500  0.019 11.120  0.028 11.013  0.020 
HK Survey          BS 17571-096       04 27 53.8 +09 45 28 185.5 -25.9 0.336 04275374+0945245 11.907  0.023 11.628  0.029 11.514  0.025 
HK Survey          BS 17571-105       04 30 04.2 +09 28 56 186.1 -25.6 0.263 04300412+0928550 10.837  0.020 10.497  0.026 10.386  0.022 
HK Survey          BS 17571-119       04 30 15.9 +11 52 39 184.0 -24.2 0.419 04301584+1152399 11.464  0.021 11.065  0.022 10.941  0.021 
HK Survey          BS 17572-100       09 28 55.3 -05 21 36 238.7 +31.3 0.037 09285534-0521403 11.279  0.024 11.023  0.023 10.948  0.023 
HK Survey          BS 17574-004       04 33 10.2 +10 55 10 185.3 -24.2 0.287 04331019+1055077 11.606  0.024 11.373  0.030 11.218  0.023 
HK Survey          BS 17574-019       04 34 58.7 +11 01 42 185.5 -23.8 0.285 04345871+1101413 11.571  0.025 11.260  0.026 11.167  0.023 
HK Survey          BS 17574-040       04 38 11.9 +07 59 47 188.7 -24.9 0.134 04381194+0759470 11.181  0.022 10.962  0.031 10.907  0.022 
HK Survey          BS 17574-044       04 38 49.4 +09 19 55 187.6 -24.0 0.179 04384942+0919573  9.997  0.022  9.755  0.029  9.677  0.020 
HK Survey          BS 17574-050       04 37 45.9 +12 24 11 184.8 -22.4 0.274 04374584+1224104  9.214  0.020  9.035  0.023  8.916  0.018 
HK Survey          BS 17574-053       04 40 24.7 +12 14 13 185.3 -22.0 0.437 04402451+1214140 10.617  0.021 10.220  0.022 10.111  0.020 
HK Survey          BS 17574-072       04 41 38.3 +12 23 51 185.4 -21.6 0.400 04413816+1223505 11.167  0.020 10.879  0.020 10.794  0.020 
HK Survey          BS 17574-098       04 45 58.7 +12 11 36 186.2 -20.9 0.323 04455877+1211361 10.474  0.026 10.109  0.024  9.968  0.018 
HK Survey          BS 17574-132       04 49 49.2 +10 21 06 188.4 -21.2 0.320 04494918+1021070 10.816  0.019 10.519  0.028 10.425  0.025 
HK Survey          BS 17574-142       04 50 12.2 +12 28 51 186.6 -19.9 0.456 04501205+1228489  9.791  0.019  9.384  0.022  9.235  0.018 
HK Survey          BS 17575-005       04 51 20.0 +11 43 47 187.4 -20.1 0.305 04512026+1143418 10.441  0.021 10.121  0.029 10.010  0.018 
HK Survey          BS 17575-007       04 52 42.9 +11 31 51 187.8 -19.9 0.270 04524310+1131493  9.537  0.019  9.334  0.024  9.225  0.020 
HK Survey          BS 17575-011       04 52 45.1 +10 24 54 188.8 -20.5 0.275 04524521+1024545 10.189: 0.028  9.962  0.026  9.873  0.021 
HK Survey          BS 17575-019       04 54 08.4 +08 07 08 191.0 -21.5 0.099 04540859+0807071 12.166  0.021 11.936  0.030 11.867  0.027 
HK Survey          BS 17575-026       04 54 31.4 +09 41 36 189.7 -20.6 0.237 04543138+0941350 11.517  0.022 11.230  0.027 11.163  0.025 
HK Survey          BS 17575-028       04 54 16.6 +10 44 53 188.7 -20.0 0.309 04541664+1044527 11.794  0.022 11.586  0.027 11.537  0.023 
HK Survey          BS 17575-040       04 55 32.0 +12 42 52 187.2 -18.7 0.329 04553213+1242486 10.677  0.021 10.416  0.022 10.324  0.017 
HK Survey          BS 17575-050       04 56 42.6 +10 34 46 189.2 -19.6 0.261 04564250+1034459 10.101  0.022  9.886  0.028  9.745  0.025 
HK Survey          BS 17575-061       04 58 35.2 +09 34 32 190.4 -19.8 0.172 04583522+0934340 12.889  0.022 12.781  0.031 12.727  0.029 
HK Survey          BS 17575-069       04 58 22.7 +12 00 51 188.2 -18.5 0.287 04582273+1200493 12.426  0.022 12.339  0.032 12.211  0.023 
HK Survey          BS 17575-075       05 01 07.8 +13 01 19 187.7 -17.4 0.289 05010796+1301189 11.380  0.024 11.097  0.031 11.016  0.021 
HK Survey          BS 17575-078       04 59 28.6 +12 16 47 188.2 -18.1 0.351 04592855+1216483 11.741  0.023 11.416  0.023 11.318  0.020 
HK Survey          BS 17575-092       05 00 31.7 +09 29 40 190.8 -19.5 0.139 05003179+0929406 12.250  0.024 11.968  0.029 11.917  0.024 
HK Survey          BS 17575-136       05 03 15.4 +11 37 29 189.3 -17.7 0.193 05031553+1137302  9.677  0.022  9.486  0.027  9.407  0.025 
HK Survey          BS 17575-145       05 03 21.3 +09 45 27 190.9 -18.7 0.151 05032144+0945275 11.026  0.022 10.733  0.029 10.616  0.020 
HK Survey          BS 17575-186       05 08 34.8 +11 34 00 190.1 -16.7 0.289 05083497+1133569 11.755  0.024 11.454  0.032 11.378  0.023 
HK Survey          BS 17575-190       05 07 23.2 +09 58 59 191.3 -17.8 0.160 05072325+0958579 11.305  0.025 10.824  0.031 10.709  0.022 
HK Survey          BS 17575-192       05 08 34.4 +09 33 01 191.8 -17.8 0.147 05083454+0932596 12.430  0.022 12.254  0.033 12.120  0.021 
HK Survey          BS 17575-193       05 08 37.9 +08 22 48 192.9 -18.4 0.144 05083797+0822450 11.639  0.023 11.418  0.033 11.348  0.023 
HK Survey          BS 17575-199       05 10 04.3 +08 55 56 192.6 -17.8 0.149 05100434+0855530 11.383  0.019 11.206  0.030 11.140  0.026 
HK Survey          BS 17576-027       09 37 30.6 -06 26 54 241.2 +32.3 0.031 09373053-0626551 10.568  0.023 10.252  0.026 10.133  0.021 
HK Survey          BS 17576-074       09 49 22.2 -05 27 44 242.5 +35.3 0.058 09492215-0527423 10.851  0.024 10.331  0.021 10.230  0.019 
HK Survey          BS 17577-012       09 32 59.4 -12 09 49 245.5 +27.9 0.042 09325974-1209484 10.455  0.024 10.447  0.021 10.451  0.024 
HK Survey          BS 17578-016       21 34 45.4 +13 52 50  67.3 -27.1 0.106 21344537+1352498 12.479  0.022 12.483  0.023 12.501  0.026 
HK Survey          BS 17578-101       21 50 59.1 +16 36 42  72.6 -28.1 0.095 21505941+1636424 11.101  0.023 10.815  0.022 10.756  0.020 
HK Survey          BS 17580-004       03 52 40.5 +15 58 28 173.9 -28.4 0.328 03524030+1558291  8.284  0.019  8.241  0.051  8.156  0.021 
HK Survey          BS 17580-005       03 52 04.6 +15 50 34 173.9 -28.6 0.324 03520435+1550330 10.404  0.024 10.238  0.032 10.125  0.021 
HK Survey          BS 17580-007       03 52 36.2 +15 11 56 174.6 -29.0 0.264 03523604+1511582 12.935  0.021 12.871  0.027 12.755  0.026 
HK Survey          BS 17580-008       03 51 29.8 +14 43 14 174.8 -29.5 0.268 03512958+1443137  9.805  0.022  9.765  0.029  9.694  0.018 
HK Survey          BS 17580-009       03 50 45.9 +14 28 56 174.8 -29.8 0.266                                                            
HK Survey          BS 17580-010       03 50 46.8 +14 15 02 175.0 -30.0 0.253                                                            
HK Survey          BS 17580-012       03 52 08.3 +14 12 47 175.3 -29.8 0.275 03520813+1412480 11.106  0.024 10.833  0.033 10.715  0.020 
HK Survey          BS 17580-015       03 53 17.2 +13 33 13 176.1 -30.0 0.226 03531704+1333135 10.562  0.024 10.406  0.024 10.319  0.020 
HK Survey          BS 17580-018       03 53 52.9 +15 11 41 174.8 -28.8 0.255 03535265+1511421 11.961  0.024 11.731  0.028 11.629  0.020 
HK Survey          BS 17580-020       03 54 39.7 +15 16 58 174.9 -28.6 0.242 03543943+1516573 10.583  0.020 10.544  0.025 10.493  0.018 
HK Survey          BS 17580-022       03 54 30.5 +17 07 28 173.4 -27.3 0.359 03543041+1707277 11.692  0.024 11.523  0.027 11.458  0.018 
HK Survey          BS 17580-023       03 53 09.8 +17 09 20 173.1 -27.5 0.346 03530975+1709170 10.118  0.023 10.016  0.027  9.952  0.018 
HK Survey          BS 17580-024       03 52 56.1 +17 15 22 172.9 -27.5 0.352 03525607+1715236  9.655: 0.023  9.564: 0.022  9.509: 0.018 
HK Survey          BS 17580-033       03 55 33.9 +16 05 02 174.4 -27.9 0.232 03553372+1604594 11.165  0.023 11.064  0.025 11.033  0.018 
HK Survey          BS 17580-036       03 56 34.2 +15 34 17 175.0 -28.0 0.201 03563389+1534172 11.470  0.021 11.309  0.022 11.243  0.020 
HK Survey          BS 17580-038       03 56 03.7 +14 20 50 175.9 -29.0 0.295 03560347+1420521 10.803  0.021 10.417  0.022 10.318  0.017 
HK Survey          BS 17580-049       03 57 26.5 +17 52 54 173.3 -26.3 0.311 03572655+1752561 10.734  0.024 10.381  0.022 10.230  0.017 
HK Survey          BS 17580-051       03 59 07.4 +17 52 05 173.6 -26.0 0.350 03590731+1752053 12.518  0.024 12.313  0.025 12.247  0.023 
HK Survey          BS 17580-056       03 59 05.9 +16 34 41 174.7 -26.9 0.267 03590573+1634381 11.909  0.020 11.822  0.020 11.757  0.017 
HK Survey          BS 17580-057       04 00 29.4 +15 38 37 175.7 -27.3 0.276 04002904+1538371 11.945  0.026 11.866  0.025 11.793  0.020 
HK Survey          BS 17580-061       04 00 07.9 +14 38 33 176.4 -28.0 0.293 04000778+1438295 11.394  0.022 11.231  0.023 11.135  0.020 
HK Survey          BS 17580-064       03 59 38.4 +12 58 11 177.8 -29.2 0.207 03593820+1258068 11.886  0.022 11.555  0.021 11.511  0.020 
HK Survey          BS 17580-065       04 01 17.5 +13 18 59 177.8 -28.7 0.216 04011735+1318553 11.341  0.022 11.091  0.022 10.966  0.019 
HK Survey          BS 17580-067       04 02 23.1 +13 44 24 177.6 -28.2 0.216 04022301+1344234 12.238  0.021 12.201  0.024 12.162  0.022 
HK Survey          BS 17580-088       04 04 57.7 +16 33 23 175.7 -25.9 0.344 04045763+1633198 11.342  0.022 11.094  0.031 10.975  0.021 
HK Survey          BS 17580-094       04 04 45.2 +14 20 27 177.5 -27.4 0.249 04044492+1420248 11.634  0.026 11.265  0.029 11.185  0.019 
HK Survey          BS 17580-097       04 04 27.9 +13 17 01 178.4 -28.2 0.261 04042782+1317007 11.134  0.020 10.762  0.022 10.651  0.019 
HK Survey          BS 17580-104       04 06 47.3 +14 51 58 177.5 -26.7 0.345 04064723+1451565  8.907  0.021  8.698  0.055  8.563  0.019 
HK Survey          BS 17580-113       04 07 18.5 +16 44 43 176.0 -25.4 0.342 04071846+1644406 11.112  0.022 10.756  0.026 10.676  0.021 
HK Survey          BS 17580-122       04 11 17.0 +15 59 15 177.3 -25.1 0.309 04111686+1559097 11.240  0.019 10.887  0.026 10.805  0.021 
HK Survey          BS 17581-050       09 18 17.3 -09 09 42 240.4 +26.9 0.046 09181709-0909388 12.240  0.023 12.107  0.026 12.102  0.024 
HK Survey          BS 17581-077       09 23 42.3 -07 57 19 240.2 +28.7 0.035 09234230-0757208 11.797  0.021 11.555  0.022 11.553  0.025 
HK Survey          BS 17582-002       10 19 27.4 -13 20 53 255.8 +35.2 0.093 10192741-1320544 11.258  0.022 10.881  0.024 10.798  0.021 
HK Survey          BS 17582-008       10 20 02.6 -14 14 40 256.6 +34.7 0.102 10200255-1414420 10.360  0.026 10.198  0.024 10.137  0.020 
HK Survey          BS 17582-019       10 21 04.8 -16 28 38 258.6 +33.2 0.085 10210489-1628367 12.252  0.026 12.297  0.023 12.260  0.029 
HK Survey          BS 17582-028       10 22 53.8 -13 04 48 256.3 +36.0 0.088 10225369-1304492 11.376  0.024 11.313  0.023 11.269  0.023 
HK Survey          BS 17582-040       10 26 30.7 -14 56 18 258.6 +35.2 0.106 10263074-1456171 11.424  0.024 11.125  0.025 11.049  0.023 
HK Survey          BS 17582-050       10 27 33.0 -13 19 20 257.6 +36.6 0.073 10273303-1319187 10.841  0.023 10.750  0.022 10.690  0.021 
HK Survey          BS 17582-064       10 30 50.6 -15 04 00 259.7 +35.7 0.059 10305080-1504004 11.458  0.026 11.186  0.025 11.106  0.019 
HK Survey          BS 17582-069       10 29 57.9 -13 23 25 258.2 +36.9 0.065 10295790-1323242 12.610  0.026 12.458  0.024 12.452  0.029 
HK Survey          BS 17582-073       10 31 53.0 -13 28 00 258.7 +37.1 0.059 10315304-1328012 11.071  0.022 10.797  0.022 10.735  0.021 
HK Survey          BS 17582-079       10 33 09.0 -15 04 08 260.2 +36.1 0.066 10330917-1504073 11.974  0.026 11.838  0.021 11.821  0.023 
HK Survey          BS 17582-096       10 36 16.6 -14 19 43 260.4 +37.1 0.059 10361652-1419434 12.688  0.024 12.429  0.026 12.380  0.026 
HK Survey          BS 17582-113       10 38 36.9 -14 05 58 260.8 +37.7 0.054 10383683-1406029 11.945  0.024 11.667  0.024 11.624  0.023 
HK Survey          BS 17583-001       21 33 05.7 +27 18 24  77.7 -17.7 0.159 21330589+2718232 11.971  0.021 11.768  0.020 11.665  0.021 
HK Survey          BS 17583-007       21 32 48.0 +25 47 56  76.5 -18.7 0.115 21324841+2547542 11.682  0.021 11.724  0.025 11.733  0.020 
HK Survey          BS 17583-010       21 31 35.5 +25 37 21  76.2 -18.6 0.129 21313578+2537200 11.133  0.020 11.015  0.022 11.011  0.018 
HK Survey          BS 17583-021       21 34 31.2 +22 53 32  74.6 -21.0 0.096 21343175+2253291  9.078  0.025  8.865  0.034  8.897  0.020 
HK Survey          BS 17583-022       21 34 37.4 +23 15 43  74.9 -20.7 0.097 21343796+2315424 10.410  0.024 10.408  0.031 10.353  0.021 
HK Survey          BS 17583-031       21 33 36.5 +26 36 48  77.3 -18.2 0.132 21333666+2636447 12.211  0.020 12.178  0.026 12.141  0.021 
HK Survey          BS 17583-034       21 35 03.8 +26 51 40  77.7 -18.3 0.136 21350386+2651371 10.633  0.021 10.532  0.028 10.452  0.020 
HK Survey          BS 17583-048       21 36 29.4 +23 45 59  75.6 -20.7 0.111 21362958+2346001 11.376  0.027 11.283  0.028 11.255  0.019 
HK Survey          BS 17583-053       21 38 08.1 +23 39 19  75.8 -21.0 0.080 21380843+2339194 12.313  0.054 12.179  0.066 12.128  0.059 
HK Survey          BS 17583-054       21 39 56.5 +23 35 47  76.1 -21.4 0.074 21395658+2335447 11.199  0.022 11.044  0.029 10.995  0.021 
HK Survey          BS 17583-056       21 38 40.1 +24 26 41  76.5 -20.6 0.076 21384032+2426377 12.655  0.022 12.643  0.022 12.646  0.030 
HK Survey          BS 17583-062       21 39 48.7 +27 41 23  79.1 -18.4 0.118 21394860+2741208 12.571  0.019 12.578  0.023 12.555  0.027 
HK Survey          BS 17583-068       21 40 59.5 +27 03 45  78.8 -19.1 0.097 21405944+2703423 11.218  0.019 11.125  0.021 11.106  0.020 
HK Survey          BS 17583-071       21 40 31.5 +26 26 23  78.3 -19.4 0.094 21403138+2626221 11.616: 0.043 11.526: 0.017 11.490  0.017 
HK Survey          BS 17583-075       21 40 18.3 +25 08 18  77.3 -20.4 0.064 21401850+2508162 11.466  0.019 11.300  0.022 11.279  0.019 
HK Survey          BS 17583-099       21 44 12.2 +26 25 41  78.9 -20.0 0.090 21441228+2625382 11.668  0.023 11.590  0.028 11.567  0.023 
HK Survey          BS 17583-100       21 42 27.8 +26 40 34  78.8 -19.6 0.096 21422784+2640355 11.103  0.029 10.687  0.034 10.657  0.020 
HK Survey          BS 17583-104       21 43 03.7 +27 33 15  79.5 -19.0 0.088 21430345+2733139 12.083  0.022 12.035  0.029 12.029  0.020 
HK Survey          BS 17583-107       21 45 25.5 +26 50 35  79.4 -19.9 0.083 21452560+2650317 11.255  0.021 11.125  0.029 11.071  0.021 
HK Survey          BS 17583-108       21 46 35.6 +26 45 12  79.6 -20.2 0.083 21463571+2645105 12.380  0.021 12.460  0.023 12.466  0.027 
HK Survey          BS 17585-059       04 21 24.5 +17 15 32 178.0 -22.5 0.340 04212458+1715309 10.558  0.022 10.199  0.022 10.082  0.019 
HK Survey          BS 17585-080       04 23 01.9 +15 14 58 179.9 -23.4 0.582 04230190+1514565 10.933  0.020 10.547  0.020 10.392  0.019 
HK Survey          BS 17585-111       04 28 52.9 +15 24 53 180.8 -22.2 0.505 04285295+1524505 10.451  0.024 10.065  0.023  9.963  0.021 
HK Survey          BS 17586-003       08 52 08.0 -08 06 20 235.3 +22.2 0.036 08520793-0806282 10.989  0.030 10.965  0.024 10.974  0.024 
HK Survey          BS 17586-008       08 50 53.6 -09 51 29 236.7 +21.0 0.045 08505362-0951303 13.278  0.026 13.330  0.035 13.345  0.037 
HK Survey          BS 17586-014       08 51 09.5 -11 51 26 238.5 +19.9 0.037 08510952-1151294 10.543  0.029 10.096  0.022 10.018  0.021 
HK Survey          BS 17586-020       08 53 00.1 -10 25 51 237.5 +21.1 0.043 08530010-1025519 11.608  0.029 11.706: 0.031 11.723: 0.036 
HK Survey          BS 17586-022       08 54 19.8 -10 06 13 237.4 +21.6 0.036 08541983-1006157 12.105  0.022 11.980  0.022 12.011  0.027 
HK Survey          BS 17586-029       08 53 21.7 -08 04 26 235.5 +22.5 0.033 08532168-0804304 10.993  0.021 10.929  0.023 10.873  0.023 
HK Survey          BS 17586-048       08 58 17.8 -07 50 43 236.0 +23.7 0.027 08581745-0750488 11.003  0.024 10.778  0.024 10.730  0.021 
HK Survey          BS 17586-051       08 59 28.3 -09 26 23 237.6 +23.0 0.041 08592824-0926254 12.024  0.028 12.019  0.023 12.057  0.030 
HK Survey          BS 17586-053       09 00 14.9 -09 46 39 238.0 +22.9 0.042 09001483-0946443 11.491  0.022 11.213  0.021 11.197  0.025 
HK Survey          BS 17586-054       08 59 16.5 -10 02 12 238.1 +22.6 0.035 08591643-1002149 11.268  0.021 11.199  0.022 11.217  0.023 
HK Survey          BS 17586-065       09 02 06.0 -11 59 42 240.3 +22.0 0.051 09020584-1159392 13.045  0.026 12.587  0.029 12.486  0.032 
HK Survey          BS 17586-069       09 00 55.4 -10 43 06 239.0 +22.5 0.044 09005548-1043091 10.501  0.026 10.458  0.026 10.447  0.027 
HK Survey          BS 17586-078       09 00 45.9 -08 47 59 237.2 +23.6 0.029 09004557-0848039 13.210  0.024 13.202  0.021 13.218  0.034 
HK Survey          BS 17586-108       09 08 02.6 -07 39 25 237.3 +25.8 0.058 09080218-0739300 12.361  0.030 12.213  0.021 12.148  0.023 
HK Survey          BS 17587-111       09 55 42.1 -16 44 12 253.6 +28.9 0.049 09554186-1644145 13.393  0.029 13.472  0.033 13.448  0.039 
HK Survey          CS 22166-007       00 55 05.3 -12 07 25 126.4 -75.0 0.029 00550542-1207240 14.437  0.027 14.226  0.053 14.238  0.071 
HK Survey          CS 22166-016       00 58 23.6 -14 47 05 130.8 -77.5 0.024 00582384-1447068 11.222  0.021 10.799  0.025 10.763  0.021 
HK Survey          CS 22166-022       01 01 41.1 -12 19 05 132.7 -75.0 0.027 01014115-1219061 13.267  0.026 12.969  0.024 12.935  0.027 
HK Survey          CS 22166-027       01 05 58.9 -14 44 06 138.9 -77.2 0.018 01055912-1444055 11.755  0.021 11.355  0.023 11.236  0.020 
HK Survey          CS 22166-034       01 08 03.3 -12 11 37 138.4 -74.6 0.024 01080348-1211337 14.010  0.026 13.884  0.035 13.946  0.055 
HK Survey          CS 22169-002       04 00 37.8 -15 09 21 207.6 -44.6 0.047 04003802-1509196 12.106  0.029 11.723  0.023 11.660  0.026 
HK Survey          CS 22169-035       04 12 13.8 -12 05 07 205.4 -40.7 0.042 04121388-1205050 11.002  0.024 10.480  0.026 10.353  0.023 
HK Survey          CS 22171-009       01 57 51.2 -08 46 33 166.6 -65.8 0.026 01575148-0846343 12.331  0.024 12.074  0.023 12.021  0.028 
HK Survey          CS 22172-002       03 14 20.6 -10 35 10 193.7 -52.6 0.070 03142084-1035112 10.898  0.022 10.431  0.021 10.320  0.021 
HK Survey          CS 22174-007       01 14 06.7 -11 02 32 142.4 -73.0 0.026 01140647-1102354 10.885  0.026 10.404  0.021 10.318  0.021 
HK Survey          CS 22175-007       02 17 26.5 -09 00 44 175.2 -62.8 0.025 02172662-0900451 11.961  0.023 11.502  0.021 11.437  0.023 
HK Survey          CS 22175-023       02 30 05.2 -08 59 55 179.7 -60.5 0.034 02300552-0859532 12.463  0.030 11.612  0.031 10.833  0.025 
HK Survey          CS 22183-001       00 54 19.5 -06 11 56 124.9 -69.1 0.053 00541965-0611555 11.232  0.023 10.714  0.021 10.610  0.024 
HK Survey          CS 22183-014       01 00 15.3 -02 17 29 128.2 -65.1 0.036 01001550-0217260 14.116  0.028 14.126  0.036 14.051  0.063 
HK Survey          CS 22183-015       01 00 52.9 -02 28 18 128.6 -65.2 0.038 01005303-0228200 12.405  0.023 12.063  0.021 12.027  0.024 
HK Survey          CS 22183-031       01 09 04.9 -04 43 25 134.3 -67.2 0.038 01090507-0443211 12.111: 0.026 11.654: 0.026 11.582: 0.025 
HK Survey          CS 22185-007       03 17 35.8 -15 17 22 201.2 -54.1 0.059 03173604-1517227 11.665  0.024 11.199  0.023 11.130  0.021 
HK Survey          CS 22186-008       04 12 41.2 -35 03 56 236.4 -46.6 0.012 04124130-3503587 10.809  0.022 10.725  0.025 10.645  0.021 
HK Survey          CS 22186-012       04 20 38.5 -32 41 42 233.2 -44.8 0.033 04203851-3241413 11.762  0.027 11.671  0.021 11.669  0.023 
HK Survey          CS 22186-020       04 21 15.2 -35 18 18 236.9 -44.9 0.027 04211535-3518139 11.778  0.026 11.683  0.026 11.677  0.023 
HK Survey          CS 22186-023       04 19 45.3 -36 51 37 239.1 -45.3 0.021 04194553-3651359 11.350  0.024 10.905  0.021 10.816  0.019 
HK Survey          CS 22186-025       04 24 32.8 -37 09 02 239.6 -44.4 0.028 04243280-3709025 12.568  0.024 12.066  0.023 12.032  0.023 
HK Survey          CS 22186-041       04 30 56.2 -33 16 10 234.4 -42.7 0.017 04305652-3316110 11.059  0.026 11.002  0.025 10.976  0.021 
HK Survey          CS 22189-009       02 41 42.2 -13 28 15 190.5 -60.9 0.025 02414237-1328105 12.391  0.021 11.895  0.025 11.798  0.028 
HK Survey          CS 22191-002       04 28 08.9 -40 41 47 244.5 -43.8 0.029 04280917-4041442 13.222  0.024 13.217  0.021 13.138  0.036 
HK Survey          CS 22191-003       04 28 56.1 -40 29 39 244.2 -43.7 0.028 04285623-4029369 11.542  0.026 11.320  0.021 11.260  0.023 
HK Survey          CS 22191-005       04 27 10.9 -39 32 04 242.9 -44.0 0.032 04271107-3932032 13.293  0.026 13.161  0.023 13.142  0.027 
HK Survey          CS 22191-006       04 28 20.7 -38 54 07 242.0 -43.7 0.026 04282096-3854068 12.766  0.026 12.718  0.023 12.653  0.026 
HK Survey          CS 22191-009       04 31 54.7 -38 00 59 240.9 -43.0 0.021 04315500-3800555 12.324  0.026 12.228  0.021 12.355  0.035 
HK Survey          CS 22191-011       04 36 11.6 -38 23 22 241.4 -42.2 0.022 04361179-3823233 13.260  0.029 13.175  0.027 13.163  0.033 
HK Survey          CS 22191-013       04 32 55.9 -39 13 39 242.5 -42.9 0.019 04325618-3913381 14.342  0.030 14.326  0.043 14.191  0.062 
HK Survey          CS 22191-014       04 32 08.2 -39 29 44 242.9 -43.0 0.023 04320845-3929434 13.652  0.031 13.614  0.035 13.602  0.053 
HK Survey          CS 22191-015       04 37 52.8 -39 53 18 243.5 -41.9 0.031 04375276-3953167 12.826  0.024 12.816  0.023 12.862  0.030 
HK Survey          CS 22191-019       04 37 40.2 -41 13 29 245.3 -42.0 0.026 04374021-4113268 11.976  0.024 11.707  0.022 11.720  0.023 
HK Survey          CS 22872-036       16 22 44.8 -02 23 57  11.5 +31.2 0.151 16224493-0223530 13.631  0.029 13.263  0.025 13.211  0.027 
HK Survey          CS 22873-128       20 07 03.9 -58 34 57 338.8 -32.6 0.036 20070379-5834575 11.430  0.029 10.993  0.026 10.874  0.024 
HK Survey          CS 22874-038       14 36 01.0 -24 39 10 331.2 +32.4 0.091 14360113-2439095 11.882  0.023 11.448  0.027 11.373  0.026 
HK Survey          CS 22874-049       14 36 48.1 -25 58 25 330.7 +31.1 0.086 14364816-2558259 13.135  0.024 12.812  0.029 12.720  0.031 
HK Survey          CS 22874-094       14 46 08.3 -24 58 55 333.4 +31.0 0.110 14460829-2458567 12.871  0.023 12.580  0.024 12.501  0.027 
HK Survey          CS 22877-001       13 13 55.3 -12 11 40 311.6 +50.3 0.056 13135537-1211415 10.555  0.024 10.109  0.022  9.991  0.021 
HK Survey          CS 22877-051       13 23 30.7 -12 35 12 315.0 +49.5 0.051 13233113-1235131 13.215  0.027 12.958  0.025 12.933  0.036 
HK Survey          CS 22878-101       16 45 31.3 +08 14 46  25.6 +31.7 0.100 16453144+0814454 11.873  0.019 11.369  0.027 11.242  0.021 
HK Survey          CS 22879-029       20 38 51.7 -38 36 46   3.4 -36.8 0.041 20385180-3836466 13.425  0.026 13.153  0.034 13.126  0.032 
HK Survey          CS 22880-074       20 46 03.0 -20 59 14  25.0 -34.2 0.055 20460321-2059141 11.990  0.023 11.687  0.021 11.636  0.024 
HK Survey          CS 22881-036       22 07 58.3 -40 44 15   0.1 -53.9 0.013 22075843-4044164 12.968  0.026 12.651  0.028 12.688  0.030 
HK Survey          CS 22884-097       15 47 22.8 -11 07 01 357.0 +32.7 0.186 15472290-1107035 13.467  0.023 13.118  0.025 13.126  0.033 
HK Survey          CS 22885-143       20 27 42.0 -39 23 39   2.1 -34.7 0.047 20274213-3923394 12.134  0.026 11.641  0.025 11.543  0.027 
HK Survey          CS 22885-194       20 32 30.2 -37 36 31   4.4 -35.4 0.039 20323052-3736254 13.755  0.027 13.709  0.038 13.703  0.046 
HK Survey          CS 22886-042       22 20 25.8 -10 23 20  50.8 -50.8 0.047 22202581-1023201 11.511  0.023 11.028  0.024 10.940  0.021 
HK Survey          CS 22887-021       22 40 16.4 -08 05 43  58.3 -53.6 0.040 22401647-0805436 12.815  0.028 12.407  0.026 12.321  0.025 
HK Survey          CS 22887-048       22 46 44.6 -11 08 43  55.5 -56.6 0.050 22464461-1108425 11.965  0.024 11.743  0.025 11.674  0.025 
HK Survey          CS 22889-009       13 34 43.4 -09 21 46 320.5 +52.0 0.044 13344370-0921450 16.777  0.158 16.521:       16.428:       
HK Survey          CS 22889-047       13 47 28.0 -09 15 39 325.3 +51.2 0.056 13472816-0915393 13.432  0.021 13.191  0.028 13.143  0.032 
HK Survey          CS 22889-050       13 45 30.0 -09 47 10 324.3 +50.8 0.055 13453010-0947110 13.257  0.023 12.973  0.027 12.926  0.026 
HK Survey          CS 22891-047       19 07 48.5 -57 49 46 338.8 -24.8 0.053 19074859-5749451 11.698  0.022 11.193  0.024 11.134  0.021 
HK Survey          CS 22891-171       19 28 04.1 -59 24 24 337.5 -27.7 0.067 19280402-5924264 12.771  0.023 12.313  0.024 12.263  0.029 
HK Survey          CS 22892-052       22 17 01.5 -16 39 26  41.1 -52.9 0.031 22170165-1639271 11.492  0.021 11.022  0.021 10.929  0.021 
HK Survey          CS 22898-027       21 05 44.9 -18 36 53  29.7 -37.7 0.064 21054509-1836574 11.719  0.022 11.503  0.026 11.421  0.025 
HK Survey          CS 22898-062       21 14 10.3 -18 42 40  30.4 -39.6 0.048 21141034-1842430 12.349  0.025 11.923  0.025 11.851  0.028 
HK Survey          CS 22898-076       21 13 39.1 -20 35 14  28.1 -40.1 0.044 21133897-2035130 15.006  0.052 15.253  0.117 15.196  0.183 
HK Survey          CS 22898-081       21 13 58.9 -21 37 51  26.8 -40.5 0.043 21135889-2137486 11.272  0.023 10.785  0.027 10.653  0.023 
HK Survey          CS 22936-076       18 49 42.8 -35 24 19   0.5 -15.0 0.108 18494303-3524193 13.199  0.024 12.728  0.028 12.583  0.026 
HK Survey          CS 22937-087       21 18 50.6 -41 30 46   0.2 -44.6 0.037 21185069-4130495 14.233  0.027 13.916  0.040 13.883  0.042 
HK Survey          CS 22942-019       00 57 18.1 -25 26 07 161.1 -87.9 0.020 00571813-2526096 11.193  0.028 10.711  0.023 10.645  0.021 
HK Survey          CS 22943-095       20 27 29.9 -46 50 57 353.0 -35.5 0.032 20272997-4650562 10.784  0.024 10.519  0.025 10.469  0.023 
HK Survey          CS 22943-097       20 26 15.2 -46 35 17 353.3 -35.2 0.034 20261528-4635144 12.560  0.025 12.268  0.025 12.228  0.028 
HK Survey          CS 22943-132       20 22 50.7 -43 13 42 357.3 -34.3 0.043 20225091-4313393 12.266  0.024 12.002  0.025 11.950  0.023 
HK Survey          CS 22943-137       20 26 29.1 -43 00 49 357.7 -35.0 0.038 20262899-4300426 13.283  0.029 12.907  0.025 12.931  0.026 
HK Survey          CS 22945-028       23 31 13.3 -66 30 07 314.9 -48.7 0.027 23311355-6629578 13.142  0.024 12.675  0.027 12.641  0.029 
HK Survey          CS 22947-187       19 18 31.4 -47 13 29 350.5 -23.9 0.063 19183163-4713311 11.468  0.024 11.045  0.021 11.028  0.021 
HK Survey          CS 22947-302       19 30 37.1 -49 12 20 348.9 -26.4 0.051 19303737-4912248 12.228  0.023 11.777  0.027 11.687  0.019 
HK Survey          CS 22948-043       21 40 16.1 -41 58 53 359.2 -48.5 0.018 21401638-4158543 13.288  0.026 13.273  0.021 13.225  0.025 
HK Survey          CS 22948-104       21 51 45.6 -37 52 30   5.3 -51.0 0.024 21514574-3752308 12.498  0.022 12.123  0.026 12.012  0.021 
HK Survey          CS 22949-008       23 16 58.5 -03 20 46  75.3 -57.2 0.038 23165873-0320525 13.123  0.023 12.822  0.026 12.788  0.030 
HK Survey          CS 22949-037       23 26 29.8 -02 39 57  79.6 -58.2 0.049 23262980-0239579 12.650  0.024 12.159  0.023 12.075  0.024 
HK Survey          CS 22949-048       23 26 07.4 -05 50 08  75.5 -60.6 0.035 23260741-0550067 11.919  0.023 11.374  0.024 11.282  0.023 
HK Survey          CS 22950-013       20 16 36.2 -15 46 38  27.7 -25.8 0.070 20163630-1546377 12.278  0.026 12.243  0.028 12.184  0.030 
HK Survey          CS 22950-018       20 17 54.2 -14 59 20  28.6 -25.8 0.062 20175454-1459199 12.955  0.023 12.973  0.028 12.998  0.032 
HK Survey          CS 22950-039       20 22 17.0 -12 59 42  31.1 -25.9 0.066 20221711-1259447 14.386  0.037 14.271  0.047 14.275  0.073 
HK Survey          CS 22950-046       20 21 28.3 -13 16 36  30.7 -25.9 0.061 20212839-1316336 12.250  0.022 11.685  0.022 11.583  0.026 
HK Survey          CS 22950-053       20 23 57.4 -13 31 02  30.8 -26.5 0.055 20235746-1331030 10.631  0.021 10.559  0.023 10.525  0.023 
HK Survey          CS 22950-063       20 21 33.7 -15 02 03  28.9 -26.6 0.063 20213390-1502046 12.462  0.024 11.963  0.021 11.905  0.026 
HK Survey          CS 22950-108       20 25 07.6 -14 02 52  30.4 -27.0 0.057 20250773-1402539 11.865  0.022 11.794  0.025 11.806  0.026 
HK Survey          CS 22950-201       20 24 09.1 -13 12 55  31.1 -26.4 0.055 20240921-1312560 12.789  0.026 12.769  0.027 12.724  0.032 
HK Survey          CS 22951-027       21 40 41.2 -42 53 05 357.8 -48.5 0.019 21404155-4253113 13.598  0.026 13.355  0.032 13.230  0.033 
HK Survey          CS 22952-015       23 37 28.5 -05 47 56  80.1 -62.4 0.034 23372869-0547566 11.520  0.021 10.999  0.024 10.916  0.023 
HK Survey          CS 22953-003       01 02 15.9 -61 43 40 300.7 -55.4 0.017 01021585-6143458 12.173  0.022 11.726  0.027 11.642  0.025 
HK Survey          CS 22953-031       01 33 27.9 -62 13 31 294.6 -54.2 0.023 01332728-6213319 13.166  0.026 12.856  0.029 12.807  0.023 
HK Survey          CS 22954-015       02 39 21.5 -02 29 35 173.9 -54.3 0.030 02392163-0229372 12.034  0.026 11.725  0.021 11.717  0.024 
HK Survey          CS 22955-032       20 24 52.8 -24 49 58  18.8 -30.8 0.062 20245292-2449586 13.677  0.026 13.351  0.025 13.348  0.039 
HK Survey          CS 22955-054       20 25 32.5 -23 45 46  20.0 -30.6 0.085 20253268-2345463 14.788  0.040 14.761  0.072 14.718  0.101 
HK Survey          CS 22956-050       21 58 05.6 -65 13 29 326.2 -43.3 0.033 21580583-6513271 12.597  0.026 12.060  0.024 12.018  0.024 
HK Survey          CS 22957-013       23 55 48.8 -05 22 54  89.1 -64.5 0.029 23554905-0522528 12.406  0.029 11.945  0.024 11.863  0.027 
HK Survey          CS 22957-027       23 59 13.0 -03 53 49  92.4 -63.6 0.039 23591314-0353482 12.092  0.028 11.622  0.023 11.609  0.024 
HK Survey          CS 22958-002       01 48 16.6 -57 17 00 288.4 -58.2 0.022 01481644-5717024 11.199  0.024 10.744  0.024 10.697  0.023 
HK Survey          CS 22958-042       02 01 07.5 -57 17 06 285.4 -57.4 0.025 02010743-5716588 13.515  0.026 13.288  0.033 13.213  0.036 
HK Survey          CS 22958-083       02 15 42.4 -53 59 56 278.7 -59.0 0.035 02154272-5359561 12.946  0.027 12.504  0.025 12.394  0.030 
HK Survey          CS 22959-219       19 16 09.8 -65 45 26 330.2 -27.1 0.045 19160944-6545255 12.489  0.024 12.181  0.025 12.135  0.026 
HK Survey          CS 22960-010       22 08 25.3 -44 53 55 353.3 -53.1 0.010 22082534-4453565 12.962  0.026 12.603  0.024 12.570  0.023 
HK Survey          CS 22960-029       22 11 35.2 -44 25 21 353.8 -53.7 0.015 22113553-4425223 13.994  0.026 13.659  0.034 13.650  0.040 
HK Survey          CS 22960-048       22 17 01.4 -45 12 11 352.1 -54.5 0.017 22170156-4512169 13.476  0.027 13.064  0.023 12.958  0.030 
HK Survey          CS 22960-051       22 16 52.4 -44 43 05 352.9 -54.6 0.016 22165262-4443044 14.831  0.041 14.672  0.070 14.908  0.120 
HK Survey          CS 22960-053       22 16 17.0 -43 54 21 354.3 -54.7 0.012 22161708-4354197 13.298  0.028 12.833  0.025 12.761  0.024 
HK Survey          CS 22960-064       22 24 00.0 -42 35 17 355.9 -56.4 0.016 22240014-4235160 12.517  0.023 12.129  0.028 12.026  0.026 
HK Survey          CS 22961-023       00 05 32.2 -32 16 39   2.9 -78.8 0.015 00053250-3216357 11.068  0.026 10.817  0.025 10.745  0.025 
HK Survey          CS 22964-183       20 01 12.7 -40 49 10 359.4 -30.0 0.079 20011276-4049099 13.387  0.025 13.087  0.026 13.040  0.033 
HK Survey          CS 22965-012       21 53 14.9 -05 48 48  51.4 -42.6 0.026 21531486-0548470 10.191  0.027 10.057  0.025 10.036  0.021 
HK Survey          CS 22965-016       21 57 07.8 -04 34 06  53.5 -42.8 0.043 21570791-0434083 12.327  0.022 11.861  0.024 11.764  0.025 
HK Survey          CS 22965-028       22 00 24.6 -03 17 00  55.6 -42.7 0.111 22002472-0316598 11.964  0.023 11.931  0.022 11.923  0.025 
HK Survey          CS 22965-031       21 58 04.5 -04 40 39  53.6 -43.0 0.042 21580475-0440394 13.609  0.023 13.617  0.034 13.625  0.041 
HK Survey          CS 22965-054       22 06 30.0 -02 32 39  57.6 -43.5 0.130 22063030-0232344 13.861  0.027 13.583  0.025 13.449  0.040 
HK Survey          CS 22966-011       23 35 06.6 -30 22 53  17.4 -73.0 0.013 23350705-3022543 13.543  0.027 13.231  0.027 13.279  0.033 
HK Survey          CS 22966-033       23 43 35.9 -30 58 33  14.3 -74.7 0.012 23433618-3058318 12.528  0.024 12.050  0.025 12.002  0.024 
HK Survey          CS 22966-036       23 41 55.9 -31 36 11  12.3 -74.2 0.013 23415615-3136081 12.235  0.024 11.772  0.024 11.730  0.026 
HK Survey          CS 22966-057       23 48 57.8 -29 39 20  18.8 -76.0 0.018 23485776-2939228 12.992  0.026 12.603  0.033 12.532  0.026 
HK Survey          CS 22967-007       01 17 49.8 -05 13 55 140.1 -67.2 0.056 01175000-0513554 12.444  0.022 12.208  0.021 12.153  0.025 
HK Survey          CS 22968-005       02 58 26.4 -54 24 57 271.4 -54.2 0.013 02582639-5424551 12.454  0.022 12.484  0.025 12.496  0.029 
HK Survey          CS 22968-014       03 06 29.2 -54 30 32 270.3 -53.2 0.012 03062950-5430325 12.026  0.024 11.533  0.026 11.467  0.025 
HK Survey          CS 22968-016       03 11 16.3 -55 14 06 270.7 -52.2 0.011 03111653-5514028 12.901  0.026 12.944  0.030 12.906  0.032 
HK Survey          CS 22968-024       03 24 15.4 -55 54 18 270.1 -50.3 0.022 03241555-5554175 12.866  0.023 12.718  0.024 12.733  0.030 
HK Survey          CS 22968-034       03 23 45.1 -54 08 16 267.7 -51.3 0.031 03234527-5408170 14.009  0.028 13.986  0.041 13.966  0.047 
HK Survey          CS 22968-041       03 16 22.8 -53 04 29 267.0 -52.7 0.024 03162283-5304306 12.648  0.022 12.564  0.026 12.516  0.029 
HK Survey          CS 29491-053       22 36 56.0 -28 31 08  22.3 -60.3 0.019 22365630-2831064 11.148  0.021 10.624  0.021 10.532  0.021 
HK Survey          CS 29491-069       22 31 02.4 -32 38 31  14.0 -59.2 0.012 22310218-3238365 11.604  0.023 11.165  0.021 11.131  0.019 
HK Survey          CS 29491-109       22 25 01.0 -32 14 46  14.8 -58.0 0.013 22250119-3214413 11.496  0.021 10.945  0.025 10.863  0.023 
HK Survey          CS 29493-059       21 53 25.7 -27 57 18  21.1 -50.8 0.033 21532560-2757186 11.919  0.021 11.457  0.023 11.397  0.026 
HK Survey          CS 29493-070       21 54 48.0 -30 08 03  17.7 -51.4 0.023 21544788-3008034 12.013  0.022 11.516  0.023 11.413  0.022 
HK Survey          CS 29493-090       21 59 05.3 -31 16 12  16.0 -52.4 0.025 21590577-3116121 12.299  0.024 11.783  0.023 11.673  0.026 
HK Survey          CS 29495-041       21 36 33.3 -28 18 48  19.6 -47.1 0.035 21363327-2818485 11.607  0.024 11.116  0.023 11.024  0.022 
HK Survey          CS 29495-042       21 39 11.3 -28 17 55  19.7 -47.7 0.033 21391140-2817544 12.346  0.022 11.908  0.025 11.870  0.026 
HK Survey          CS 29495-059       21 44 13.3 -24 20 13  25.9 -48.0 0.047 21441329-2420164 12.847  0.024 12.534  0.021 12.414  0.024 
HK Survey          CS 29497-004       00 28 06.7 -26 03 03  43.3 -84.7 0.013 00280692-2603042 12.491  0.021 12.038  0.024 11.965  0.025 
HK Survey          CS 29497-030       00 40 47.9 -24 07 31  83.7 -86.2 0.016 00404792-2407339 11.962  0.026 11.778  0.028 11.745  0.025 
HK Survey          CS 29497-034       00 41 39.9 -26 18 55  52.8 -87.7 0.011 00413981-2618543 10.571  0.024 10.115  0.024  9.996  0.021 
HK Survey          CS 29498-043       21 03 51.8 -29 42 50  15.8 -40.4 0.103 21035211-2942502 11.621  0.023 11.108  0.024 10.938  0.022 
HK Survey          CS 29502-015       22 26 26.6 -01 34 24  63.1 -46.9 0.049 22262660-0134248 11.474  0.027 10.956  0.024 10.889  0.021 
HK Survey          CS 29502-042       22 21 48.7 +02 28 48  66.3 -43.4 0.063 22214882+0228448 11.150  0.023 10.724  0.023 10.653  0.024 
HK Survey          CS 29502-067       22 14 39.8 -01 29 15  60.5 -44.5 0.114 22143975-0129204 12.147  0.022 11.702  0.022 11.628  0.021 
HK Survey          CS 29502-092       22 22 35.9 -01 38 24  62.1 -46.2 0.096 22223599-0138275 10.177  0.027  9.713  0.021  9.601  0.019 
HK Survey          CS 29503-010       00 04 55.0 -24 24 20  44.9 -79.2 0.019 00045537-2424193 12.726  0.024 12.468  0.026 12.433  0.026 
HK Survey          CS 29504-006       01 32 04.7 -36 22 46 262.5 -77.4 0.018 01320497-3622429 13.565  0.027 13.381  0.039 13.354  0.038 
HK Survey          CS 29504-027       01 35 25.7 -34 40 45 254.3 -77.9 0.015 01352604-3440459 11.471  0.026 11.126  0.023 11.006  0.021 
HK Survey          CS 29509-044       00 55 01.8 -31 27 10 292.9 -85.6 0.018 00550195-3127103 12.920  0.024 12.514  0.028 12.490  0.027 
HK Survey          CS 29509-045       00 54 17.4 -31 38 19 295.3 -85.5 0.019 00541762-3138219 13.092  0.027 12.617  0.024 12.527  0.029 
HK Survey          CS 29510-017       02 28 46.8 -25 38 29 214.6 -68.2 0.012 02284691-2538242 12.682  0.024 12.443  0.021 12.367  0.027 
HK Survey          CS 29510-054       02 21 45.6 -22 35 13 205.4 -69.0 0.019 02214561-2235115 13.151  0.024 12.920  0.023 12.930  0.030 
HK Survey          CS 29510-058       02 21 46.6 -24 02 03 209.3 -69.4 0.019 02214656-2401586 12.008  0.024 11.580  0.024 11.464  0.025 
HK Survey          CS 29512-030       22 13 51.8 -10 47 02  49.0 -49.5 0.042 22135217-1047009 13.619  0.026 13.296  0.023 13.306  0.038 
HK Survey          CS 29512-032       22 14 30.3 -10 55 47  48.9 -49.8 0.045 22143058-1055463 11.604  0.027 11.385  0.021 11.377  0.024 
HK Survey          CS 29512-043       22 20 02.6 -11 43 11  48.9 -51.3 0.042 22200267-1143080 12.343  0.023 12.033  0.022 12.022  0.023 
HK Survey          CS 29512-073       22 28 36.7 -12 24 44  49.6 -53.5 0.050 22283670-1224441 12.902  0.024 12.558  0.025 12.513  0.030 
HK Survey          CS 29512-076       22 27 42.9 -11 21 22  50.9 -52.8 0.043 22274299-1121244 12.761  0.022 12.466  0.024 12.430  0.026 
HK Survey          CS 29513-014       23 14 24.9 -37 53 10 359.0 -67.0 0.016 23142491-3753069 12.612  0.026 12.262  0.027 12.260  0.029 
HK Survey          CS 29513-032       23 22 19.0 -39 44 24 352.9 -67.6 0.019 23221909-3944243 13.358  0.024 13.061  0.023 13.053  0.039 
HK Survey          CS 29514-007       01 06 40.5 -24 58 41 181.6 -86.0 0.022 01064061-2458420 12.965  0.024 12.671  0.027 12.664  0.030 
HK Survey          CS 29515-060       02 42 00.6 -32 16 52 231.8 -65.5 0.018 02420087-3216491 12.775  0.021 12.488  0.029 12.441  0.026 
HK Survey          CS 29516-009       22 28 46.6 +06 25 22  71.8 -41.9 0.121 22284663+0625254 12.100  0.022 12.080  0.025 12.021  0.024 
HK Survey          CS 29516-011       22 28 36.2 +06 21 09  71.7 -41.9 0.123 22283622+0621138 11.901  0.022 11.884  0.021 11.894  0.021 
HK Survey          CS 29516-017       22 27 58.7 +03 59 28  69.3 -43.5 0.099 22275890+0359286 12.153  0.026 12.137  0.023 12.125  0.026 
HK Survey          CS 29516-021       22 28 49.8 +02 06 11  67.6 -44.9 0.095 22284987+0206082 13.780  0.026 13.730  0.021 13.845  0.049 
HK Survey          CS 29516-023       22 25 51.6 +02 28 32  67.3 -44.1 0.088 22255182+0228274 13.450  0.030 13.336  0.032 13.284  0.038 
HK Survey          CS 29516-024       22 26 15.4 +02 51 46  67.8 -43.9 0.101 22261535+0251462 11.636  0.026 11.061  0.023 10.973  0.021 
HK Survey          CS 29516-025       22 26 37.6 +02 53 08  67.9 -44.0 0.103 22263786+0253054 14.359  0.034 14.294  0.049 14.447  0.072 
HK Survey          CS 29516-026       22 26 55.5 +03 03 27  68.1 -43.9 0.105 22265559+0303254 12.328  0.026 12.222  0.021 12.160  0.024 
HK Survey          CS 29516-037       22 25 27.4 +04 33 13  69.3 -42.6 0.138 22252764+0433114 11.650  0.022 11.617  0.021 11.581  0.026 
HK Survey          CS 29516-044       22 22 00.3 +03 33 50  67.5 -42.7 0.098 22220032+0333483 11.155  0.024 11.110  0.026 11.072  0.021 
HK Survey          CS 29516-054       22 19 58.2 +04 52 34  68.3 -41.4 0.103 22195817+0452322 11.287  0.023 11.211  0.023 11.133  0.025 
HK Survey          CS 29517-004       23 49 26.8 -15 57 42  67.6 -71.8 0.026 23492712-1557399 13.371  0.025 13.184  0.035 13.131  0.039 
HK Survey          CS 29517-005       23 45 49.8 -15 19 55  67.3 -70.7 0.027 23454980-1519548 12.945  0.024 12.579  0.027 12.495  0.026 
HK Survey          CS 29517-010       23 46 11.3 -14 09 52  70.1 -70.0 0.030 23461133-1409514 13.811  0.032 13.568  0.035 13.476  0.040 
HK Survey          CS 29517-012       23 50 40.5 -13 28 13  73.8 -70.3 0.028 23504058-1328150 13.327  0.025 13.083  0.030 13.148  0.039 
HK Survey          CS 29517-014       23 52 21.0 -14 50 02  71.8 -71.6 0.038 23522125-1450028 13.508  0.029 13.285  0.033 13.246  0.039 
HK Survey          CS 29517-023       23 55 02.8 -14 51 43  73.2 -72.0 0.036 23550303-1451433 13.439  0.028 13.077  0.031 13.001  0.036 
HK Survey          CS 29517-025       23 54 28.6 -13 59 51  74.8 -71.3 0.032 23542883-1359567 12.915  0.026 12.523  0.025 12.505  0.027 
HK Survey          CS 29518-020       01 12 12.9 -31 00 06 254.6 -84.0 0.022 01121320-3100053 13.060  0.024 12.763  0.029 12.745  0.034 
HK Survey          CS 29518-043       01 18 38.2 -30 41 02 245.4 -83.1 0.020 01183829-3041026 13.643  0.023 13.355  0.021 13.372  0.038 
HK Survey          CS 29518-048       01 25 43.7 -30 45 53 240.8 -81.7 0.017 01254387-3045527 13.035  0.027 12.779  0.028 12.784  0.034 
HK Survey          CS 29518-051       01 24 09.8 -28 15 23 223.7 -82.7 0.015 01241001-2815210 11.540  0.024 11.150  0.024 11.032  0.024 
HK Survey          CS 29520-002       04 19 31.2 -62 18 54 273.8 -41.2 0.023 04193048-6218579 14.364  0.032 14.251  0.036 14.466  0.097 
HK Survey          CS 29520-007       04 23 01.6 -61 31 44 272.7 -41.0 0.017 04230147-6131414 15.798  0.054 15.748  0.118 15.434:       
HK Survey          CS 29520-009       04 26 11.9 -60 55 50 271.7 -40.9 0.016 04261207-6055480 16.046  0.076 16.376  0.226 16.879:       
HK Survey          CS 29520-018       04 21 22.0 -59 18 00 269.9 -42.0 0.020 04212222-5917599 13.424  0.024 13.099  0.031 13.077  0.033 
HK Survey          CS 29520-019       04 26 29.0 -59 06 10 269.4 -41.4 0.015 04262920-5906096 14.935  0.040 15.052  0.079 15.168  0.178 
HK Survey          CS 29520-028       04 35 45.0 -57 50 33 267.4 -40.6 0.010 04354505-5750301 14.324  0.029 14.358  0.057 14.548  0.101 
HK Survey          CS 29520-030       04 30 00.2 -59 06 33 269.2 -41.0 0.013 04300034-5906322 13.378  0.027 13.094  0.029 13.030  0.039 
HK Survey          CS 29520-034       04 31 26.7 -60 02 46 270.4 -40.5 0.020 04312696-6002449 13.354  0.028 13.295  0.026 13.252  0.038 
HK Survey          CS 29520-036       04 35 34.0 -60 36 37 270.9 -39.9 0.016 04353421-6036318 14.506  0.035 14.478  0.045 14.446  0.084 
HK Survey          CS 29520-041       04 28 46.0 -62 00 51 273.0 -40.2 0.021 04284606-6200482 14.344  0.032 14.253  0.045 14.294  0.072 
HK Survey          CS 29520-042       04 27 46.0 -62 02 54 273.1 -40.4 0.022 04274606-6202513 13.367  0.027 13.192  0.024 13.141  0.035 
HK Survey          CS 29520-044       04 31 00.6 -62 34 41 273.6 -39.8 0.024 04310058-6234405 15.252  0.035 15.300  0.080 15.275  0.177 
HK Survey          CS 29520-046       04 32 39.4 -62 50 08 273.8 -39.6 0.025 04323940-6250059 13.627  0.026 13.576  0.021 13.578  0.040 
HK Survey          CS 29520-050       04 41 35.4 -61 08 58 271.3 -39.0 0.019 04413553-6108537 13.151  0.021 13.045  0.030 13.084  0.034 
HK Survey          CS 29520-053       04 37 14.7 -61 08 59 271.5 -39.5 0.016 04371483-6108552 14.359  0.028 14.315  0.041 14.116  0.061 
HK Survey          CS 29520-059       04 37 02.2 -59 36 45 269.6 -40.0 0.025 04370240-5936414 15.375  0.056 15.341  0.115 15.106  0.170 
HK Survey          CS 29520-060       04 41 42.5 -59 49 32 269.7 -39.4 0.024 04414254-5949300 15.143  0.052 15.310  0.113 15.229  0.188 
HK Survey          CS 29520-061       04 40 05.7 -59 34 26 269.4 -39.6 0.023 04400580-5934250 13.895  0.026 13.763  0.039 13.732  0.057 
HK Survey          CS 29520-074       04 47 01.3 -59 28 47 269.0 -38.8 0.024 04470114-5928472 14.012  0.032 13.924  0.040 13.894  0.051 
HK Survey          CS 29520-078       04 45 43.9 -60 50 43 270.8 -38.6 0.019 04454384-6050405 13.726: 0.028 13.786: 0.041 13.677: 0.058 
HK Survey          CS 29520-089       04 58 50.3 -59 46 34 269.0 -37.2 0.024 04585038-5946311 13.664  0.026 13.394  0.030 13.467  0.041 
HK Survey          CS 29520-094       04 57 16.0 -59 00 30 268.1 -37.6 0.024 04571621-5900284 14.457  0.032 14.441  0.062 14.429  0.080 
HK Survey          CS 29521-071       23 07 46.5 +12 16 31  87.0 -43.2 0.103 23074665+1216342 12.185  0.022 11.886  0.024 11.819  0.020 
HK Survey          CS 29521-072       23 09 02.8 +12 14 28  87.4 -43.5 0.099 23090305+1214328 12.891  0.022 12.644  0.025 12.562  0.025 
HK Survey          CS 29522-035       23 47 20.0 +10 53 15  98.6 -48.9 0.057 23472003+1053130 10.921  0.023 10.542  0.032 10.479  0.023 
HK Survey          CS 29526-108       03 26 41.8 -23 04 36 215.1 -54.8 0.023 03264177-2304346 12.310  0.029 11.951  0.025 11.918  0.026 
HK Survey          CS 29526-110       03 27 43.6 -23 00 31 215.1 -54.5 0.024 03274362-2300299 12.587  0.026 12.367  0.025 12.367  0.024 
HK Survey          CS 29526-147       03 19 29.1 -26 14 00 220.0 -57.0 0.013 03192922-2613524 13.402  0.027 13.133  0.027 13.069  0.039 
HK Survey          CS 29527-023       00 32 04.1 -20 09 31  89.5 -81.7 0.022 00320433-2009329 12.205  0.024 11.941  0.021 11.827  0.021 
HK Survey          CS 29527-043       00 37 55.8 -18 45 14 101.9 -81.1 0.021 00375562-1845102 12.725  0.028 12.651  0.025 12.657  0.033 
HK Survey          CS 29527-048       00 38 26.3 -19 26 35 101.0 -81.8 0.017 00382627-1926345 13.787  0.024 13.501  0.029 13.477  0.037 
HK Survey          CS 29527-054       00 41 26.0 -22 21 02  97.0 -84.7 0.017 00412604-2221020 13.342  0.028 13.483  0.033 13.738  0.044 
HK Survey          CS 29527-066       00 45 06.0 -18 54 17 112.6 -81.7 0.020 00450610-1854153 12.180  0.023 11.940  0.025 11.893  0.026 
HK Survey          CS 29527-068       00 44 13.0 -18 52 09 111.2 -81.6 0.020 00441306-1852075 13.263  0.026 13.022  0.032 12.974  0.034 
HK Survey          CS 29528-013       02 14 52.8 -17 57 16 191.8 -68.7 0.033 02145287-1757146 13.443  0.024 13.222  0.028 13.104  0.035 
HK Survey          CS 29528-028       02 28 26.5 -21 33 00 204.0 -67.2 0.023 02282654-2133009 13.755  0.028 13.535  0.029 13.537  0.040 
HK Survey          CS 29528-030       02 27 22.9 -20 54 33 202.3 -67.3 0.024 02272291-2054343 12.689  0.023 12.448  0.025 12.434  0.030 
HK Survey          CS 29528-051       02 31 18.6 -22 13 42 206.2 -66.8 0.022 02311887-2213454 12.967  0.023 12.756  0.022 12.686  0.027 
HK Survey          CS 29529-054       03 59 23.9 -62 10 08 274.9 -43.4 0.038 03592387-6210089 13.650  0.027 13.334  0.021 13.227  0.027 
HK Survey          CS 30301-015       15 08 56.7 +02 30 19   2.1 +48.9 0.050 15085684+0230184 11.304  0.020 10.815  0.024 10.738  0.023 
HK Survey          CS 30301-123       14 56 30.6 +01 25 18 357.6 +50.5 0.044 14563043+0125235 14.208  0.034 13.957  0.041 13.997  0.072 
HK Survey          CS 30301-152       14 54 10.3 +02 37 00 358.4 +51.8 0.041 14541049+0236591 12.480  0.025 12.205  0.028 12.114  0.027 
HK Survey          CS 30301-153       14 54 39.9 +02 41 42 358.6 +51.7 0.041 14544007+0241425 11.904  0.022 11.745  0.027 11.671  0.025 
HK Survey          CS 30306-132       15 14 18.6 +07 27 02   9.4 +50.9 0.030 15141890+0727028 11.302  0.024 10.853  0.025 10.751  0.023 
HK Survey          CS 30308-035       20 45 53.7 -44 50 28 355.7 -38.6 0.037 20455414-4450293 12.333  0.024 11.838  0.021 11.800  0.026 
HK Survey          CS 30312-059       15 34 48.8 -01 23 38   3.7 +41.5 0.114 15344884-0123372 11.289  0.023 10.813  0.023 10.696  0.021 
HK Survey          CS 30312-100       15 43 31.7 +02 01 18   9.1 +41.8 0.082 15433166+0201174 11.390  0.024 10.946  0.025 10.879  0.023 
HK Survey          CS 30314-067       20 52 50.8 -34 19 47   9.3 -38.9 0.068 20525098-3419405  9.759  0.024  9.175  0.024  9.028  0.019 
HK Survey          CS 30315-001       23 37 38.7 -26 22 04  31.4 -73.5 0.016 23373882-2621532 11.902  0.023 11.367  0.025 11.255  0.023 
HK Survey          CS 30315-029       23 34 26.6 -26 42 19  29.9 -72.8 0.019 23342669-2642140 11.780  0.020 11.209  0.021 11.124  0.023 
HK Survey          CS 30315-060       23 25 47.4 -23 35 51  38.5 -70.4 0.026 23254738-2335505 15.852  0.072 15.799  0.139 15.657:       
HK Survey          CS 30315-067       23 25 22.6 -26 28 07  30.0 -70.8 0.020 23252258-2628084 11.500  0.022 11.313  0.025 11.312  0.023 
HK Survey          CS 30315-083       23 19 13.2 -26 55 53  28.2 -69.5 0.025 23191318-2655558 12.963  0.026 12.605  0.027 12.592  0.032 
HK Survey          CS 30317-033       14 41 15.9 +03 22 36 355.6 +54.6 0.031 14411607+0322406 12.979  0.024 12.711  0.027 12.714  0.036 
HK Survey          CS 30319-020       21 19 39.6 -26 52 40  20.5 -43.2 0.072 21193930-2652395 11.127  0.026 10.671  0.024 10.569  0.023 
HK Survey          CS 30322-023       21 30 32.0 -46 16 31 353.2 -46.3 0.026 21303218-4616247 10.050  0.024  9.479  0.024  9.313  0.021 
HK Survey          CS 30322-058       21 22 08.9 -46 11 14 353.6 -44.9 0.032 21220923-4611075 12.083  0.022 11.576  0.024 11.467  0.022 
HK Survey          CS 30323-107       22 54 31.8 -26 15 17  28.1 -63.9 0.022 22543188-2615161 13.877  0.026 13.640  0.033 13.520  0.035 
HK Survey          CS 30325-028       15 05 19.8 +06 17 05   5.8 +52.0 0.040 15051979+0617069 11.195  0.023 10.681  0.024 10.619  0.022 
HK Survey          CS 30325-094       14 54 39.2 +04 21 34   0.6 +52.8 0.041 14543927+0421380 10.661  0.021 10.208  0.025 10.123  0.021 
HK Survey          CS 30325-112       14 52 49.0 +06 47 08   3.3 +54.7 0.034 14524912+0647122 12.037  0.024 11.733  0.026 11.694  0.023 
HK Survey          CS 30329-004       15 48 42.0 -06 52 43   1.1 +35.3 0.127 15484188-0652373 10.053  0.026  9.539  0.026  9.457  0.021 
HK Survey          CS 30329-129       15 31 39.0 -06 48 35 357.6 +38.5 0.117 15313906-0648397 12.788  0.027 12.373  0.045 12.281  0.037 
HK Survey          CS 30331-060       21 15 15.8 -24 23 06  23.4 -41.6 0.056 21151596-2423096 13.615  0.029 13.344  0.031 13.296  0.037 
HK Survey          CS 30332-023       22 48 39.8 +08 57 43  79.1 -43.2 0.066 22483990+0857401 13.421  0.032 13.175  0.023 13.058  0.035 
HK Survey          CS 30332-058       22 43 42.3 +11 48 31  80.2 -40.2 0.053 22434251+1148303 13.040  0.026 12.758  0.026 12.787  0.032 
HK Survey          CS 30332-144       22 32 03.8 +08 58 15  75.0 -40.6 0.110 22320386+0858137 12.392  0.027 11.847  0.023 11.779  0.023 
HK Survey          CS 30333-062       23 41 27.7 +10 37 20  96.4 -48.6 0.060 23412784+1037197 12.303  0.021 11.973  0.027 11.916  0.022 
HK Survey          CS 30333-113       23 35 37.4 +09 17 45  93.6 -49.2 0.078 23353760+0917450 12.232  0.022 12.188  0.036 12.146  0.018 
HK Survey          CS 30333-136       23 32 58.9 +08 26 13  92.1 -49.7 0.076 23325892+0826139 11.650  0.023 11.604  0.021 11.525  0.025 
HK Survey          CS 30336-049       20 45 23.4 -28 42 35  15.9 -36.2 0.062 20452353-2842359 12.112  0.026 11.641  0.023 11.545  0.025 
HK Survey          CS 30337-097       22 01 21.4 -30 58 01  16.6 -52.9 0.027 22012150-3057575 11.506  0.021 11.024  0.022 10.962  0.019 
HK Survey          CS 30338-089       23 15 50.1 +10 19 26  88.0 -46.0 0.051 23154997+1019262 12.558  0.024 12.046  0.032 12.000  0.021 
HK Survey          CS 30339-041       00 23 12.9 -37 01 27 332.2 -78.5 0.012 00231293-3701267 12.654  0.023 12.275  0.023 12.144  0.021 
HK Survey          CS 30343-063       21 45 17.4 -37 22 21   6.2 -49.8 0.026 21451750-3722185 10.947  0.023 10.364  0.023 10.235  0.021 
HK Survey          CS 30492-001       21 05 55.1 -42 10 02 359.3 -42.2 0.031 21055523-4210101 12.476  0.023 12.154  0.023 12.159  0.021 
HK Survey          CS 30494-003       03 59 10.0 -21 06 49 215.5 -47.0 0.051 03591002-2106479 10.904  0.024 10.453  0.024 10.395  0.021 
HK Survey          CS 30494-008       03 56 42.6 -19 27 17 212.9 -47.0 0.040 03564289-1927171 12.058  0.024 11.724  0.021 11.672  0.023 
HK Survey          CS 30494-016       04 04 28.0 -17 27 04 211.1 -44.6 0.030 04042811-1727012 13.739  0.026 13.481  0.032 13.341  0.041 
HK Survey          CS 31060-038       00 12 31.6 -14 02 14  86.3 -74.1 0.027 00123160-1402092 12.962  0.023 12.728  0.021 12.721  0.027 
HK Survey          CS 31060-041       00 10 48.3 -13 28 54  86.1 -73.4 0.025 00104822-1328528 12.844  0.022 12.530  0.026 12.567  0.023 
HK Survey          CS 31060-047       00 08 07.7 -15 54 04  78.9 -74.9 0.026 00080780-1554038 12.052  0.023 11.521  0.023 11.440  0.026 
HK Survey          CS 31060-058       00 04 10.2 -15 39 31  76.8 -74.1 0.028 00041037-1539281 11.932  0.023 11.670  0.022 11.623  0.023 
HK Survey          CS 31061-020       02 40 41.9 +04 51 35 166.6 -48.5 0.123 02404209+0451378 12.241  0.026 12.068  0.023 12.012  0.021 
HK Survey          CS 31061-022       02 40 55.3 +06 26 38 165.2 -47.2 0.084 02405529+0626408 12.077  0.023 11.820  0.023 11.749  0.021 
HK Survey          CS 31061-032       02 38 43.1 +03 19 03 167.5 -50.0 0.037 02384329+0319024 12.871  0.024 12.617  0.026 12.610  0.029 
HK Survey          CS 31061-048       02 34 40.1 +06 58 10 162.9 -47.7 0.117 02344022+0658111 11.729  0.023 11.381  0.021 11.297  0.019 
HK Survey          CS 31061-057       02 35 55.9 +02 46 29 167.2 -50.9 0.029 02355588+0246291 13.235  0.030 12.955  0.026 12.939  0.027 
HK Survey          CS 31061-066       02 33 55.8 +06 57 02 162.7 -47.9 0.116 02335575+0657014 10.150  0.024 10.152  0.021 10.133  0.021 
HK Survey          CS 31061-091       02 28 09.7 +03 27 58 164.0 -51.5 0.035 02280984+0327529 12.863  0.026 12.566  0.026 12.486  0.024 
HK Survey          CS 31062-012       00 44 03.6 -13 55 18 115.1 -76.7 0.018 00440356-1355258 11.046  0.021 10.775  0.022 10.771  0.019 
HK Survey          CS 31062-015       00 42 06.7 -12 54 07 113.8 -75.6 0.021 00420654-1254115 11.361  0.023 10.837  0.025 10.732  0.023 
HK Survey          CS 31062-041       00 35 02.9 -15 54 36 103.4 -78.2 0.027 00350301-1554292 12.389  0.023 11.926  0.030 11.821  0.026 
HK Survey          CS 31062-050       00 30 30.8 -12 05 13 103.8 -74.2 0.030 00303106-1205108 11.765  0.021 11.464  0.025 11.405  0.023 
HK Survey          CS 31063-025       02 41 14.8 +07 14 00 164.6 -46.6 0.106 02411500+0714017 12.650  0.024 12.384  0.023 12.355  0.029 
HK Survey          CS 31063-072       02 33 43.7 +04 58 26 164.4 -49.5 0.042 02334384+0458234 12.913  0.023 12.619  0.024 12.550  0.024 
HK Survey          CS 31066-008       02 07 23.8 -18 34 36 190.8 -70.6 0.024 02072391-1834419 12.694  0.023 12.407  0.025 12.421  0.029 
HK Survey          CS 31066-010       02 05 39.2 -19 41 25 193.3 -71.5 0.020 02053935-1941286 11.466  0.023 11.002  0.022 10.907  0.025 
HK Survey          CS 31066-027       01 58 46.1 -22 53 41 201.1 -74.2 0.012 01584645-2253426 11.165  0.024 10.939  0.026 10.901  0.026 
HK Survey          CS 31069-090       00 11 29.6 +03 19 45 103.8 -58.0 0.023 00112972+0319438 13.261  0.021 12.976  0.029 12.850  0.030 
HK Survey          CS 31069-105       00 08 10.6 +03 53 57 102.7 -57.3 0.025 00081070+0353517 11.879  0.023 11.394  0.025 11.283  0.023 
HK Survey          CS 31069-109       00 10 43.4 +06 27 11 105.1 -55.0 0.055 00104350+0627089 11.377  0.022 11.004  0.033 10.884  0.018 
HK Survey          CS 31070-058       00 14 33.9 +05 51 47 106.5 -55.8 0.025 00143392+0551447 11.769  0.022 11.332  0.026 11.236  0.021 
HK Survey          CS 31070-073       00 08 51.7 +05 26 16 103.8 -55.9 0.030 00085182+0526171 13.535  0.027 13.258  0.031 13.203  0.029 
HK Survey          CS 31070-080       00 07 32.0 +05 42 00 103.4 -55.5 0.030 00073216+0542017 12.462  0.022 12.316  0.021 12.286  0.021 
HK Survey          CS 31071-005       03 26 09.4 +14 25 41 169.8 -34.0 0.244 03260950+1425419 10.921  0.021 10.402  0.023 10.269  0.019 
HK Survey          CS 31071-034       03 19 43.4 +17 05 48 166.3 -33.0 0.131 03194371+1705510 12.407  0.027 12.070  0.032 11.957  0.022 
HK Survey          CS 31071-079       03 11 54.4 +15 30 19 165.8 -35.4 0.164 03115443+1530149 12.372  0.021 12.192  0.037 12.050  0.030 
HK Survey          CS 31071-100       03 06 46.9 +14 33 47 165.3 -36.9 0.196 03064683+1433450 11.436  0.023 11.031  0.027 10.973  0.021 
HK Survey          CS 31072-118       05 08 53.4 -59 18 26 268.2 -36.1 0.023 05085355-5918217 10.781  0.023 10.255  0.023 10.142  0.019 
HK Survey          CS 31074-001       02 55 13.3 +07 58 11 167.8 -43.8 0.227 02551301+0758119  9.779  0.024  9.171  0.031  8.940  0.023 
HK Survey          CS 31074-002       02 55 07.4 +07 56 12 167.9 -43.9 0.223 02550737+0756115 13.763  0.026 13.698  0.047 13.703  0.045 
HK Survey          CS 31074-004       02 53 17.7 +08 30 34 166.9 -43.7 0.171 02531765+0830341 12.732  0.022 12.709  0.036 12.675  0.024 
HK Survey          CS 31074-038       02 45 53.9 +07 33 29 165.7 -45.6 0.110 02455373+0733332 13.578  0.029 13.384  0.031 13.305  0.037 
HK Survey          CS 31074-080       02 39 59.1 +08 02 24 163.6 -46.1 0.110 02395894+0802266 11.612  0.024 11.503  0.024 11.478  0.023 
HK Survey          CS 31074-081       02 39 55.7 +07 56 03 163.6 -46.2 0.105 02395581+0755570 13.364  0.026 13.151  0.022 13.097  0.034 
HK Survey          CS 31074-082       02 40 55.5 +07 54 37 163.9 -46.1 0.097 02405578+0754366 11.643  0.023 11.545  0.026 11.500  0.021 
HK Survey          CS 31074-083       02 39 29.9 +07 41 48 163.7 -46.4 0.104 02392981+0741521 12.973  0.025 12.737  0.029 12.738  0.032 
HK Survey          CS 31074-084       02 39 40.5 +07 23 58 164.0 -46.7 0.107 02394074+0723571 12.308  0.023 12.019  0.025 11.950  0.026 
HK Survey          CS 31074-093       02 36 08.8 +11 25 59 159.8 -43.8 0.149 02360883+1125585 13.833  0.028 13.803  0.047 13.684  0.041 
HK Survey          CS 31075-023       03 41 54.6 -66 22 47 281.2 -42.9 0.088 03415443-6622387 13.022  0.026 12.718  0.021 12.642  0.027 
HK Survey          CS 31076-040       05 26 52.4 -58 33 00 267.1 -33.8 0.034 05265236-5832575 13.245  0.027 13.095  0.024 13.072  0.032 
HK Survey          CS 31076-048       05 26 55.2 -60 30 07 269.4 -33.7 0.031 05265525-6030053 13.455  0.024 13.343  0.035 13.211  0.038 
HK Survey          CS 31076-051       05 27 36.7 -61 24 22 270.5 -33.5 0.051 05273669-6124249 12.539  0.024 12.349  0.025 12.292  0.026 
HK Survey          CS 31076-054       05 25 49.1 -60 10 25 269.0 -33.9 0.028 05254917-6010222 12.449  0.024 12.297  0.029 12.222  0.029 
HK Survey          CS 31076-084       05 17 17.1 -58 57 16 267.7 -35.0 0.031 05171691-5857107 13.427  0.026 13.301  0.029 13.258  0.033 
HK Survey          CS 31076-086       05 16 13.2 -57 55 54 266.4 -35.2 0.021 05161305-5755511 14.154  0.027 14.063  0.030 14.025  0.054 
HK Survey          CS 31076-119       05 05 58.9 -60 28 27 269.7 -36.3 0.019 05055884-6028173 14.871  0.037 15.016  0.084 15.069  0.160 
HK Survey          CS 31078-012       03 03 13.1 +08 07 18 169.8 -42.5 0.325 03031347+0807173 11.429  0.022 11.092  0.030 10.951  0.018 
HK Survey          CS 31078-018       03 01 00.4 +06 16 31 170.9 -44.2 0.123 03010069+0616318 11.496  0.024 11.071  0.030 10.999  0.020 
HK Survey          CS 31079-016       03 03 42.7 +06 39 58 171.2 -43.5 0.140 03034271+0639594 11.937  0.027 11.544  0.029 11.470  0.022 
HK Survey          CS 31080-095       04 44 21.8 -45 13 57 250.6 -40.8 0.010 04442200-4513542 11.939  0.025 11.670  0.026 11.595  0.026 
HK Survey          CS 31080-123       04 40 53.0 -43 26 20 248.3 -41.5 0.013 04405333-4326176 13.078  0.024 12.882  0.027 12.908  0.030 
HK Survey          CS 31081-003       01 30 37.3 -14 18 50 160.4 -74.3 0.017 01303733-1418451 11.568  0.023 11.125  0.024 11.065  0.023 
HK Survey          CS 31081-043       01 15 15.5 -15 07 41 148.9 -76.8 0.024 01151551-1507354 12.298  0.024 11.996  0.021 12.009  0.023 
HK Survey          CS 31081-049       01 13 49.0 -14 38 24 146.7 -76.5 0.018 01134908-1438231 11.118  0.021 10.556  0.021 10.503  0.022 
HK Survey          CS 31081-059       01 30 54.5 -14 44 00 161.5 -74.6 0.018 01305465-1443539 13.248  0.030 12.991  0.021 12.942  0.029 
HK Survey          CS 31082-001       01 29 31.2 -16 00 48 163.3 -75.8 0.016 01293113-1600454 10.053  0.024  9.612  0.023  9.464  0.019 
HK Survey          CS 31083-067       03 19 35.3 +12 14 13 170.2 -36.7 0.426 03193565+1214128 11.057  0.024 10.615  0.027 10.479  0.021 
HK Survey          CS 31083-069       03 19 28.4 +10 51 27 171.3 -37.7 0.573 03192836+1051277 10.818  0.019 10.420  0.021 10.270  0.022 
HK Survey          CS 31086-024       01 40 34.1 -18 56 50 179.6 -76.1 0.012 01403409-1856517  8.710  0.021  8.102  0.036  7.914  0.027 
HK Survey          CS 31089-081       01 26 51.5 -17 34 53 165.3 -77.4 0.017 01265163-1734499 11.870  0.029 11.344  0.021 11.282  0.028 
HK Survey          CS 31090-024       01 42 58.2 -18 10 09 178.6 -75.1 0.016 01425809-1810073 13.097  0.022 12.753  0.027 12.756  0.024 
HK Survey          CS 31090-053       01 35 05.1 -14 10 20 163.3 -73.5 0.017 01350509-1410138 12.521  0.021 12.234  0.024 12.179  0.024 
HK Survey          CS 31090-055       01 35 28.4 -15 31 48 166.6 -74.5 0.017 01352829-1531487 11.136  0.025 10.581  0.023 10.506  0.020 
HK Survey          CS 31090-086       01 28 40.3 -17 02 02 165.3 -76.7 0.023 01284051-1701567 10.091  0.021  9.863  0.021  9.794  0.024 
Hamburg/ESO Survey HE 0001-4009       00 03 56.1 -39 52 24 337.6 -73.9 0.010 00035615-3952241 15.975  0.065 15.722  0.123 15.309  0.178 
Hamburg/ESO Survey HE 0001-4102       00 03 51.5 -40 46 03 335.6 -73.2 0.010 00035155-4046025 14.662  0.037 14.680  0.056 14.489  0.096 
Hamburg/ESO Survey HE 0002+0053       00 05 25.0 +01 10 04  99.7 -59.6 0.028 00052499+0110039 11.018  0.024 10.386  0.023 10.118  0.021 
Hamburg/ESO Survey HE 0004-4159       00 06 43.5 -41 42 30 332.2 -72.8 0.016 00064366-4142298 16.713  0.159 16.183:       15.409:       
Hamburg/ESO Survey HE 0005-0002       00 08 06.8 +00 14 09 100.3 -60.7 0.063 00080677+0014089 12.907  0.024 12.367  0.023 12.292  0.026 
Hamburg/ESO Survey HE 0005-3339       00 08 27.6 -33 23 13 356.3 -78.8 0.010 00082779-3323126 15.477  0.064 15.204  0.093 15.296  0.161 
Hamburg/ESO Survey HE 0005-4201       00 08 05.6 -41 44 25 331.4 -72.9 0.014 00080582-4144256 16.460  0.104 16.551  0.259 15.658  0.265 
Hamburg/ESO Survey HE 0006-3814       00 09 24.2 -37 57 35 339.5 -76.0 0.014 00092428-3757345 13.074  0.024 12.941  0.030 12.937  0.037 
Hamburg/ESO Survey HE 0006-4236       00 08 56.3 -42 19 48 329.9 -72.5 0.010 00085646-4219480 14.236  0.035 13.792  0.037 13.741  0.043 
Hamburg/ESO Survey HE 0007-4203       00 09 40.2 -41 46 44 330.5 -73.0 0.010 00094036-4146442 15.793  0.078 15.761  0.115 15.330:       
Hamburg/ESO Survey HE 0008-3730       00 10 49.4 -37 13 55 340.7 -76.8 0.016 00104951-3713550 14.328  0.035 14.298  0.044 14.272  0.069 
Hamburg/ESO Survey HE 0008-3842       00 10 56.0 -38 26 10 337.3 -75.9 0.015 00105603-3826100 11.348  0.024 10.759  0.023 10.605  0.019 
Hamburg/ESO Survey HE 0008-4033       00 10 59.3 -40 16 47 332.8 -74.4 0.011 00105927-4016466 16.623  0.123 16.601  0.231 16.312:       
Hamburg/ESO Survey HE 0009-1824       00 12 18.5 -18 07 54  75.8 -77.3 0.029 00121855-1807549 14.080  0.032 13.724  0.033 13.665  0.048 
Hamburg/ESO Survey HE 0009-3831       00 11 51.9 -38 14 57 337.2 -76.1 0.016 00115195-3814569 15.083  0.036 15.128  0.068 14.918  0.120 
Hamburg/ESO Survey HE 0009-4106       00 12 03.6 -40 50 04 331.1 -74.1 0.012 00120368-4050031 14.152  0.033 14.135  0.034 13.976  0.062 
Hamburg/ESO Survey HE 0009-4115       00 12 15.2 -40 58 47 330.7 -74.0 0.010 00121531-4058463 15.957  0.072 15.728  0.101 15.664  0.224 
Hamburg/ESO Survey HE 0010-3051       00 13 19.5 -30 34 55   8.2 -81.0 0.013 00131960-3034552 10.571  0.022  9.986  0.024  9.789  0.021 
Hamburg/ESO Survey HE 0010-3422       00 13 08.9 -34 05 55 350.3 -79.2 0.013 00130901-3405548 12.818  0.022 12.458  0.026 12.336  0.024 
Hamburg/ESO Survey HE 0011-3750       00 14 30.0 -37 34 10 337.3 -77.0 0.017 00143013-3734090 15.348  0.061 15.351  0.097 15.597  0.224 
Hamburg/ESO Survey HE 0011-4121       00 14 19.3 -41 04 42 329.3 -74.1 0.010                                                            
Hamburg/ESO Survey HE 0012-3423       00 15 27.3 -34 06 53 348.6 -79.6 0.015 00152741-3406528 14.859  0.050 14.577  0.075 14.516  0.108 
Hamburg/ESO Survey HE 0012-3729       00 14 55.7 -37 12 59 338.0 -77.3 0.015 00145585-3712583 14.586  0.030 14.541  0.049 14.512  0.105 
Hamburg/ESO Survey HE 0012-3738       00 14 31.0 -37 21 56 337.9 -77.1 0.017 00143110-3721561 15.038  0.039 14.956  0.068 14.810  0.111 
Hamburg/ESO Survey HE 0012-4142       00 14 47.0 -41 25 29 328.4 -73.8 0.014 00144708-4125285 13.938  0.024 13.887  0.030 14.119  0.067 
Hamburg/ESO Survey HE 0013-4220       00 16 06.7 -42 03 51 326.5 -73.4 0.011 00160682-4203512 14.007  0.029 13.850  0.040 13.780  0.044 
Hamburg/ESO Survey HE 0017+0055       00 20 21.6 +01 12 07 106.9 -60.7 0.023 00202160+0112068  9.309  0.030  8.698  0.029  8.498  0.022 
Hamburg/ESO Survey HE 0017-3646       00 20 26.1 -36 30 20 336.0 -78.5 0.008 00202615-3630200 11.709  0.024 11.368  0.026 11.272  0.023 
Hamburg/ESO Survey HE 0017-4838       00 19 48.3 -48 21 24 317.0 -67.9 0.014 00194832-4821236 14.653  0.040 14.120  0.047 14.122  0.063 
Hamburg/ESO Survey HE 0018-1349       00 20 52.4 -13 32 29  93.7 -74.7 0.036 00205238-1332296 14.459  0.036 14.205  0.044 14.116  0.064 
Hamburg/ESO Survey HE 0023-4825       00 25 50.3 -48 08 27 314.6 -68.4 0.015 00255030-4808270 12.696  0.023 12.393  0.029 12.352  0.024 
Hamburg/ESO Survey HE 0023-4902       00 25 55.9 -48 45 50 314.1 -67.8 0.014 00255583-4845499 12.613  0.024 12.206  0.023 12.126  0.027 
Hamburg/ESO Survey HE 0024-2523       00 27 27.6 -25 06 26  52.2 -84.2 0.017 00272766-2506281 14.038  0.026 13.748  0.032 13.749  0.038 
Hamburg/ESO Survey HE 0025-2334       00 28 29.2 -23 17 57  68.1 -83.5 0.015 00282924-2317562 13.943  0.030 13.648  0.029 13.596  0.042 
Hamburg/ESO Survey HE 0029-1839       00 32 07.7 -18 22 36  95.0 -80.2 0.021 00320775-1822368 13.067  0.023 12.592  0.030 12.503  0.027 
Hamburg/ESO Survey HE 0037-0654       00 40 02.0 -06 38 13 114.9 -69.3 0.064 00400198-0638123 14.146  0.027 13.708  0.035 13.724  0.046 
Hamburg/ESO Survey HE 0037-2657       00 39 51.7 -26 41 31  41.9 -87.4 0.010 00395177-2641320 12.571  0.025 12.111  0.026 12.012  0.023 
Hamburg/ESO Survey HE 0038-0345       00 41 09.2 -03 29 00 116.6 -66.2 0.043 00410929-0328595  9.886  0.021  9.419  0.025  9.293  0.021 
Hamburg/ESO Survey HE 0038-4234       00 40 56.7 -42 18 09 310.3 -74.7 0.012 00405671-4218097 11.030  0.023 10.819  0.025 10.724  0.023 
Hamburg/ESO Survey HE 0039-4154       00 41 43.3 -41 37 58 310.1 -75.4 0.013 00414341-4137573 12.146  0.022 11.631  0.022 11.551  0.023 
Hamburg/ESO Survey HE 0043-2845       00 45 55.8 -28 29 16 344.5 -88.2 0.014 00455594-2829172 14.171  0.029 13.847  0.033 13.736  0.039 
Hamburg/ESO Survey HE 0044-2459       00 46 35.8 -24 43 02  98.4 -87.3 0.021 00463587-2443022 12.450  0.021 11.996  0.021 11.959  0.023 
Hamburg/ESO Survey HE 0044-4023       00 46 29.4 -40 07 23 307.1 -77.0 0.010 00462937-4007226 14.986  0.042 14.672  0.055 14.521  0.087 
Hamburg/ESO Survey HE 0045-2430       00 47 40.5 -24 14 02 106.4 -87.0 0.024 00474055-2414019 13.827  0.023 13.420  0.031 13.341  0.032 
Hamburg/ESO Survey HE 0046-3255       00 49 15.4 -32 39 35 307.7 -84.5 0.017 00491550-3239334 16.012  0.085 15.903  0.241 15.421  0.221 
Hamburg/ESO Survey HE 0049-5700       00 52 06.8 -56 44 37 302.8 -60.4 0.016 00520684-5644374 14.969  0.040 14.622  0.062 14.639  0.100 
Hamburg/ESO Survey HE 0051-2304       00 53 51.5 -22 47 54 130.3 -85.6 0.016 00535152-2247539 13.481  0.027 12.861  0.026 12.741  0.029 
Hamburg/ESO Survey HE 0054-0657       00 57 20.7 -06 41 00 127.1 -69.5 0.101 00572078-0640593 14.238  0.029 13.922  0.028 13.783  0.050 
Hamburg/ESO Survey HE 0056-3330       00 59 14.6 -33 14 41 288.0 -83.7 0.022 00591475-3314404 15.029  0.045 14.857  0.084 14.704  0.095 
Hamburg/ESO Survey HE 0057-4541       00 59 59.2 -45 24 54 298.2 -71.6 0.015 00595927-4524534 13.376  0.021 12.970  0.026 12.877  0.031 
Hamburg/ESO Survey HE 0058-3449       01 01 21.6 -34 33 11 287.6 -82.3 0.016 01012171-3433106 11.778  0.022 11.362  0.024 11.331  0.023 
Hamburg/ESO Survey HE 0100-1622       01 02 58.5 -16 06 31 137.2 -78.7 0.020 01025848-1606309 14.367  0.033 13.912  0.035 13.850  0.052 
Hamburg/ESO Survey HE 0104-4007       01 06 56.0 -39 51 52 289.7 -76.9 0.012 01065601-3951512 14.441  0.030 13.952  0.038 14.013  0.064 
Hamburg/ESO Survey HE 0104-5300       01 06 51.8 -52 44 11 297.6 -64.2 0.012 01065190-5244105 11.908  0.026 11.395  0.021 11.289  0.019 
Hamburg/ESO Survey HE 0105-1335       01 08 05.7 -13 19 11 139.5 -75.7 0.024 01080566-1319113 14.610  0.060 13.980  0.083 13.531  0.064 
Hamburg/ESO Survey HE 0105-6141       01 07 38.0 -61 25 17 299.5 -55.6 0.020 01073782-6125176 12.161  0.023 11.758  0.022 11.663  0.025 
Hamburg/ESO Survey HE 0106-3852       01 09 15.5 -38 36 57 286.1 -77.9 0.012 01091546-3836571 15.879  0.079 15.369  0.112 15.389:       
Hamburg/ESO Survey HE 0107-3950       01 10 04.1 -39 34 59 286.8 -77.0 0.015 01100412-3934587 12.303  0.027 12.269  0.029 12.195  0.021 
Hamburg/ESO Survey HE 0107-4135       01 10 04.2 -41 19 55 289.0 -75.3 0.010 01100417-4119545 15.430  0.046 15.180  0.080 15.210  0.172 
Hamburg/ESO Survey HE 0107-4205       01 09 54.8 -41 49 20 289.7 -74.8 0.010 01095486-4149196 14.927  0.044 15.076  0.085 15.119  0.151 
Hamburg/ESO Survey HE 0107-4217       01 09 45.2 -42 01 48 290.0 -74.6 0.010 01094524-4201477 13.257  0.026 12.982  0.028 13.006  0.035 
Hamburg/ESO Survey HE 0107-5240       01 09 29.1 -52 24 34 296.5 -64.5 0.013 01092916-5224341 13.676  0.027 13.253  0.027 13.218  0.034 
Hamburg/ESO Survey HE 0108-3839       01 10 33.5 -38 23 14 284.6 -78.0 0.015 01103352-3823133 14.937  0.040 14.819  0.069 15.038  0.137 
Hamburg/ESO Survey HE 0108-4121       01 11 00.7 -41 05 53 288.1 -75.5 0.012 01110073-4105527 14.285  0.030 14.330  0.045 14.253  0.073 
Hamburg/ESO Survey HE 0109-0742       01 11 47.0 -07 26 32 137.6 -69.7 0.090 01114706-0726321 12.791  0.024 12.362  0.026 12.290  0.030 
Hamburg/ESO Survey HE 0109-3711       01 11 38.4 -36 55 17 280.6 -79.3 0.011 01113841-3655170 15.265  0.047 15.036  0.089 14.860  0.118 
Hamburg/ESO Survey HE 0109-3753       01 12 02.8 -37 37 44 281.8 -78.6 0.014 01120272-3737446 14.530  0.039 14.476  0.060 14.170  0.075 
Hamburg/ESO Survey HE 0109-4510       01 12 08.1 -44 54 16 291.2 -71.8 0.011 01120810-4454165 14.727  0.029 14.320  0.025 14.183  0.059 
Hamburg/ESO Survey HE 0110-0406       01 12 37.2 -03 50 30 136.1 -66.2 0.056 01123716-0350290 10.523  0.024  9.988  0.025  9.866  0.021 
Hamburg/ESO Survey HE 0110-4217       01 12 32.1 -42 01 58 288.1 -74.5 0.011 01123209-4201583 15.359  0.049 15.347  0.079 15.498  0.189 
Hamburg/ESO Survey HE 0111-1346       01 13 46.5 -13 30 49 145.0 -75.4 0.022 01134649-1330489 10.684  0.021 10.155  0.025 10.039  0.021 
Hamburg/ESO Survey HE 0111-1454       01 13 49.1 -14 38 23 146.7 -76.5 0.018 01134908-1438231 11.118  0.021 10.556  0.021 10.503  0.022 
Hamburg/ESO Survey HE 0111-3736       01 13 32.6 -37 20 49 279.8 -78.8 0.013 01133264-3720510 14.108  0.028 13.903  0.042 13.866  0.054 
Hamburg/ESO Survey HE 0112-5710       01 14 19.8 -56 54 46 296.7 -59.9 0.019 01141980-5654486 12.329  0.025 12.012  0.026 11.966  0.028 
Hamburg/ESO Survey HE 0113-4112       01 15 25.2 -40 56 55 284.8 -75.3 0.011 01152520-4056543 16.279  0.096 15.884  0.164 16.277:       
Hamburg/ESO Survey HE 0114-1129       01 16 40.3 -11 13 15 144.6 -73.0 0.030 01164032-1113147 12.765  0.023 12.216  0.023 12.048  0.021 
Hamburg/ESO Survey HE 0114-4030       01 16 37.1 -40 14 21 282.9 -75.9 0.013 01163709-4014202 14.876  0.038 14.703  0.079 14.575  0.093 
Hamburg/ESO Survey HE 0114-4121       01 16 50.2 -41 05 21 284.0 -75.1 0.009 01165027-4105206 16.696  0.138 16.281  0.193 15.416:       
Hamburg/ESO Survey HE 0115-4104       01 17 43.2 -40 48 55 283.0 -75.3 0.013 01174325-4048549 11.985  0.024 11.899  0.023 11.850  0.021 
Hamburg/ESO Survey HE 0116-4528       01 18 27.3 -45 12 53 288.1 -71.1 0.014 01182736-4512534 14.712  0.036 14.534  0.052 14.470  0.086 
Hamburg/ESO Survey HE 0117-0201       01 20 29.3 -01 46 16 139.5 -63.7 0.042 01202931-0146158 11.139  0.022 10.696  0.021 10.620  0.023 
Hamburg/ESO Survey HE 0117-3753       01 19 46.5 -37 37 41 275.1 -77.9 0.014 01194647-3737406 16.288  0.101 16.638:       15.793  0.267 
Hamburg/ESO Survey HE 0117-3859       01 19 37.2 -38 43 43 277.8 -77.0 0.013 01193723-3843425 13.285  0.026 13.130  0.027 13.099  0.040 
Hamburg/ESO Survey HE 0118-4048       01 20 51.3 -40 32 24 280.4 -75.3 0.015 01205126-4032234 12.828  0.024 12.672  0.030 12.612  0.030 
Hamburg/ESO Survey HE 0118-4202       01 20 20.7 -41 46 33 282.8 -74.2 0.016 01202073-4146322 14.270  0.034 14.262  0.046 14.186  0.072 
Hamburg/ESO Survey HE 0118-4228       01 20 20.3 -42 12 48 283.4 -73.8 0.012 01202037-4212478 15.489  0.056 15.110  0.103 15.222  0.169 
Hamburg/ESO Survey HE 0119-1604       01 21 30.0 -15 48 33 156.1 -76.7 0.018 01213001-1548335 14.159  0.029 13.717  0.035 13.661  0.048 
Hamburg/ESO Survey HE 0119-3352       01 22 04.1 -33 37 03 259.3 -80.8 0.024 01220441-3337036  8.307  0.019  7.636  0.036  7.447  0.027 
Hamburg/ESO Survey HE 0119-3817       01 21 35.9 -38 02 16 274.7 -77.4 0.018 01213584-3802165 16.133  0.104 16.054  0.210 15.559  0.226 
Hamburg/ESO Survey HE 0120-3756       01 22 56.1 -37 40 26 272.8 -77.5 0.017 01225614-3740262 15.855  0.067 15.630  0.141 15.686: 0.265 
Hamburg/ESO Survey HE 0120-5834       01 22 00.8 -58 18 55 295.3 -58.4 0.025 01220067-5818555 12.508  0.024 12.005  0.027 11.899  0.023 
Hamburg/ESO Survey HE 0121-2826       01 23 37.2 -28 10 27 223.1 -82.8 0.012 01233713-2810280 14.044  0.028 13.527  0.026 13.409  0.030 
Hamburg/ESO Survey HE 0121-3941       01 24 08.7 -39 25 24 276.0 -76.0 0.016 01240879-3925239 15.810  0.066 15.715  0.140 15.623  0.237 
Hamburg/ESO Survey HE 0122-4222       01 24 35.6 -42 06 53 280.7 -73.5 0.017 01243561-4206528 15.978  0.084 15.608  0.115 15.816  0.248 
Hamburg/ESO Survey HE 0123-4946       01 25 29.4 -49 31 07 288.9 -66.7 0.011 01252942-4931059 13.988  0.032 13.574  0.030 13.529  0.038 
Hamburg/ESO Survey HE 0124-3742       01 26 58.2 -37 27 08 269.2 -77.2 0.014 01265813-3727080 16.472  0.117 15.543:       17.003:       
Hamburg/ESO Survey HE 0124-3946       01 26 20.7 -39 31 08 274.8 -75.6 0.016 01262068-3931081 14.829  0.039 14.374  0.043 14.405  0.091 
Hamburg/ESO Survey HE 0125-3840       01 27 59.8 -38 25 24 271.1 -76.4 0.016 01275984-3825232 16.074  0.086 16.025  0.203 15.364:       
Hamburg/ESO Survey HE 0126-3846       01 29 06.7 -38 30 55 270.6 -76.2 0.015 01290673-3830547 16.027  0.077 16.284  0.236 15.318  0.171 
Hamburg/ESO Survey HE 0126-3926       01 28 30.9 -39 10 38 272.6 -75.7 0.016 01283094-3910377 11.840  0.027 11.662  0.024 11.567  0.023 
Hamburg/ESO Survey HE 0127-4023       01 29 55.9 -40 08 20 273.9 -74.7 0.015 01295588-4008188 14.057  0.030 14.047  0.051 13.945  0.062 
Hamburg/ESO Survey HE 0127-4031       01 29 40.1 -40 15 54 274.3 -74.7 0.015 01294009-4015539 11.441  0.026 11.459  0.023 11.443  0.023 
Hamburg/ESO Survey HE 0128-3835       01 30 37.5 -38 20 15 269.2 -76.1 0.018 01303751-3820151 12.803  0.027 12.842  0.027 12.773  0.026 
Hamburg/ESO Survey HE 0129-4134       01 31 30.0 -41 19 17 275.4 -73.6 0.016                                                            
Hamburg/ESO Survey HE 0130-1220       01 33 09.2 -12 05 16 158.0 -72.1 0.025 01330910-1205166 11.851  0.023 11.250  0.027 11.124  0.027 
Hamburg/ESO Survey HE 0130-2303       01 33 18.2 -22 48 36 190.7 -79.6 0.010 01331821-2248367 13.895  0.024 13.550  0.030 13.589  0.043 
Hamburg/ESO Survey HE 0130-4129       01 32 13.1 -41 14 02 274.8 -73.6 0.015 01321317-4114006 16.175  0.095 16.050  0.185 15.728  0.263 
Hamburg/ESO Survey HE 0131-2740       01 33 25.8 -27 25 28 217.2 -80.7 0.013 01332576-2725279 13.246  0.026 12.865  0.025 12.788  0.033 
Hamburg/ESO Survey HE 0131-3800       01 33 49.9 -37 44 56 265.6 -76.1 0.013 01334993-3744547 15.056  0.048 14.951  0.073 14.871  0.117 
Hamburg/ESO Survey HE 0131-3953       01 33 36.4 -39 37 52 270.6 -74.7 0.012 01333645-3937519 14.897  0.030 14.650  0.063 14.695  0.106 
Hamburg/ESO Survey HE 0131-4112       01 33 31.1 -40 57 01 273.5 -73.7 0.015 01333116-4057003 15.773  0.055 15.697  0.147 15.740  0.267 
Hamburg/ESO Survey HE 0132-2439       01 34 58.8 -24 24 18 199.8 -79.8 0.012 01345885-2424186 13.382  0.026 12.950  0.029 12.895  0.030 
Hamburg/ESO Survey HE 0132-3006       01 34 36.4 -29 50 45 231.4 -80.1 0.015 01343646-2950456 14.326  0.036 14.143  0.028 14.114  0.068 
Hamburg/ESO Survey HE 0133-3830       01 35 31.2 -38 14 54 266.0 -75.5 0.015 01353115-3814527 13.755  0.029 13.655  0.025 13.569  0.030 
Hamburg/ESO Survey HE 0133-3914       01 35 35.2 -38 58 59 267.9 -75.0 0.013 01353540-3858583 16.178  0.089 15.948  0.180 15.749  0.270 
Hamburg/ESO Survey HE 0134-1519       01 37 05.4 -15 04 23 166.6 -73.9 0.016 01370537-1504227 13.106  0.022 12.695  0.021 12.675  0.026 
Hamburg/ESO Survey HE 0134-3912       01 37 02.4 -38 56 59 267.0 -74.8 0.013 01370241-3856586 15.563  0.054 15.367  0.106 15.637  0.222 
Hamburg/ESO Survey HE 0134-4101       01 37 05.5 -40 45 57 271.2 -73.4 0.016 01370551-4045565 15.704  0.061 15.412  0.118 14.875:       
Hamburg/ESO Survey HE 0134-4126       01 36 41.2 -41 10 49 272.3 -73.2 0.017 01364125-4110484 15.915  0.075 15.746  0.143 15.492  0.206 
Hamburg/ESO Survey HE 0135-3908       01 38 02.7 -38 52 52 266.2 -74.7 0.013 01380271-3852510 13.331  0.028 13.221  0.027 13.144  0.032 
Hamburg/ESO Survey HE 0135-4044       01 37 25.6 -40 29 36 270.4 -73.6 0.017 01372569-4029360 15.071  0.043 14.928  0.080 15.091  0.137 
Hamburg/ESO Survey HE 0135-4119       01 37 30.5 -41 04 00 271.7 -73.2 0.017 01373060-4103596 16.455  0.122 16.296  0.247 16.612:       
Hamburg/ESO Survey HE 0136-1831       01 39 01.8 -18 16 43 176.5 -75.9 0.014 01390177-1816420 14.216  0.029 13.679  0.032 13.532  0.039 
Hamburg/ESO Survey HE 0136-4035       01 38 17.3 -40 20 06 269.6 -73.6 0.016 01381735-4020053 14.350  0.030 14.298  0.045 14.375  0.073 
Hamburg/ESO Survey HE 0137-0933       01 39 40.4 -09 18 21 157.8 -68.8 0.029 01394067-0918221  9.567  0.022  8.913  0.026  8.740  0.021 
Hamburg/ESO Survey HE 0137-4106       01 39 39.9 -40 50 54 270.1 -73.1 0.017 01393997-4050530 14.629  0.038 14.394  0.060 14.554  0.096 
Hamburg/ESO Survey HE 0138-1707       01 41 05.0 -16 52 01 173.7 -74.6 0.016 01410509-1652008 14.112  0.028 13.674  0.026 13.719  0.041 
Hamburg/ESO Survey HE 0138-3941       01 40 39.9 -39 26 05 266.3 -74.0 0.013 01403994-3926052 14.830  0.030 14.690  0.062 14.575  0.087 
Hamburg/ESO Survey HE 0139-3830       01 41 45.8 -38 15 00 262.6 -74.7 0.016 01414584-3814592 14.869  0.035 14.754  0.042 14.816  0.100 
Hamburg/ESO Survey HE 0139-4051       01 41 54.0 -40 36 19 268.4 -73.0 0.014                                                            
Hamburg/ESO Survey HE 0140-3956       01 42 54.9 -39 41 10 265.8 -73.5 0.014 01425491-3941091 11.472  0.023 10.904  0.023 10.774  0.019 
Hamburg/ESO Survey HE 0140-4045       01 42 09.2 -40 30 25 268.1 -73.0 0.015 01420925-4030241 16.388  0.131 16.279  0.215 16.190:       
Hamburg/ESO Survey HE 0140-4213       01 42 29.2 -41 57 59 271.1 -71.9 0.012 01422932-4157580 16.705  0.133 17.116  0.593 16.971:       
Hamburg/ESO Survey HE 0141-0829       01 44 29.0 -08 14 40 159.0 -67.3 0.027 01442911-0814399 12.820  0.028 12.332  0.024 12.226  0.023 
Hamburg/ESO Survey HE 0141-4135       01 43 44.6 -41 20 11 269.2 -72.2 0.016 01434469-4120106 13.704  0.026 13.569  0.034 13.539  0.037 
Hamburg/ESO Survey HE 0142-1711       01 45 16.0 -16 56 32 176.4 -73.9 0.017 01451598-1656323 14.412  0.032 14.247  0.040 14.222  0.067 
Hamburg/ESO Survey HE 0142-3740       01 44 43.0 -37 25 07 258.8 -74.8 0.014 01444298-3725067 13.691  0.027 13.548  0.021 13.533  0.034 
Hamburg/ESO Survey HE 0143-1135       01 46 10.2 -11 20 10 164.7 -69.6 0.021 01461033-1120107 14.361  0.035 13.976  0.037 13.988  0.069 
Hamburg/ESO Survey HE 0143-2648       01 46 10.1 -26 33 35 213.4 -77.8 0.015 01461020-2633346 14.755  0.035 14.291  0.043 14.237  0.061 
Hamburg/ESO Survey HE 0143-3912       01 45 41.0 -38 57 08 262.6 -73.6 0.014 01454097-3857073 14.933  0.040 14.957  0.063 14.987  0.124 
Hamburg/ESO Survey HE 0143-4055       01 45 31.0 -40 40 33 266.9 -72.5 0.019 01453108-4040322 16.024  0.076 15.876  0.128 15.912:       
Hamburg/ESO Survey HE 0143-4108       01 45 19.9 -40 53 37 267.5 -72.3 0.013 01451993-4053363 13.777  0.026 13.323  0.027 13.226  0.035 
Hamburg/ESO Survey HE 0143-4146       01 45 18.0 -41 31 48 268.9 -71.8 0.016 01451803-4131464 13.144  0.023 12.614  0.026 12.477  0.023 
Hamburg/ESO Survey HE 0144-3750       01 46 32.2 -37 35 38 258.4 -74.4 0.016 01463210-3735385 12.336  0.026 12.152  0.028 12.119  0.027 
Hamburg/ESO Survey HE 0144-3903       01 46 10.8 -38 48 09 262.0 -73.7 0.017 01461079-3848083 15.601  0.056 15.624  0.120 15.273  0.158 
Hamburg/ESO Survey HE 0145-3834       01 47 17.6 -38 19 18 260.2 -73.8 0.014 01471757-3819183 15.544  0.058 15.325  0.083 15.599  0.219 
Hamburg/ESO Survey HE 0146-1548       01 48 34.7 -15 33 25 174.7 -72.4 0.017 01483472-1533243 13.975  0.029 13.404  0.035 13.422  0.043 
Hamburg/ESO Survey HE 0147-3809       01 50 01.6 -37 54 58 257.8 -73.6 0.014 01500151-3754576 16.575  0.116 15.967  0.147 17.122:       
Hamburg/ESO Survey HE 0147-3811       01 50 08.5 -37 56 57 257.9 -73.6 0.014 01500849-3756564 16.240  0.096 15.923  0.167 15.788:       
Hamburg/ESO Survey HE 0148-2611       01 50 59.5 -25 57 02 211.2 -76.6 0.013 01505961-2557031 13.559  0.027 13.298  0.027 13.303  0.027 
Hamburg/ESO Survey HE 0148-3914       01 50 17.2 -38 59 34 260.7 -72.9 0.016 01501717-3859330 16.680  0.127 16.287  0.216 16.376:       
Hamburg/ESO Survey HE 0148-3945       01 51 07.5 -39 31 04 261.7 -72.5 0.013 01510746-3931037 16.751  0.159 15.915:       16.376:       
Hamburg/ESO Survey HE 0148-3954       01 51 07.4 -39 39 15 262.0 -72.4 0.013                                                            
Hamburg/ESO Survey HE 0148-4057       01 50 27.2 -40 42 57 264.9 -71.8 0.016 01502717-4042561 15.798  0.074 15.512  0.103 15.641  0.217 
Hamburg/ESO Survey HE 0149-3834       01 51 49.9 -38 20 11 258.3 -73.1 0.012 01514989-3820104 13.824  0.027 13.665  0.035 13.649  0.039 
Hamburg/ESO Survey HE 0149-3936       01 51 59.3 -39 21 22 260.9 -72.5 0.015 01515929-3921213 15.080  0.037 14.998  0.060 14.746  0.101 
Hamburg/ESO Survey HE 0149-4029       01 51 27.5 -40 14 54 263.3 -71.9 0.016 01512745-4014528 16.462  0.110 15.971  0.161 17.059:       
Hamburg/ESO Survey HE 0149-4034       01 51 14.4 -40 19 34 263.6 -71.9 0.015 01511441-4019326 15.061  0.050 14.895  0.081 14.895  0.114 
Hamburg/ESO Survey HE 0150-2038       01 53 10.9 -20 24 04 190.8 -74.4 0.016 01531099-2024031 12.367  0.021 11.822  0.024 11.630  0.021 
Hamburg/ESO Survey HE 0150-3840       01 52 49.8 -38 25 33 258.1 -72.9 0.016 01524975-3825330 13.844  0.028 13.851  0.027 13.867  0.053 
Hamburg/ESO Survey HE 0150-5218       01 52 31.3 -52 03 27 282.4 -62.6 0.018 01523147-5203280 11.382  0.023 11.061  0.023 11.000  0.024 
Hamburg/ESO Survey HE 0151-0341       01 53 43.3 -03 27 14 157.8 -62.0 0.028 01534330-0327145 11.847  0.024 11.364  0.021 11.248  0.019 
Hamburg/ESO Survey HE 0151-6007       01 53 36.5 -59 53 05 289.2 -55.5 0.020 01533647-5953053 11.404  0.027 10.837  0.026 10.732  0.019 
Hamburg/ESO Survey HE 0152-1659       01 55 09.5 -16 44 28 181.0 -72.0 0.020 01550947-1644281 15.570  0.061 15.380  0.095 15.225  0.143 
Hamburg/ESO Survey HE 0153-1556       01 55 56.7 -15 42 03 178.9 -71.2 0.015 01555677-1542035 14.715  0.033 14.495  0.058 14.333  0.069 
Hamburg/ESO Survey HE 0155-2221       01 57 33.7 -22 07 06 198.1 -74.2 0.014 01573370-2207066 12.727  0.024 12.074  0.023 11.918  0.026 
Hamburg/ESO Survey HE 0157-3335       02 00 00.2 -33 21 23 239.9 -74.0 0.017 02000022-3321220 12.743  0.024 12.227  0.022 12.152  0.026 
Hamburg/ESO Survey HE 0200-0955       02 03 16.2 -09 40 48 170.5 -65.7 0.023 02031620-0940488 13.462  0.025 13.083  0.029 12.939  0.033 
Hamburg/ESO Survey HE 0201-3142       02 04 07.9 -31 27 57 232.6 -73.6 0.019 02040793-3127556 10.761  0.023 10.223  0.022 10.125  0.019 
Hamburg/ESO Survey HE 0201-4707       02 03 24.4 -46 52 48 272.1 -65.7 0.018 02032441-4652481 13.849  0.032 13.555  0.027 13.654  0.040 
Hamburg/ESO Survey HE 0202-2204       02 04 50.0 -21 50 10 199.3 -72.5 0.015 02045001-2150102 14.098  0.021 13.650  0.035 13.639  0.043 
Hamburg/ESO Survey HE 0206-1916       02 09 19.7 -19 01 56 192.7 -70.4 0.020 02091962-1901554 12.243  0.023 11.765  0.024 11.660  0.023 
Hamburg/ESO Survey HE 0207-1423       02 10 00.7 -14 09 12 181.6 -67.5 0.023 02100069-1409110 13.670  0.028 13.233  0.030 13.162  0.040 
Hamburg/ESO Survey HE 0208-0205       02 08 00.0 -02 05 00 162.4 -59.0 0.029                                                            
Hamburg/ESO Survey HE 0209-0602       02 12 15.6 -05 48 21 168.6 -61.3 0.022 02121566-0548209 14.837  0.043 14.587  0.055 14.550  0.085 
Hamburg/ESO Survey HE 0211-3359       02 13 49.0 -33 45 24 238.5 -71.1 0.015 02134901-3345232 15.654  0.078 15.481  0.118 16.671:       
Hamburg/ESO Survey HE 0212-5812       02 13 42.4 -57 58 56 283.5 -55.9 0.035 02134250-5758560 11.716  0.023 11.482  0.022 11.463  0.025 
Hamburg/ESO Survey HE 0213-1822       02 15 48.8 -18 08 11 192.5 -68.6 0.035 02154876-1808105 11.531  0.024 10.875  0.021 10.773  0.021 
Hamburg/ESO Survey HE 0214-1920       02 17 14.7 -19 06 24 195.3 -68.7 0.026 02171469-1906250 11.494  0.021 10.851  0.025 10.683  0.021 
Hamburg/ESO Survey HE 0218-2738       02 21 04.0 -27 24 40 218.9 -70.1 0.013 02210393-2724404 13.968  0.029 13.762  0.037 13.699  0.049 
Hamburg/ESO Survey HE 0219-1739       02 21 41.4 -17 25 37 192.7 -67.0 0.038 02214129-1725368 12.537  0.031 11.884  0.025 11.754  0.027 
Hamburg/ESO Survey HE 0220-5947       02 21 51.2 -59 33 31 283.6 -54.0 0.032 02215117-5933316 10.219  0.026  9.711  0.021  9.683  0.019 
Hamburg/ESO Survey HE 0222-3220       02 24 23.3 -32 06 31 232.4 -69.2 0.019 02242325-3206293 15.290  0.051 15.054  0.083 15.135  0.162 
Hamburg/ESO Survey HE 0223-2814       02 25 17.0 -28 00 46 220.8 -69.2 0.018 02251704-2800462 11.647  0.024 11.422  0.025 11.365  0.025 
Hamburg/ESO Survey HE 0225-0546       02 28 19.4 -05 32 58 174.2 -58.4 0.027 02281947-0532579 13.347  0.028 12.707  0.023 12.528  0.024 
Hamburg/ESO Survey HE 0231-2101       02 33 42.2 -20 48 04 203.3 -65.8 0.020 02334225-2048047 11.268  0.027 10.817  0.023 10.718  0.021 
Hamburg/ESO Survey HE 0231-4016       02 33 44.3 -40 03 44 250.9 -65.2 0.018 02334439-4003428 15.131  0.058 14.828  0.071 14.866  0.137 
Hamburg/ESO Survey HE 0233-0343       02 36 29.7 -03 30 06 174.2 -55.5 0.025 02362978-0330060 14.359  0.032 14.077  0.041 14.063  0.050 
Hamburg/ESO Survey HE 0237-4001       02 39 49.6 -39 48 26 249.3 -64.2 0.016 02394959-3948253 14.847  0.042 14.329  0.050 14.336  0.078 
Hamburg/ESO Survey HE 0239-1340       02 41 42.3 -13 28 11 190.5 -60.9 0.025 02414237-1328105 12.391  0.021 11.895  0.025 11.798  0.028 
Hamburg/ESO Survey HE 0239-3236       02 41 22.6 -32 24 11 232.1 -65.6 0.016 02412262-3224096 10.701  0.021 10.191  0.024 10.122  0.021 
Hamburg/ESO Survey HE 0240-0807       02 42 57.6 -07 54 35 182.1 -57.4 0.024 02425772-0754354 13.213  0.022 12.707  0.032 12.625  0.031 
Hamburg/ESO Survey HE 0240-6105       02 42 06.2 -60 53 03 281.7 -51.4 0.020 02420609-6053031 12.886  0.024 12.417  0.030 12.335  0.026 
Hamburg/ESO Survey HE 0241-1600       02 44 12.7 -15 47 26 195.3 -61.5 0.020 02441269-1547246 14.451  0.029 14.181  0.041 14.102  0.053 
Hamburg/ESO Survey HE 0241-3512       02 43 26.7 -35 00 13 238.1 -64.8 0.021 02432676-3500120 12.042  0.021 11.557  0.024 11.402  0.021 
Hamburg/ESO Survey HE 0242-0732       02 45 00.6 -07 19 42 181.8 -56.6 0.027 02450071-0719420 14.773  0.037 14.435  0.043 14.640  0.098 
Hamburg/ESO Survey HE 0242-5211       02 44 14.8 -51 58 22 270.2 -57.4 0.027 02441479-5158241 10.384  0.024  9.958  0.024  9.836  0.021 
Hamburg/ESO Survey HE 0243-0753       02 46 14.1 -07 40 53 182.7 -56.6 0.026 02461415-0740531 11.942  0.024 11.517  0.030 11.395  0.025 
Hamburg/ESO Survey HE 0243-3044       02 45 16.4 -30 32 02 227.5 -64.9 0.017 02451642-3032022 14.649  0.033 14.293  0.036 14.170  0.068 
Hamburg/ESO Survey HE 0243-5238       02 45 36.2 -52 25 58 270.7 -56.9 0.031 02453619-5225577 12.638  0.026 12.090  0.026 12.026  0.023 
Hamburg/ESO Survey HE 0244-4111       02 45 57.4 -40 59 08 250.8 -62.7 0.023 02455745-4059068 13.795  0.024 13.447  0.027 13.404  0.038 
Hamburg/ESO Survey HE 0248+0039       02 50 59.0 +00 51 32 173.6 -49.9 0.058 02505905+0051313 14.270  0.030 13.807  0.036 13.656  0.043 
Hamburg/ESO Survey HE 0249-0126       02 51 39.7 -01 14 33 176.1 -51.3 0.074 02513973-0114348 14.563  0.035 14.233  0.040 14.113  0.054 
Hamburg/ESO Survey HE 0253-6024       02 55 06.5 -60 12 17 279.1 -50.8 0.024 02550643-6012168 11.106  0.023 10.473  0.023 10.350  0.023 
Hamburg/ESO Survey HE 0254-3309       02 56 22.2 -32 57 53 232.8 -62.5 0.023 02562222-3257517 11.351  0.023 10.868  0.024 10.755  0.021 
Hamburg/ESO Survey HE 0256-1109       02 59 10.1 -10 58 01 190.9 -55.9 0.054 02591016-1058019 14.424  0.032 14.034  0.028 14.085  0.057 
Hamburg/ESO Survey HE 0258-0218       03 01 04.8 -02 06 17 179.6 -50.1 0.099 03010489-0206170 13.478  0.024 12.881  0.025 12.796  0.029 
Hamburg/ESO Survey HE 0300-0751       03 03 04.0 -07 39 42 187.1 -53.3 0.078 03030406-0739423 14.697  0.038 14.371  0.051 14.238  0.078 
Hamburg/ESO Survey HE 0302-3417       03 04 28.5 -34 06 06 234.9 -60.7 0.020 03042843-3406046  9.078  0.020  8.574  0.042  8.436  0.025 
Hamburg/ESO Survey HE 0305-4520       03 07 02.1 -45 09 00 255.7 -57.6 0.018 03070219-4509006 12.203  0.024 11.732  0.026 11.628  0.025 
Hamburg/ESO Survey HE 0308-1154       03 11 09.8 -11 43 20 194.7 -53.8 0.070 03110972-1143212 14.272  0.032 13.863  0.032 13.682  0.049 
Hamburg/ESO Survey HE 0311-4408       03 13 14.0 -43 57 32 252.9 -57.0 0.011 03131412-4357316 12.931  0.027 12.271  0.024 12.145  0.026 
Hamburg/ESO Survey HE 0315+0000       03 17 39.0 +00 11 04 181.1 -45.5 0.081 03173900+0011045 13.766  0.027 13.255  0.023 13.203  0.034 
Hamburg/ESO Survey HE 0316+0214       03 19 09.2 +02 24 54 179.2 -43.8 0.111 03190922+0224543 13.451  0.026 12.825  0.026 12.730  0.021 
Hamburg/ESO Survey HE 0317-3301       03 19 35.3 -32 50 41 232.2 -57.6 0.012 03193531-3250433 10.008  0.022  9.790  0.025  9.745  0.023 
Hamburg/ESO Survey HE 0317-4640       03 18 56.2 -46 29 27 256.6 -55.2 0.015 03185625-4629276 15.585  0.060 15.288  0.074 15.250  0.149 
Hamburg/ESO Survey HE 0319-0215       03 21 46.3 -02 04 34 184.6 -46.2 0.067 03214625-0204338 11.785  0.026 11.218  0.023 11.063  0.023 
Hamburg/ESO Survey HE 0320+0043       03 22 46.1 +00 54 35 181.5 -44.1 0.113 03224614+0054361 11.989  0.023 11.375  0.030 11.194  0.025 
Hamburg/ESO Survey HE 0320-1107       03 22 30.6 -10 57 09 195.8 -51.0 0.059 03223069-1057093 12.152  0.028 11.521  0.024 11.406  0.027 
Hamburg/ESO Survey HE 0321-3830       03 23 02.5 -38 20 18 242.2 -56.5 0.014 03230250-3820181 15.593  0.052 15.251  0.089 15.081  0.115 
Hamburg/ESO Survey HE 0322-1504       03 24 40.1 -14 54 24 201.9 -52.4 0.056 03244010-1454243 12.105  0.027 11.533  0.030 11.340  0.026 
Hamburg/ESO Survey HE 0323-2702       03 26 04.6 -26 51 39 221.6 -55.7 0.013 03260466-2651387 13.609  0.026 13.066  0.024 12.967  0.021 
Hamburg/ESO Survey HE 0323-2844       03 25 14.7 -28 33 40 224.5 -56.1 0.017 03251481-2833418 13.978  0.032 13.761  0.035 13.699  0.039 
Hamburg/ESO Survey HE 0323-4529       03 25 30.1 -45 19 31 254.0 -54.5 0.013 03253020-4519315 13.256  0.025 12.832  0.030 12.747  0.029 
Hamburg/ESO Survey HE 0323-5633       03 25 11.8 -56 22 35 270.6 -50.0 0.026 03251170-5622340 14.524  0.035 14.136  0.034 13.878  0.047 
Hamburg/ESO Survey HE 0328-1047       03 30 45.2 -10 37 10 197.0 -49.1 0.056 03304535-1037098 12.884  0.023 12.491  0.021 12.394  0.026 
Hamburg/ESO Survey HE 0330-0406       03 32 43.7 -03 56 04 189.1 -45.1 0.046 03324375-0356038 16.135  0.067 16.101  0.139 15.835  0.236 
Hamburg/ESO Survey HE 0330-4004       03 32 07.3 -39 54 51 244.5 -54.5 0.014 03320737-3954501 15.157  0.058 14.776  0.084 14.829  0.125 
Hamburg/ESO Survey HE 0330-4144       03 32 16.1 -41 34 49 247.3 -54.2 0.010 03321621-4134485 14.893  0.033 14.666  0.076 14.757  0.117 
Hamburg/ESO Survey HE 0331-4939       03 32 41.8 -49 29 09 259.9 -52.0 0.008 03324183-4929094 14.061  0.034 13.544  0.037 13.588  0.042 
Hamburg/ESO Survey HE 0332-0517       03 34 37.4 -05 07 15 190.8 -45.4 0.068 03343738-0507150 15.235  0.041 15.202  0.060 15.095  0.121 
Hamburg/ESO Survey HE 0332-0620       03 34 55.3 -06 10 38 192.1 -45.9 0.039 03345534-0610382 16.206  0.094 16.099  0.209 17.005:       
Hamburg/ESO Survey HE 0332-3711       03 34 28.1 -37 01 22 239.4 -54.4 0.011 03342817-3701213 12.813  0.024 12.478  0.023 12.413  0.023 
Hamburg/ESO Survey HE 0333-0455       03 35 56.8 -04 45 43 190.7 -44.9 0.044 03355686-0445428 13.506  0.022 13.297  0.026 13.291  0.034 
Hamburg/ESO Survey HE 0333-4001       03 35 25.7 -39 51 48 244.2 -53.9 0.012 03352577-3951468 15.054  0.049 14.718  0.064 14.630  0.078 
Hamburg/ESO Survey HE 0334-0450       03 37 04.0 -04 40 26 190.8 -44.6 0.047                                                            
Hamburg/ESO Survey HE 0334-0531       03 36 47.3 -05 21 43 191.5 -45.1 0.048 03364737-0521430 13.560  0.031 13.527  0.030 13.537  0.036 
Hamburg/ESO Survey HE 0336-0252       03 39 14.5 -02 42 21 189.0 -43.0 0.085 03391451-0242207 14.119  0.030 13.962  0.026 13.970  0.054 
Hamburg/ESO Survey HE 0336-2412       03 38 41.4 -24 02 48 217.8 -52.3 0.019 03384147-2402501  8.497  0.029  8.097  0.024  7.959  0.027 
Hamburg/ESO Survey HE 0336-3829       03 38 31.7 -38 20 15 241.6 -53.5 0.014 03383179-3820140 15.691  0.062 15.546  0.105 15.391  0.170 
Hamburg/ESO Survey HE 0337-0301       03 39 38.8 -02 51 35 189.2 -43.1 0.078 03393878-0251348 15.857  0.067 15.852  0.113 15.432:       
Hamburg/ESO Survey HE 0337-0500       03 39 32.3 -04 50 31 191.5 -44.2 0.047 03393233-0450309 13.652  0.030 13.557  0.023 13.549  0.041 
Hamburg/ESO Survey HE 0337-0712       03 40 10.6 -07 03 07 194.2 -45.3 0.050 03401057-0703067 15.108  0.040 15.097  0.057 15.114  0.143 
Hamburg/ESO Survey HE 0337-5127       03 39 13.0 -51 18 16 262.0 -50.3 0.012 03391312-5118163 14.363  0.033 13.922  0.038 13.883  0.053 
Hamburg/ESO Survey HE 0338-3945       03 39 54.9 -39 35 44 243.6 -53.1 0.014 03395500-3935429 14.403  0.032 14.114  0.035 14.084  0.059 
Hamburg/ESO Survey HE 0339-0429       03 41 57.4 -04 19 53 191.3 -43.4 0.057 03415744-0419529 14.860  0.037 14.712  0.060 14.639  0.100 
Hamburg/ESO Survey HE 0339-4027       03 40 49.6 -40 17 36 244.7 -52.8 0.014 03404965-4017354 13.369  0.024 13.058  0.021 13.054  0.030 
Hamburg/ESO Survey HE 0339-4030       03 41 25.9 -40 21 19 244.8 -52.7 0.014 03412591-4021174 14.042  0.030 13.592  0.032 13.580  0.038 
Hamburg/ESO Survey HE 0340-0236       03 43 09.6 -02 26 42 189.4 -42.1 0.105 03430964-0226420 13.425  0.028 13.327  0.026 13.265  0.034 
Hamburg/ESO Survey HE 0340-0249       03 42 33.0 -02 40 06 189.6 -42.4 0.108 03423298-0240058 13.876  0.028 13.897  0.030 13.786  0.045 
Hamburg/ESO Survey HE 0340-0408       03 43 22.1 -03 58 51 191.2 -42.9 0.082 03432210-0358504 14.450  0.030 14.264  0.037 14.367  0.067 
Hamburg/ESO Survey HE 0340-0449       03 43 09.2 -04 39 56 191.9 -43.4 0.062 03430924-0439560 14.424  0.031 14.269  0.040 14.270  0.079 
Hamburg/ESO Survey HE 0340-3056       03 42 58.1 -30 47 20 229.0 -52.5 0.011 03425812-3047217  9.693  0.024  9.319  0.024  9.222  0.021 
Hamburg/ESO Survey HE 0340-3430       03 42 04.7 -34 20 50 234.9 -52.9 0.007 03420477-3420500 13.782  0.027 13.490  0.026 13.359  0.040 
Hamburg/ESO Survey HE 0340-5355       03 41 34.6 -53 46 17 265.4 -49.1 0.015 03413456-5346180 13.683  0.029 13.183  0.028 13.105  0.035 
Hamburg/ESO Survey HE 0341-0457       03 44 08.8 -04 48 24 192.3 -43.2 0.062 03440877-0448241 16.395  0.088 16.340  0.197 16.974:       
Hamburg/ESO Survey HE 0341-0653       03 44 24.1 -06 44 00 194.6 -44.2 0.064 03442412-0643599 15.418  0.047 15.372  0.075 15.441  0.206 
Hamburg/ESO Survey HE 0341-2100       03 44 08.2 -20 50 58 213.5 -50.2 0.053 03440822-2050577 16.296  0.115 15.229:       15.034:       
Hamburg/ESO Survey HE 0341-2103       03 44 01.2 -20 54 01 213.5 -50.3 0.051 03440124-2054015 15.346  0.048 15.293  0.076 15.131  0.155 
Hamburg/ESO Survey HE 0341-4024       03 43 07.9 -40 15 30 244.6 -52.4 0.012 03430809-4015295 12.623  0.026 12.366  0.022 12.365  0.030 
Hamburg/ESO Survey HE 0342-2039       03 44 47.1 -20 30 22 213.0 -50.0 0.052 03444718-2030227 15.934  0.069 15.635  0.122 15.233:       
Hamburg/ESO Survey HE 0342-3523       03 44 34.6 -35 13 54 236.3 -52.4 0.008 03443457-3513534 15.630  0.054 15.296  0.107 15.240  0.159 
Hamburg/ESO Survey HE 0342-3610       03 43 57.1 -36 00 38 237.6 -52.5 0.009 03435714-3600366 13.144  0.028 12.610  0.035 12.512  0.038 
Hamburg/ESO Survey HE 0343-0704       03 46 23.8 -06 54 51 195.2 -43.9 0.069 03462389-0654510 14.142  0.026 14.029  0.032 14.016  0.064 
Hamburg/ESO Survey HE 0343-1835       03 46 14.6 -18 26 03 210.2 -49.0 0.106 03461461-1826022 13.778  0.026 13.653  0.033 13.545  0.038 
Hamburg/ESO Survey HE 0343-1945       03 45 49.3 -19 35 57 211.8 -49.5 0.070 03454938-1935568 14.999  0.040 14.721  0.065 14.791  0.110 
Hamburg/ESO Survey HE 0343-5210       03 45 20.0 -52 00 57 262.6 -49.2 0.013 03452008-5200566 13.184  0.024 13.191  0.025 13.191  0.036 
Hamburg/ESO Survey HE 0343-5714       03 44 11.8 -57 05 08 269.6 -47.3 0.026 03441180-5705090 15.198  0.043 14.871  0.079 14.682  0.097 
Hamburg/ESO Survey HE 0344+0139       03 47 15.7 +01 49 03 185.8 -38.8 0.180 03471573+0149030 14.002  0.030 13.658  0.049 13.683  0.057 
Hamburg/ESO Survey HE 0344-0403       03 47 24.0 -03 54 33 191.9 -42.1 0.097 03472405-0354321 14.113  0.024 14.009  0.034 13.918  0.054 
Hamburg/ESO Survey HE 0344-0439       03 47 27.9 -04 30 30 192.6 -42.4 0.072 03472792-0430288 16.464  0.104 16.252: 0.192 16.333:       
Hamburg/ESO Survey HE 0344-2158       03 46 34.0 -21 49 39 215.2 -50.0 0.044 03463406-2149391 15.863  0.069 15.711  0.116 15.527  0.223 
Hamburg/ESO Survey HE 0344-5150       03 45 35.9 -51 40 50 262.0 -49.3 0.010                                                            
Hamburg/ESO Survey HE 0345-0245       03 48 18.2 -02 36 14 190.6 -41.1 0.115 03481829-0236135 13.913  0.026 13.848  0.033 13.710  0.040 
Hamburg/ESO Survey HE 0346-0651       03 48 49.2 -06 42 38 195.4 -43.3 0.106 03484923-0642375 16.393  0.101 16.267  0.164 15.932:       
Hamburg/ESO Survey HE 0346-4955       03 47 37.2 -49 45 57 259.1 -49.6 0.010 03473719-4945573 15.378  0.064 15.563  0.134 14.998  0.137 
Hamburg/ESO Survey HE 0347-0456       03 49 48.6 -04 47 56 193.3 -42.0 0.112 03494861-0447551 15.590  0.056 15.432  0.101 15.317  0.148 
Hamburg/ESO Survey HE 0347-1819       03 49 18.4 -18 10 40 210.2 -48.2 0.067 03491837-1810405 14.280  0.030 13.836  0.046 13.653  0.047 
Hamburg/ESO Survey HE 0347-5217       03 48 47.6 -52 08 29 262.4 -48.6 0.012                                                            
Hamburg/ESO Survey HE 0348-4847       03 49 36.0 -48 38 47 257.3 -49.6 0.008 03493599-4838465 16.167  0.101 15.686  0.155 15.575  0.245 
Hamburg/ESO Survey HE 0348-5049       03 49 27.3 -50 40 24 260.3 -49.0 0.009 03492733-5040242 15.832  0.097 16.035  0.231 15.714  0.278 
Hamburg/ESO Survey HE 0349-0703       03 51 30.9 -06 54 39 196.1 -42.8 0.062 03513094-0654398 14.751  0.050 14.668  0.077 14.513  0.107 
Hamburg/ESO Survey HE 0349-0722       03 51 44.2 -07 13 21 196.5 -42.9 0.076 03514422-0713216 13.951  0.026 13.951  0.041 14.025  0.059 
Hamburg/ESO Survey HE 0349-0725       03 51 39.1 -07 16 48 196.5 -43.0 0.081 03513917-0716475 10.862  0.026 10.467  0.026 10.432  0.024 
Hamburg/ESO Survey HE 0349-4750       03 50 49.1 -47 42 00 255.8 -49.6 0.006 03504915-4741598 15.654  0.064 15.471  0.127 15.376  0.176 
Hamburg/ESO Survey HE 0349-4906       03 50 45.7 -48 57 46 257.7 -49.3 0.010 03504571-4857454 14.482  0.033 14.460  0.059 14.452  0.074 
Hamburg/ESO Survey HE 0349-4944       03 50 28.0 -49 35 05 258.6 -49.2 0.008 03502799-4935044 15.031  0.047 15.041  0.080 15.027  0.125 
Hamburg/ESO Survey HE 0349-5204       03 50 29.1 -51 55 37 262.0 -48.5 0.013 03502913-5155370 15.750  0.082 15.651  0.149 15.541:       
Hamburg/ESO Survey HE 0350-5009       03 52 23.3 -50 01 05 259.1 -48.8 0.007 03522327-5001043 16.174  0.115 15.889  0.193 15.176:       
Hamburg/ESO Survey HE 0351-4940       03 52 38.1 -49 31 17 258.4 -48.9 0.006 03523812-4931169 14.747  0.041 14.611  0.070 14.511  0.090 
Hamburg/ESO Survey HE 0352-0202       03 55 11.4 -01 53 28 191.1 -39.3 0.245 03551158-0153286  9.500  0.022  8.810  0.040  8.660  0.021 
Hamburg/ESO Survey HE 0353-4825       03 54 29.9 -48 16 40 256.4 -48.9 0.007 03542995-4816404 14.977  0.048 14.926  0.079 14.835  0.106 
Hamburg/ESO Survey HE 0353-6024       03 53 59.5 -60 15 16 272.9 -44.8 0.022 03535930-6015154 15.135  0.043 14.750  0.059 14.531  0.081 
Hamburg/ESO Survey HE 0355+0106       03 57 42.5 +01 15 22 188.3 -37.0 0.199 03574260+0115214 12.129  0.022 11.780  0.022 11.682  0.026 
Hamburg/ESO Survey HE 0355-4933       03 56 53.1 -49 24 27 257.9 -48.2 0.008 03565308-4924265 14.840  0.043 14.861  0.071 14.597  0.094 
Hamburg/ESO Survey HE 0355-5057       03 57 09.2 -50 48 42 259.9 -47.8 0.009 03570924-5048420 14.784  0.032 14.734  0.041 14.753  0.094 
Hamburg/ESO Survey HE 0355-5114       03 56 58.4 -51 05 57 260.4 -47.8 0.008                                                            
Hamburg/ESO Survey HE 0355-5847       03 56 37.2 -58 38 29 270.7 -45.2 0.028 03563703-5838281  9.215  0.024  8.563  0.040  8.439  0.023 
Hamburg/ESO Survey HE 0356-5153       03 57 38.3 -51 45 12 261.2 -47.5 0.012                                                            
Hamburg/ESO Survey HE 0357-4921       03 58 38.1 -49 13 27 257.6 -48.0 0.007 03583821-4913275 16.370  0.120 16.284  0.221 15.679:       
Hamburg/ESO Survey HE 0357-5054       03 59 18.5 -50 45 48 259.7 -47.5 0.006 03591856-5045472 15.804  0.071 15.418  0.103 15.572  0.205 
Hamburg/ESO Survey HE 0358-4859       04 00 14.1 -48 51 16 256.9 -47.8 0.005 04001415-4851158 15.129  0.053 14.895  0.072 14.972  0.124 
Hamburg/ESO Survey HE 0359-4932       04 00 53.8 -49 23 46 257.7 -47.6 0.008 04005377-4923455 13.081  0.023 12.848  0.028 12.813  0.034 
Hamburg/ESO Survey HE 0400-2030       04 02 14.8 -20 21 54 214.8 -46.1 0.042 04021479-2021535 12.494  0.023 12.064  0.024 11.975  0.025 
Hamburg/ESO Survey HE 0400-2917       04 02 06.4 -29 08 47 227.3 -48.2 0.007 04020635-2908479 12.364  0.023 11.916  0.027 11.836  0.023 
Hamburg/ESO Survey HE 0400-4739       04 01 52.4 -47 30 47 254.9 -47.9 0.010 04015251-4730479 13.484  0.027 13.276  0.024 13.248  0.031 
Hamburg/ESO Survey HE 0400-4750       04 01 55.3 -47 42 24 255.2 -47.8 0.013 04015542-4742242 15.308  0.047 15.379  0.113 14.866  0.108 
Hamburg/ESO Survey HE 0401-0138       04 03 49.8 -01 30 03 192.2 -37.3 0.177 04034987-0130025 11.946  0.020 11.462  0.024 11.300  0.022 
Hamburg/ESO Survey HE 0401-5002       04 03 16.5 -49 54 24 258.3 -47.1 0.008 04031653-4954244 12.859  0.023 12.859  0.031 12.831  0.029 
Hamburg/ESO Survey HE 0401-5212       04 03 02.5 -52 04 45 261.4 -46.6 0.012 04030261-5204457 13.574  0.030 13.311  0.031 13.310  0.038 
Hamburg/ESO Survey HE 0402-1807       04 05 02.2 -17 59 37 211.9 -44.7 0.024 04050217-1759371 14.883  0.047 14.638  0.065 14.684  0.122 
Hamburg/ESO Survey HE 0402-4739       04 04 13.7 -47 31 05 254.8 -47.5 0.013 04041377-4731057 15.465  0.053 15.664  0.107 15.530  0.174 
Hamburg/ESO Survey HE 0403-2942       04 05 55.5 -29 33 59 228.1 -47.5 0.014 04055540-2933596 11.343  0.024 10.941  0.026 10.853  0.023 
Hamburg/ESO Survey HE 0403-5152       04 04 24.6 -51 44 38 260.8 -46.5 0.019 04042462-5144384 15.047  0.049 15.152  0.116 15.078  0.141 
Hamburg/ESO Survey HE 0403-5204       04 05 08.2 -51 56 08 261.0 -46.3 0.016 04050822-5156085 13.779  0.032 13.607  0.029 13.556  0.045 
Hamburg/ESO Survey HE 0404-4850       04 06 25.9 -48 42 33 256.4 -46.9 0.013 04062601-4842336 16.382  0.115 16.040  0.198 15.887:       
Hamburg/ESO Survey HE 0404-4937       04 06 04.0 -49 29 41 257.5 -46.8 0.011 04060405-4929416 15.009  0.049 14.953  0.088 14.897  0.122 
Hamburg/ESO Survey HE 0404-4956       04 05 56.5 -49 48 22 258.0 -46.7 0.010 04055657-4948219 16.252  0.133 15.793  0.186 16.639:       
Hamburg/ESO Survey HE 0405-4944       04 06 27.3 -49 37 00 257.7 -46.7 0.008 04062739-4937004 14.447  0.036 14.393  0.053 14.311  0.086 
Hamburg/ESO Survey HE 0406-4928       04 08 03.5 -49 20 42 257.2 -46.5 0.011 04080361-4920417 14.139  0.033 14.055  0.040 13.982  0.050 
Hamburg/ESO Survey HE 0408-5009       04 10 17.2 -50 02 10 258.1 -46.0 0.016 04101726-5002101 14.895  0.042 14.761  0.066 14.765  0.093 
Hamburg/ESO Survey HE 0408-5513       04 09 10.6 -55 06 06 265.1 -44.8 0.012 04091015-5506062 13.673  0.032 13.084  0.030 12.809  0.024 
Hamburg/ESO Survey HE 0409-1212       04 12 13.7 -12 05 04 205.4 -40.7 0.042 04121388-1205050 11.002  0.024 10.480  0.026 10.353  0.023 
Hamburg/ESO Survey HE 0409-4820       04 11 10.5 -48 12 32 255.5 -46.2 0.015 04111067-4812317 16.034  0.089 15.929:       16.038  0.323 
Hamburg/ESO Survey HE 0409-4836       04 11 04.3 -48 29 17 255.9 -46.2 0.014 04110439-4829174 15.024  0.043 14.911  0.063 15.119  0.126 
Hamburg/ESO Survey HE 0409-4903       04 10 58.2 -48 55 31 256.5 -46.1 0.015 04105829-4855313 15.546  0.064 15.718  0.172 15.346  0.165 
Hamburg/ESO Survey HE 0410-4900       04 11 36.6 -48 53 18 256.4 -46.0 0.017 04113666-4853175 14.731  0.051 14.749  0.067 14.742  0.097 
Hamburg/ESO Survey HE 0410-4953       04 11 34.2 -49 46 14 257.7 -45.8 0.015 04113429-4946137 16.042  0.114 16.136  0.249 16.881:       
Hamburg/ESO Survey HE 0410-5112       04 11 43.5 -51 05 14 259.5 -45.5 0.023 04114358-5105142 13.974  0.026 13.932  0.040 13.909  0.041 
Hamburg/ESO Survey HE 0410-5152       04 11 26.4 -51 44 23 260.4 -45.4 0.018                                                            
Hamburg/ESO Survey HE 0410-5410       04 11 28.8 -54 02 28 263.6 -44.8 0.009 04112865-5402274 16.043  0.100 16.130  0.238 15.471:       
Hamburg/ESO Survey HE 0411-2007       04 13 49.2 -20 00 02 215.5 -43.4 0.029 04134922-2000021 15.160  0.046 14.953  0.079 15.154  0.177 
Hamburg/ESO Survey HE 0411-3558       04 13 09.0 -35 50 39 237.5 -46.6 0.011 04130905-3550386 11.902  0.024 11.625  0.021 11.581  0.023 
Hamburg/ESO Survey HE 0413-4831       04 14 41.3 -48 24 08 255.6 -45.6 0.015 04144143-4824072 10.103  0.024  9.799  0.024  9.751  0.023 
Hamburg/ESO Survey HE 0413-5028       04 14 32.0 -50 21 19 258.3 -45.2 0.015 04143204-5021190 15.223  0.056 14.841  0.072 14.803  0.103 
Hamburg/ESO Survey HE 0414-4906       04 16 11.2 -48 59 28 256.4 -45.2 0.015 04161133-4859276 14.397  0.032 14.332  0.054 14.260  0.064 
Hamburg/ESO Survey HE 0416-4951       04 17 25.2 -49 44 19 257.4 -44.9 0.017 04172530-4944189 15.999  0.098 15.996  0.183 15.598:       
Hamburg/ESO Survey HE 0417-0821       04 19 31.4 -08 14 19 202.0 -37.4 0.106 04193150-0814193 13.432  0.023 13.125  0.030 12.997  0.034 
Hamburg/ESO Survey HE 0417-2202       04 20 09.2 -21 55 26 218.6 -42.6 0.031 04200926-2155263 15.416  0.050 15.266  0.092 15.157  0.159 
Hamburg/ESO Survey HE 0417-4752       04 18 51.4 -47 45 13 254.5 -45.0 0.012 04185142-4745127 14.511  0.033 14.367  0.047 14.532  0.081 
Hamburg/ESO Survey HE 0417-4836       04 18 46.9 -48 29 07 255.6 -44.9 0.013 04184695-4829060 15.202  0.059 14.896  0.071 14.619  0.093 
Hamburg/ESO Survey HE 0417-4936       04 18 59.8 -49 29 32 256.9 -44.7 0.014 04185986-4929319 13.724  0.030 13.735  0.044 13.705  0.049 
Hamburg/ESO Survey HE 0417-5321       04 19 08.4 -53 13 54 262.1 -43.9 0.011 04190835-5313540 13.936  0.027 13.757  0.044 13.688  0.047 
Hamburg/ESO Survey HE 0418-1850       04 20 42.1 -18 43 13 214.6 -41.4 0.043 04204210-1843134 14.549  0.035 14.241  0.041 14.181  0.075 
Hamburg/ESO Survey HE 0418-5529       04 20 00.0 -55 22 41 264.9 -43.3 0.007 04195987-5522406 16.105  0.117 15.780  0.198 15.948:       
Hamburg/ESO Survey HE 0419-5332       04 20 34.1 -53 25 36 262.3 -43.7 0.011 04203405-5325360 16.005  0.102 15.751  0.177 15.532  0.222 
Hamburg/ESO Survey HE 0420+0123       04 23 14.4 +01 30 49 192.4 -31.6 0.139 04231454+0130483  9.622  0.028  9.171  0.025  9.016  0.023 
Hamburg/ESO Survey HE 0420-5120       04 21 19.7 -51 13 17 259.2 -44.0 0.016 04211977-5113171 12.778  0.024 12.319  0.027 12.239  0.029 
Hamburg/ESO Survey HE 0420-5405       04 21 48.9 -53 58 08 262.9 -43.4 0.006 04214889-5358083 15.326  0.071 15.336  0.117 15.104  0.176 
Hamburg/ESO Survey HE 0421-4934       04 22 33.7 -49 27 40 256.8 -44.1 0.017 04223369-4927395 16.007  0.101 16.102  0.222 15.643:       
Hamburg/ESO Survey HE 0421-5042       04 22 40.8 -50 36 00 258.3 -43.9 0.015 04224094-5035597 15.622  0.075 15.731  0.148 15.381  0.167 
Hamburg/ESO Survey HE 0421-5453       04 22 46.1 -54 46 08 263.9 -43.0 0.007 04224603-5446079 15.097  0.058 15.095  0.088 15.073  0.148 
Hamburg/ESO Survey HE 0422-5653       04 23 07.9 -56 46 57 266.6 -42.5 0.015 04230788-5646572 14.191  0.036 14.217  0.058 14.023  0.072 
Hamburg/ESO Survey HE 0423-3102       04 25 08.0 -30 56 06 231.0 -43.6 0.026 04250798-3056062 12.383  0.023 11.786  0.025 11.629  0.021 
Hamburg/ESO Survey HE 0424-4158       04 25 49.7 -41 51 55 246.2 -44.2 0.028 04254978-4151536 11.886  0.023 11.399  0.026 11.322  0.021 
Hamburg/ESO Survey HE 0425-1844       04 28 03.7 -18 37 58 215.3 -39.8 0.042 04280373-1837575 15.807  0.061 15.800  0.113 15.649  0.217 
Hamburg/ESO Survey HE 0425-2048       04 27 52.7 -20 41 49 217.8 -40.5 0.027 04275268-2041497 15.264  0.043 15.266  0.079 15.136  0.126 
Hamburg/ESO Survey HE 0425-4756       04 27 03.7 -47 50 17 254.4 -43.6 0.011 04270379-4750165 14.101  0.032 13.679  0.021 13.551  0.043 
Hamburg/ESO Survey HE 0427-4902       04 29 14.2 -48 55 50 255.8 -43.1 0.013 04291427-4855497 15.302  0.072 15.464  0.148 15.503  0.236 
Hamburg/ESO Survey HE 0429-4620       04 30 48.6 -46 13 53 252.1 -43.1 0.011 04304875-4613535 11.708  0.024 11.301  0.024 11.240  0.024 
Hamburg/ESO Survey HE 0429-4740       04 31 04.3 -47 33 58 253.9 -43.0 0.010 04310437-4733577 16.149  0.090 15.806  0.159 15.950:       
Hamburg/ESO Survey HE 0430-1609       04 32 50.6 -16 03 38 212.7 -37.8 0.041 04325090-1603387 11.390  0.024 10.885  0.021 10.739  0.021 
Hamburg/ESO Survey HE 0430-4404       04 31 38.1 -43 57 49 249.0 -43.1 0.014 04313811-4357486 14.784  0.036 14.629  0.048 14.420  0.076 
Hamburg/ESO Survey HE 0430-4901       04 31 31.1 -48 54 42 255.8 -42.8 0.012 04313114-4854416 13.309  0.029 12.883  0.026 12.811  0.022 
Hamburg/ESO Survey HE 0431-3414       04 33 39.5 -34 08 01 235.7 -42.3 0.015 04333964-3408010 14.468  0.027 14.094  0.036 14.074  0.057 
Hamburg/ESO Survey HE 0432-0923       04 34 25.6 -09 16 50 205.3 -34.6 0.131 04342566-0916505 13.527  0.026 13.045  0.034 12.973  0.031 
Hamburg/ESO Survey HE 0432-1005       04 35 01.2 -09 59 36 206.1 -34.8 0.061 04350131-0959363 11.150  0.021 10.664  0.025 10.564  0.023 
Hamburg/ESO Survey HE 0432-3128       04 34 06.5 -31 22 12 232.0 -41.8 0.020 04340667-3122108 14.150  0.029 13.640  0.032 13.513  0.042 
Hamburg/ESO Survey HE 0433-1008       04 35 35.8 -10 02 02 206.2 -34.7 0.066 04353582-1002019 11.361  0.024 10.827  0.023 10.704  0.024 
Hamburg/ESO Survey HE 0433-1826       04 36 07.8 -18 20 52 215.8 -37.9 0.038 04360778-1820518 15.219  0.041 14.882  0.068 15.091  0.154 
Hamburg/ESO Survey HE 0433-3544       04 35 41.9 -35 38 28 237.7 -42.0 0.017 04354196-3538283 12.985  0.027 12.565  0.024 12.484  0.029 
Hamburg/ESO Survey HE 0433-4826       04 34 52.9 -48 20 35 254.9 -42.3 0.010 04345297-4820346 15.908  0.087 15.912  0.182 15.565  0.217 
Hamburg/ESO Survey HE 0434-4151       04 35 40.7 -41 45 24 246.0 -42.4 0.017 04354071-4145248 14.211  0.026 13.748  0.038 13.665  0.044 
Hamburg/ESO Survey HE 0436-4008       04 38 11.0 -40 03 02 243.7 -41.9 0.030 04381113-4003017 14.211  0.029 13.847  0.031 13.854  0.052 
Hamburg/ESO Survey HE 0436-4959       04 37 52.3 -49 53 36 256.9 -41.6 0.013 04375241-4953360 16.468  0.158 15.931:       15.951:       
Hamburg/ESO Survey HE 0436-5022       04 37 25.9 -50 16 25 257.4 -41.7 0.010 04372591-5016246 16.408  0.132 16.156  0.213 15.580:       
Hamburg/ESO Survey HE 0440-5443       04 41 59.6 -54 38 05 263.0 -40.4 0.009 04415958-5438051 15.601  0.060 15.484  0.136 15.610  0.231 
Hamburg/ESO Survey HE 0441-0652       04 43 29.8 -06 46 54 203.8 -31.5 0.124 04432988-0646534 12.354  0.024 11.828  0.022 11.706  0.023 
Hamburg/ESO Survey HE 0441-4343       04 43 20.4 -43 38 20 248.5 -41.0 0.011 04432041-4338205 14.294  0.033 13.917  0.034 13.921  0.051 
Hamburg/ESO Survey HE 0441-5243       04 42 16.4 -52 37 41 260.4 -40.6 0.004 04421641-5237398 13.877  0.032 13.795  0.034 13.750  0.049 
Hamburg/ESO Survey HE 0441-5336       04 43 00.5 -53 30 35 261.5 -40.4 0.003 04430047-5330350 12.655  0.026 12.688  0.028 12.580  0.029 
Hamburg/ESO Survey HE 0441-5404       04 42 12.3 -53 58 55 262.2 -40.4 0.005 04421226-5358550 12.844  0.022 12.770  0.022 12.710  0.029 
Hamburg/ESO Survey HE 0441-5657       04 42 55.7 -56 52 05 265.9 -39.8 0.006 04425568-5652052 14.377  0.032 14.329  0.057 14.384  0.081 
Hamburg/ESO Survey HE 0442-1234       04 44 51.7 -12 28 46 210.1 -33.7 0.133 04445170-1228454 10.682  0.023 10.116  0.022  9.962  0.023 
Hamburg/ESO Survey HE 0442-5232       04 43 21.3 -52 27 20 260.1 -40.5 0.005 04432130-5227182 15.979  0.085 16.048  0.214 16.621:       
Hamburg/ESO Survey HE 0442-5324       04 43 40.5 -53 19 05 261.3 -40.3 0.003 04434050-5319046 14.311  0.032 14.313  0.055 14.532  0.085 
Hamburg/ESO Survey HE 0442-5406       04 43 47.7 -54 01 06 262.2 -40.2 0.005 04434773-5401055 14.266  0.033 14.181  0.048 14.045  0.064 
Hamburg/ESO Survey HE 0442-5427       04 43 17.7 -54 22 05 262.6 -40.2 0.009 04431764-5422057 15.483  0.065 15.318  0.112 15.129  0.171 
Hamburg/ESO Survey HE 0442-5535       04 43 46.9 -55 30 17 264.1 -40.0 0.010 04434686-5530175 14.893  0.035 14.551  0.057 14.875  0.117 
Hamburg/ESO Survey HE 0442-5721       04 43 17.5 -57 16 06 266.4 -39.7 0.007 04431746-5716056 16.353  0.126 16.015  0.206 15.994  0.332 
Hamburg/ESO Survey HE 0443-1845       04 45 39.6 -18 39 46 217.1 -35.9 0.048 04453961-1839458 15.935  0.071 15.421  0.100 15.289  0.158 
Hamburg/ESO Survey HE 0443-2109       04 45 13.8 -21 03 43 219.9 -36.8 0.038 04451385-2103430 14.132  0.026 13.876  0.038 13.739  0.046 
Hamburg/ESO Survey HE 0443-2523       04 45 17.7 -25 17 48 225.0 -38.0 0.028 04451773-2517477 10.032  0.027  9.469  0.021  9.343  0.024 
Hamburg/ESO Survey HE 0443-5615       04 44 56.2 -56 09 42 264.9 -39.7 0.007 04445613-5609426 12.544  0.030 12.406  0.023 12.428  0.031 
Hamburg/ESO Survey HE 0443-5640       04 44 41.2 -56 35 19 265.4 -39.6 0.007 04444100-5635197 13.423  0.030 13.222  0.029 13.239  0.037 
Hamburg/ESO Survey HE 0443-5646       04 44 54.1 -56 41 32 265.6 -39.6 0.007 04445414-5641326 11.000  0.024 10.945  0.024 10.920  0.025 
Hamburg/ESO Survey HE 0443-5654       04 44 45.0 -56 48 46 265.7 -39.6 0.006 04444494-5648468 16.278  0.116 16.022  0.184 15.860:       
Hamburg/ESO Survey HE 0444-2026       04 47 01.2 -20 21 34 219.2 -36.1 0.060 04470122-2021350 13.490  0.026 13.421  0.033 13.492  0.037 
Hamburg/ESO Survey HE 0444-2210       04 46 39.7 -22 05 33 221.2 -36.8 0.047 04463966-2205329 15.696  0.056 15.708  0.130 15.677  0.240 
Hamburg/ESO Survey HE 0444-3314       04 46 25.8 -33 09 13 234.9 -39.5 0.016 04462616-3309165  9.856  0.024  9.573  0.022  9.514  0.019 
Hamburg/ESO Survey HE 0444-5233       04 45 47.7 -52 28 26 260.1 -40.1 0.006 04454783-5228253 13.518  0.029 13.506  0.028 13.430  0.043 
Hamburg/ESO Survey HE 0444-5403       04 45 50.0 -53 57 54 262.0 -39.9 0.006 04454996-5357536 14.597  0.035 14.363  0.049 14.269  0.076 
Hamburg/ESO Survey HE 0445-0429       04 48 20.4 -04 24 42 202.1 -29.3 0.034 04482046-0424415 15.503  0.042 15.267  0.080 15.042  0.121 
Hamburg/ESO Survey HE 0445-4614       04 46 57.2 -46 09 16 251.8 -40.4 0.009 04465729-4609171 11.374  0.023 10.910  0.024 10.811  0.020 
Hamburg/ESO Survey HE 0445-5443       04 46 51.3 -54 38 05 262.9 -39.7 0.014 04465128-5438057 12.508  0.023 12.480  0.023 12.423  0.026 
Hamburg/ESO Survey HE 0445-5657       04 45 57.1 -56 51 40 265.8 -39.4 0.007                                                            
Hamburg/ESO Survey HE 0447-1800       04 50 10.6 -17 55 26 216.8 -34.6 0.044 04501057-1755261 15.037  0.041 14.671  0.058 14.636  0.100 
Hamburg/ESO Survey HE 0447-4858       04 49 01.0 -48 53 36 255.4 -39.9 0.012 04490101-4853361 15.217  0.051 14.963  0.071 14.815  0.124 
Hamburg/ESO Survey HE 0447-5309       04 48 53.9 -53 04 17 260.8 -39.6 0.007 04485391-5304170 13.118  0.026 13.020  0.025 12.970  0.029 
Hamburg/ESO Survey HE 0448-5450       04 49 15.9 -54 45 51 263.0 -39.3 0.010 04491589-5445509 14.216  0.034 13.918  0.037 13.891  0.054 
Hamburg/ESO Survey HE 0448-5456       04 49 45.6 -54 51 39 263.1 -39.2 0.009 04494561-5451390 13.363  0.028 13.314  0.035 13.250  0.038 
Hamburg/ESO Survey HE 0448-5622       04 49 34.7 -56 17 50 264.9 -39.0 0.007 04493463-5617493 14.840  0.043 14.713  0.049 14.600  0.091 
Hamburg/ESO Survey HE 0448-5701       04 49 18.0 -56 56 20 265.8 -39.0 0.008 04491789-5656209 11.639  0.026 11.153  0.021 11.071  0.021 
Hamburg/ESO Survey HE 0448-5708       04 49 07.3 -57 03 05 265.9 -39.0 0.010 04490733-5703054 16.228  0.102 15.794  0.166 15.619  0.237 
Hamburg/ESO Survey HE 0449-2132       04 51 47.3 -21 27 36 221.0 -35.4 0.046 04514735-2127362 15.697  0.054 15.308  0.089 15.475  0.181 
Hamburg/ESO Survey HE 0449-2142       04 51 51.1 -21 37 04 221.2 -35.5 0.045 04515108-2137038 15.145  0.042 14.809  0.045 14.896  0.115 
Hamburg/ESO Survey HE 0449-4849       04 51 14.1 -48 44 08 255.2 -39.5 0.019 04511409-4844088 15.123  0.047 14.832  0.048 14.764  0.112 
Hamburg/ESO Survey HE 0450-4705       04 51 33.4 -47 00 03 252.9 -39.5 0.017 04513356-4700038 13.032  0.022 12.684  0.021 12.545  0.026 
Hamburg/ESO Survey HE 0450-5527       04 51 38.6 -55 22 14 263.7 -38.9 0.008 04513858-5522142 11.615  0.024 11.542  0.021 11.507  0.019 
Hamburg/ESO Survey HE 0450-5632       04 51 11.3 -56 27 11 265.1 -38.8 0.007 04511123-5627113 14.966  0.043 14.948  0.081 14.732  0.106 
Hamburg/ESO Survey HE 0451-1822       04 53 43.2 -18 17 35 217.5 -33.9 0.049 04534324-1817352 15.736  0.071 15.624  0.117 15.656:       
Hamburg/ESO Survey HE 0451-1830       04 54 05.1 -18 25 42 217.7 -33.9 0.053 04540510-1825420 16.143  0.103 16.427  0.244 15.696:       
Hamburg/ESO Survey HE 0451-5253       04 52 12.5 -52 48 31 260.4 -39.1 0.008 04521256-5248307 12.336  0.026 12.261  0.028 12.216  0.024 
Hamburg/ESO Survey HE 0451-5356       04 52 44.2 -53 51 40 261.8 -38.9 0.009 04524421-5351397 13.427  0.028 13.402  0.035 13.422  0.039 
Hamburg/ESO Survey HE 0452-1846       04 55 10.0 -18 41 30 218.1 -33.8 0.055 04551005-1841309 15.808  0.067 15.816  0.161 15.321:       
Hamburg/ESO Survey HE 0453-1456       04 56 09.2 -14 51 52 214.0 -32.1 0.079 04560922-1451510 14.433  0.033 14.034  0.053 13.875  0.061 
Hamburg/ESO Survey HE 0453-1842       04 55 16.8 -18 38 09 218.1 -33.7 0.055 04551685-1838092 15.369  0.056 15.175  0.083 14.877  0.133 
Hamburg/ESO Survey HE 0453-5533       04 54 24.9 -55 28 22 263.8 -38.5 0.015 04542482-5528220 15.985  0.077 15.876  0.141 16.846:       
Hamburg/ESO Survey HE 0453-5709       04 53 58.0 -57 04 55 265.8 -38.3 0.011 04535784-5704552 12.000  0.024 11.973  0.023 11.924  0.021 
Hamburg/ESO Survey HE 0454-4758       04 55 26.7 -47 53 42 254.1 -38.9 0.009 04552670-4753417 12.123  0.023 11.763  0.023 11.671  0.021 
Hamburg/ESO Survey HE 0454-5246       04 55 30.0 -52 41 24 260.2 -38.6 0.008 04553009-5241246 15.207  0.045 15.118  0.094 14.992  0.139 
Hamburg/ESO Survey HE 0454-5302       04 55 42.9 -52 58 06 260.6 -38.6 0.009 04554296-5258069 14.584  0.028 14.449  0.058 14.448  0.087 
Hamburg/ESO Survey HE 0454-5452       04 55 06.5 -54 48 15 262.9 -38.5 0.015 04550649-5448157 15.828  0.068 15.687  0.151 15.137:       
Hamburg/ESO Survey HE 0454-5530       04 55 32.8 -55 26 16 263.7 -38.3 0.017 04553277-5526166 12.289  0.024 12.288  0.031 12.268  0.029 
Hamburg/ESO Survey HE 0455-1816       04 58 00.8 -18 12 06 217.9 -33.0 0.062 04580077-1812058 14.943  0.045 14.750  0.079 14.743  0.128 
Hamburg/ESO Survey HE 0455-1837       04 58 00.6 -18 32 28 218.2 -33.1 0.049 04580065-1832283 15.175  0.043 15.107  0.080 15.253  0.174 
Hamburg/ESO Survey HE 0455-5419       04 56 50.9 -54 15 12 262.2 -38.3 0.014 04565086-5415124 14.590  0.029 14.285  0.039 14.291  0.066 
Hamburg/ESO Survey HE 0455-5452       04 56 39.0 -54 47 58 262.9 -38.2 0.018 04563897-5447588 11.009  0.023 11.040  0.023 11.014  0.019 
Hamburg/ESO Survey HE 0456-2141       04 58 31.5 -21 37 18 221.8 -34.0 0.032 04583151-2137186 15.063  0.032 14.967  0.065 15.003  0.127 
Hamburg/ESO Survey HE 0456-5447       04 57 21.4 -54 42 34 262.7 -38.1 0.020 04572136-5442350 13.227  0.026 12.931  0.024 12.909  0.030 
Hamburg/ESO Survey HE 0457-5326       04 58 44.5 -53 21 59 261.0 -38.1 0.008 04584457-5321591 15.372  0.055 15.080  0.080 15.306  0.177 
Hamburg/ESO Survey HE 0457-5437       04 59 01.8 -54 33 31 262.5 -37.9 0.023 04590175-5433329 12.472  0.028 12.429  0.021 12.411  0.027 
Hamburg/ESO Survey HE 0457-5509       04 59 00.9 -55 04 35 263.2 -37.9 0.016 04590086-5504353 15.147  0.049 14.716  0.062 15.006  0.165 
Hamburg/ESO Survey HE 0457-5534       04 58 54.4 -55 29 47 263.7 -37.8 0.018 04585440-5529475 13.496  0.030 13.481  0.032 13.415  0.045 
Hamburg/ESO Survey HE 0457-5606       04 57 58.2 -56 01 42 264.4 -37.9 0.012 04575820-5601425 13.960  0.030 13.832  0.029 13.823  0.050 
Hamburg/ESO Survey HE 0457-5637       04 58 03.6 -56 32 59 265.0 -37.8 0.010 04580360-5632589 12.383  0.026 12.256  0.026 12.234  0.024 
Hamburg/ESO Survey HE 0458-1844       05 00 35.8 -18 40 28 218.7 -32.5 0.058 05003582-1840281 14.724  0.037 14.864  0.082 14.679  0.120 
Hamburg/ESO Survey HE 0458-2001       05 00 57.2 -19 56 58 220.1 -32.9 0.037 05005729-1956583 12.472  0.024 12.359  0.030 12.390  0.030 
Hamburg/ESO Survey HE 0458-5309       04 59 56.6 -53 05 28 260.6 -37.9 0.008 04595658-5305276 14.687  0.036 14.637  0.051 14.522  0.083 
Hamburg/ESO Survey HE 0459-1815       05 01 15.2 -18 10 56 218.2 -32.2 0.065 05011520-1810555 14.819  0.040 14.828  0.069 14.916  0.131 
Hamburg/ESO Survey HE 0459-5421       05 00 13.9 -54 17 29 262.1 -37.8 0.024 05001387-5417298 13.029  0.026 12.955  0.021 12.962  0.037 
Hamburg/ESO Survey HE 0459-5554       05 00 52.0 -55 50 04 264.1 -37.5 0.011 05005199-5550044 16.198  0.091 16.264  0.224 15.919:       
Hamburg/ESO Survey HE 0500-1746       05 02 58.7 -17 42 15 217.8 -31.7 0.083 05025875-1742144 15.158  0.059 14.935  0.091 14.963  0.143 
Hamburg/ESO Survey HE 0500-2025       05 02 30.9 -20 21 04 220.7 -32.7 0.030 05023088-2021042 15.846  0.078 15.562  0.129 15.228:       
Hamburg/ESO Survey HE 0500-5315       05 01 50.8 -53 11 45 260.8 -37.6 0.012 05015083-5311457 14.441  0.037 14.267  0.033 14.136  0.064 
Hamburg/ESO Survey HE 0500-5602       05 01 54.5 -55 58 21 264.2 -37.4 0.014 05015446-5558218 15.611  0.072 15.602  0.131 15.308  0.197 
Hamburg/ESO Survey HE 0500-5644       05 01 45.3 -56 40 12 265.1 -37.3 0.014 05014519-5640122 14.216  0.033 14.205  0.049 14.261  0.081 
Hamburg/ESO Survey HE 0501-2005       05 03 28.1 -20 01 49 220.4 -32.4 0.030 05032809-2001492 15.613  0.062 15.469  0.103 15.403  0.196 
Hamburg/ESO Survey HE 0501-4955       05 03 01.1 -49 51 26 256.5 -37.6 0.012 05030116-4951262 11.612  0.027 11.104  0.026 10.950  0.023 
Hamburg/ESO Survey HE 0501-5139       05 02 48.1 -51 35 37 258.7 -37.6 0.014 05024821-5135362 15.034  0.040 14.595  0.041 14.598  0.080 
Hamburg/ESO Survey HE 0501-5342       05 02 24.9 -53 38 47 261.3 -37.5 0.022 05022487-5338471 14.413  0.030 14.373  0.039 14.296  0.069 
Hamburg/ESO Survey HE 0501-5636       05 02 50.4 -56 32 45 264.9 -37.2 0.016 05025030-5632459 15.575  0.058 15.488  0.126 15.342  0.177 
Hamburg/ESO Survey HE 0501-5644       05 02 35.3 -56 40 20 265.1 -37.2 0.015 05023526-5640208 13.950  0.030 13.524  0.037 13.414  0.040 
Hamburg/ESO Survey HE 0502-2528       05 04 58.1 -25 24 47 226.7 -33.8 0.031 05045811-2524470 14.909  0.040 14.656  0.062 14.986  0.172 
Hamburg/ESO Survey HE 0502-5525       05 03 35.9 -55 21 46 263.4 -37.2 0.018 05033592-5521475 11.990  0.027 11.946  0.027 11.915  0.021 
Hamburg/ESO Survey HE 0502-5526       05 03 00.0 -55 21 56 263.4 -37.3 0.017 05025998-5521572 16.051  0.097 16.000  0.186 15.355:       
Hamburg/ESO Survey HE 0502-5556       05 03 39.7 -55 52 13 264.1 -37.1 0.014 05033968-5552134 10.691  0.023 10.564  0.023 10.521  0.019 
Hamburg/ESO Survey HE 0503-5210       05 05 07.6 -52 06 19 259.3 -37.2 0.015 05050771-5206178 12.236  0.024 11.943  0.024 11.893  0.022 
Hamburg/ESO Survey HE 0504-2509       05 07 00.6 -25 05 07 226.5 -33.2 0.027 05070054-2505069 14.723  0.035 14.585  0.070 14.597  0.099 
Hamburg/ESO Survey HE 0504-3058       05 06 46.1 -30 54 07 233.2 -34.8 0.013 05064618-3054072 13.855  0.024 13.358  0.033 13.221  0.042 
Hamburg/ESO Survey HE 0504-5411       05 06 00.6 -54 07 32 261.9 -36.9 0.019 05060064-5407323 10.946  0.026 10.914  0.031 10.885  0.027 
Hamburg/ESO Survey HE 0505-5520       05 06 14.8 -55 16 07 263.3 -36.8 0.018 05061478-5516083 15.305  0.054 15.196  0.074 14.869  0.112 
Hamburg/ESO Survey HE 0506-1846       05 09 04.9 -18 42 25 219.5 -30.7 0.047 05090496-1842244 14.918  0.032 15.033  0.087 14.973  0.127 
Hamburg/ESO Survey HE 0506-2027       05 08 18.9 -20 23 21 221.3 -31.4 0.034 05081894-2023209 14.181  0.030 13.949  0.047 13.956  0.062 
Hamburg/ESO Survey HE 0506-2136       05 08 43.1 -21 32 17 222.6 -31.7 0.033 05084312-2132173 14.498  0.032 14.361  0.041 14.442  0.088 
Hamburg/ESO Survey HE 0506-2530       05 08 05.4 -25 26 13 226.9 -33.1 0.018 05080540-2526127 14.685  0.033 14.655  0.062 14.545  0.096 
Hamburg/ESO Survey HE 0506-5649       05 06 55.8 -56 45 37 265.1 -36.6 0.017 05065578-5645373 13.333  0.030 13.134  0.028 13.120  0.032 
Hamburg/ESO Survey HE 0507-1430       05 10 07.6 -14 26 32 215.1 -28.8 0.113 05100762-1426318 12.325  0.023 11.717  0.023 11.575  0.026 
Hamburg/ESO Survey HE 0507-1653       05 09 16.5 -16 50 05 217.5 -30.0 0.055 05091656-1650046 10.883  0.025 10.430  0.026 10.315  0.022 
Hamburg/ESO Survey HE 0507-5323       05 08 34.4 -53 19 33 260.8 -36.6 0.017 05083439-5319336 13.744  0.027 13.733  0.039 13.688  0.047 
Hamburg/ESO Survey HE 0508-1856       05 10 13.9 -18 53 17 219.8 -30.5 0.038 05101389-1853166 15.919  0.080 15.439  0.129 15.498  0.232 
Hamburg/ESO Survey HE 0508-1941       05 10 13.6 -19 38 18 220.7 -30.8 0.037 05101369-1938178 15.696  0.071 15.270  0.118 15.573:       
Hamburg/ESO Survey HE 0508-2023       05 11 05.1 -20 19 56 221.5 -30.8 0.039 05110510-2019554 15.200  0.056 15.166  0.091 15.199  0.179 
Hamburg/ESO Survey HE 0508-4421       05 09 52.4 -44 17 21 249.6 -36.3 0.015 05095240-4417203 10.261  0.026 10.039  0.021  9.972  0.021 
Hamburg/ESO Survey HE 0508-4426       05 09 47.5 -44 23 16 249.7 -36.3 0.015 05094756-4423166 10.136  0.026  9.801  0.023  9.758  0.023 
Hamburg/ESO Survey HE 0508-4623       05 09 50.1 -46 19 24 252.1 -36.4 0.014 05095019-4619246 14.953  0.039 14.735  0.050 14.757  0.082 
Hamburg/ESO Survey HE 0509-1849       05 11 41.7 -18 46 16 219.9 -30.1 0.052 05114174-1846154 14.773  0.036 14.558  0.065 14.508  0.091 
Hamburg/ESO Survey HE 0509-2059       05 11 59.6 -20 56 14 222.2 -30.8 0.030 05115959-2056144 14.520  0.034 14.360  0.057 14.232  0.076 
Hamburg/ESO Survey HE 0510-1755       05 12 21.3 -17 52 23 219.0 -29.7 0.053 05122132-1752225 14.950  0.039 14.754  0.058 15.015  0.155 
Hamburg/ESO Survey HE 0510-4429       05 12 27.2 -44 26 08 249.8 -35.8 0.021 05122729-4426087 13.740  0.030 13.268  0.029 13.191  0.035 
Hamburg/ESO Survey HE 0510-5529       05 11 50.9 -55 25 50 263.4 -36.0 0.024 05115087-5525507 11.404  0.025 11.380  0.027 11.313  0.022 
Hamburg/ESO Survey HE 0511-1833       05 13 51.2 -18 30 19 219.8 -29.6 0.060 05135128-1830192 14.590  0.034 14.520  0.041 14.510  0.085 
Hamburg/ESO Survey HE 0511-1930       05 13 16.1 -19 27 09 220.8 -30.0 0.045 05131613-1927092 13.790  0.027 13.632  0.032 13.556  0.033 
Hamburg/ESO Survey HE 0511-2003       05 13 29.4 -20 00 14 221.4 -30.2 0.037 05132943-2000136 14.302  0.033 14.294  0.045 14.380  0.078 
Hamburg/ESO Survey HE 0511-4139       05 13 35.0 -41 35 36 246.4 -35.3 0.029 05133522-4135353 12.955  0.022 12.524  0.028 12.418  0.027 
Hamburg/ESO Survey HE 0512-2355       05 14 23.8 -23 51 50 225.7 -31.3 0.031 05142385-2351496 14.393  0.033 14.050  0.033 13.991  0.052 
Hamburg/ESO Survey HE 0512-3835       05 13 59.5 -38 31 55 242.7 -34.8 0.037 05135949-3831546 13.491  0.027 12.986  0.021 12.928  0.032 
Hamburg/ESO Survey HE 0512-4013       05 14 23.4 -40 10 23 244.7 -35.0 0.037 05142345-4010226 12.534  0.024 12.035  0.024 11.968  0.026 
Hamburg/ESO Survey HE 0513-1840       05 15 29.2 -18 37 05 220.1 -29.2 0.050 05152923-1837049 14.343  0.032 14.354  0.048 14.431  0.070 
Hamburg/ESO Survey HE 0513-2112       05 15 51.2 -21 09 38 222.8 -30.1 0.035 05155126-2109376 14.537  0.032 14.462  0.044 14.488  0.073 
Hamburg/ESO Survey HE 0513-4557       05 15 12.1 -45 54 10 251.7 -35.5 0.026 05151221-4554104 14.554  0.033 14.198  0.027 13.997  0.051 
Hamburg/ESO Survey HE 0513-5445       05 14 05.8 -54 41 52 262.5 -35.7 0.021 05140608-5441511 11.180  0.022 11.085  0.022 11.060  0.023 
Hamburg/ESO Survey HE 0514-1745       05 16 43.9 -17 41 49 219.2 -28.6 0.063 05164398-1741486 14.012  0.030 13.873  0.032 13.785  0.051 
Hamburg/ESO Survey HE 0514-5206       05 15 43.5 -52 03 33 259.2 -35.6 0.014 05154354-5203339  9.181  0.027  8.993  0.027  8.951  0.023 
Hamburg/ESO Survey HE 0514-5711       05 15 41.5 -57 07 57 265.5 -35.4 0.019 05154162-5707580 13.992  0.030 13.581  0.032 13.621  0.046 
Hamburg/ESO Survey HE 0515-1930       05 17 18.5 -19 27 34 221.2 -29.1 0.047 05171854-1927339 14.966  0.034 14.822  0.043 14.780  0.096 
Hamburg/ESO Survey HE 0516-2515       05 18 09.5 -25 12 26 227.5 -30.9 0.024 05180948-2512249 11.253  0.023 10.592  0.025 10.349  0.020 
Hamburg/ESO Survey HE 0516-2601       05 18 23.7 -25 58 50 228.4 -31.0 0.015 05182374-2558494 14.940  0.041 14.835  0.076 14.764  0.124 
Hamburg/ESO Survey HE 0516-3820       05 18 12.9 -38 17 33 242.6 -34.0 0.025 05181291-3817326 12.937  0.023 12.507  0.029 12.469  0.027 
Hamburg/ESO Survey HE 0517-1952       05 19 18.7 -19 49 14 221.7 -28.8 0.041 05191876-1949131 13.280  0.027 12.845  0.026 12.759  0.027 
Hamburg/ESO Survey HE 0517-2200       05 19 34.7 -21 57 05 224.0 -29.5 0.032 05193469-2157046 14.910  0.041 14.793  0.068 14.591  0.098 
Hamburg/ESO Survey HE 0518-2032       05 20 56.2 -20 29 38 222.6 -28.7 0.043 05205628-2029375 14.365  0.035 14.217  0.055 14.244  0.074 
Hamburg/ESO Survey HE 0518-2157       05 20 15.4 -21 54 57 224.1 -29.4 0.031 05201546-2154571 15.470  0.058 15.261  0.100 15.382  0.213 
Hamburg/ESO Survey HE 0518-2322       05 20 35.5 -23 19 15 225.6 -29.7 0.028 05203557-2319143 11.151  0.021 10.672  0.021 10.568  0.023 
Hamburg/ESO Survey HE 0519-1930       05 22 00.3 -19 28 07 221.6 -28.1 0.044 05220042-1928067 14.727  0.036 14.486  0.058 14.436  0.076 
Hamburg/ESO Survey HE 0519-5525       05 19 59.1 -55 22 41 263.3 -34.9 0.032 05195914-5522418 13.798  0.026 13.403  0.033 13.375  0.033 
Hamburg/ESO Survey HE 0520-1748       05 22 25.8 -17 46 08 219.9 -27.4 0.061 05222586-1746069 14.020  0.028 13.601  0.039 13.534  0.052 
Hamburg/ESO Survey HE 0520-1928       05 22 15.7 -19 25 55 221.6 -28.0 0.045 05221580-1925545 15.383  0.049 15.248  0.093 15.186  0.147 
Hamburg/ESO Survey HE 0520-5012       05 21 57.8 -50 10 04 256.9 -34.5 0.028 05215787-5010031 11.507  0.023 10.968  0.025 10.839  0.024 
Hamburg/ESO Survey HE 0521-2011       05 23 30.5 -20 08 36 222.5 -28.0 0.050 05233052-2008357 14.559  0.039 14.475  0.062 14.501  0.096 
Hamburg/ESO Survey HE 0522-2131       05 24 15.6 -21 29 12 224.0 -28.3 0.046 05241566-2129116 13.314  0.022 13.108  0.030 13.001  0.032 
Hamburg/ESO Survey HE 0523-1924       05 25 27.2 -19 22 11 221.8 -27.3 0.069 05252722-1922104 15.225  0.063 15.082  0.094 14.754:       
Hamburg/ESO Survey HE 0524-1813       05 27 02.3 -18 10 46 220.8 -26.5 0.055 05270237-1810450 14.626  0.039 14.526  0.051 14.381  0.099 
Hamburg/ESO Survey HE 0524-2055       05 27 04.4 -20 52 42 223.6 -27.5 0.045 05270444-2052420 12.256  0.026 11.747  0.026 11.623  0.019 
Hamburg/ESO Survey HE 0525-2113       05 27 25.6 -21 10 51 223.9 -27.5 0.044 05272568-2110505 14.322  0.033 14.005  0.043 13.807  0.055 
Hamburg/ESO Survey HE 0526-5634       05 27 13.4 -56 32 32 264.7 -33.8 0.037 05271346-5632340 14.880  0.035 14.742  0.061 14.643  0.092 
Hamburg/ESO Survey HE 0527-5339       05 28 13.6 -53 36 54 261.1 -33.7 0.050 05281365-5336541 16.008  0.082 16.015  0.174 15.431  0.196 
Hamburg/ESO Survey HE 0528-5326       05 30 03.5 -53 24 07 260.9 -33.4 0.048 05300351-5324068 15.565  0.067 15.268  0.092 15.083  0.131 
Hamburg/ESO Survey HE 0532-5640       05 33 32.0 -56 38 53 264.8 -33.0 0.042 05333205-5638538 14.703  0.039 14.513  0.058 14.432  0.085 
Hamburg/ESO Survey HE 0533-3858       05 35 19.2 -38 56 17 244.0 -30.8 0.035 05351932-3856158 11.748  0.026 11.359  0.023 11.266  0.019 
Hamburg/ESO Survey HE 0534-4548       05 36 06.1 -45 46 56 252.0 -31.8 0.051 05360620-4546559 11.741  0.021 11.129  0.022 10.926  0.023 
Hamburg/ESO Survey HE 0534-4615       05 35 52.9 -46 13 36 252.5 -31.9 0.042 05355294-4613359 13.753  0.032 13.364  0.032 13.262  0.039 
Hamburg/ESO Survey HE 0535-5511       05 36 15.4 -55 09 39 263.0 -32.5 0.080 05361545-5509396 15.584  0.060 15.351  0.095 15.458  0.179 
Hamburg/ESO Survey HE 0537-5717       05 38 39.9 -57 15 34 265.5 -32.3 0.056 05383981-5715336 14.316  0.035 13.975  0.044 14.055  0.064 
Hamburg/ESO Survey HE 0538-4515       05 39 46.1 -45 13 34 251.4 -31.1 0.039 05394613-4513330 14.592  0.042 14.316  0.048 14.249  0.074 
Hamburg/ESO Survey HE 0547-4539       05 49 13.7 -45 39 04 252.2 -29.5 0.044 05491378-4539040 11.337  0.024 10.883  0.024 10.799  0.023 
Hamburg/ESO Survey HE 0557-4840       05 58 39.2 -48 00 00 255.9 -28.5 0.043 05583926-4839567 13.792  0.021 13.304  0.024 13.194  0.037 
Hamburg/ESO Survey HE 0557-4840       05 58 39.2 -48 39 57   0.0  +0.0 0.000                                                            
Hamburg/ESO Survey HE 0854+0151       08 57 30.5 +01 39 50 226.9 +28.6 0.041 08573053+0139504 13.571  0.030 13.158  0.029 13.031  0.032 
Hamburg/ESO Survey HE 0858-0016       09 01 32.3 -00 28 02 229.6 +28.4 0.037 09013236-0028019 12.769  0.021 12.208  0.019 12.070  0.024 
Hamburg/ESO Survey HE 0900-0038       09 02 50.6 -00 50 20 230.2 +28.4 0.026 09025060-0050198 11.389  0.021 10.817  0.017 10.672  0.017 
Hamburg/ESO Survey HE 0901-0106       09 03 57.6 -01 18 16 230.8 +28.4 0.019 09035765-0118200 10.115  0.022  9.568  0.021  9.295  0.019 
Hamburg/ESO Survey HE 0915-0327       09 18 08.2 -03 39 57 235.3 +30.1 0.041 09180823-0339566  9.969  0.026  8.989  0.027  8.609  0.025 
Hamburg/ESO Survey HE 0916-0037       09 18 47.5 -00 50 35 232.6 +31.8 0.030 09184765-0050345 11.226  0.024 10.782  0.025 10.658  0.021 
Hamburg/ESO Survey HE 0918+0136       09 21 26.2 +01 23 28 230.8 +33.5 0.035 09212609+0123277 11.341  0.024 10.808  0.026 10.659  0.019 
Hamburg/ESO Survey HE 0919+0200       09 22 13.0 +01 47 56 230.5 +33.9 0.033 09221306+0147558 10.669  0.024 10.103  0.023  9.950  0.021 
Hamburg/ESO Survey HE 0926-0417       09 29 10.3 -04 30 44 237.9 +31.9 0.030 09291038-0430436 11.631  0.023 11.107  0.021 10.999  0.023 
Hamburg/ESO Survey HE 0927-0110       09 30 05.8 -01 23 35 235.0 +33.8 0.030 09300577-0123348  9.520  0.026  9.400  0.031  9.268  0.023 
Hamburg/ESO Survey HE 0930-0018       09 33 24.7 -00 31 46 234.7 +35.0 0.038 09332463-0031445 12.190  0.023 11.546  0.024 11.335  0.023 
Hamburg/ESO Survey HE 0930-0945       09 32 40.6 -09 58 49 243.6 +29.2 0.035 09324056-0958483 11.660  0.021 11.111  0.024 11.008  0.025 
Hamburg/ESO Survey HE 0932-0341       09 35 10.1 -03 54 33 238.4 +33.4 0.041 09351020-0354331 12.295  0.024 11.807  0.021 11.708  0.021 
Hamburg/ESO Survey HE 0932-0404       09 34 56.9 -04 17 50 238.7 +33.1 0.027 09345688-0417500 14.815  0.040 14.764  0.062 14.911  0.122 
Hamburg/ESO Survey HE 0935-0145       09 37 59.0 -01 58 36 237.0 +35.1 0.029 09375900-0158356 11.258  0.024 10.755  0.024 10.637  0.025 
Hamburg/ESO Survey HE 0938+0114       09 40 43.0 +01 00 37 234.4 +37.4 0.101 09404320+0100294  9.553  0.024  9.314  0.024  9.264  0.021 
Hamburg/ESO Survey HE 0938-0036       09 41 30.4 -00 50 40 236.5 +36.5 0.048 09413040-0050390 12.581  0.026 12.053  0.029 11.976  0.024 
Hamburg/ESO Survey HE 0939-0725       09 42 11.8 -07 39 06 243.2 +32.5 0.032 09421185-0739060 11.251  0.024 10.705  0.024 10.625  0.023 
Hamburg/ESO Survey HE 0945-0813       09 48 18.7 -08 27 40 245.1 +33.1 0.029 09481878-0827396 13.531  0.024 13.026  0.021 12.903  0.030 
Hamburg/ESO Survey HE 0951-1152       09 54 17.3 -12 06 14 249.5 +31.8 0.048 09541733-1206151 14.248  0.030 13.895  0.033 13.754  0.056 
Hamburg/ESO Survey HE 0954+0137       09 57 19.2 +01 23 00 237.1 +41.0 0.017 09571921+0123010 14.536  0.036 14.059  0.035 14.003  0.062 
Hamburg/ESO Survey HE 0958-1407       10 00 35.1 -14 21 40 252.6 +31.4 0.052 10003507-1421398 11.893  0.023 11.367  0.021 11.242  0.024 
Hamburg/ESO Survey HE 0959-1424       10 02 03.8 -14 39 22 253.2 +31.4 0.047 10020391-1439231 12.247  0.022 11.935  0.022 11.871  0.024 
Hamburg/ESO Survey HE 0959-1714       10 01 41.0 -17 28 54 255.4 +29.3 0.035 10014090-1728540 10.697  0.024 10.238  0.024 10.142  0.022 
Hamburg/ESO Survey HE 1001-0243       10 04 28.1 -02 58 15 243.1 +39.8 0.042 10042805-0258141 13.417  0.026 12.967  0.027 12.847  0.043 
Hamburg/ESO Survey HE 1005-0739       10 08 13.4 -07 54 08 248.6 +37.2 0.036 10081340-0754082 12.125  0.023 11.867  0.029 11.831  0.026 
Hamburg/ESO Survey HE 1005-1439       10 07 52.3 -14 54 21 254.6 +32.2 0.075 10075239-1454209 12.240  0.026 11.754  0.024 11.696  0.024 
Hamburg/ESO Survey HE 1006-2218       10 09 00.7 -22 33 29 260.7 +26.7 0.066 10090068-2233299 12.916  0.026 12.713  0.027 12.634  0.027 
Hamburg/ESO Survey HE 1008-0636       10 10 37.0 -06 51 13 248.1 +38.4 0.034 10103699-0651136  9.952: 0.034  9.073  0.026  8.527  0.024 
Hamburg/ESO Survey HE 1008-0946       10 11 22.3 -10 01 13 251.2 +36.3 0.045 10112236-1001127 13.223  0.024 12.630  0.026 12.499  0.030 
Hamburg/ESO Survey HE 1011-0942       10 14 25.0 -09 57 54 251.8 +36.9 0.051 10142497-0957549 11.209  0.027 10.432  0.023 10.125  0.026 
Hamburg/ESO Survey HE 1013-0505       10 16 28.8 -05 20 34 248.0 +40.5 0.045 10162867-0520320 10.607  0.027  9.990  0.025  9.770  0.023 
Hamburg/ESO Survey HE 1015-0027       10 17 35.8 -00 42 24 243.6 +43.7 0.054 10173569-0042243 14.365  0.034 14.106  0.023 14.104  0.054 
Hamburg/ESO Survey HE 1015-2050       10 17 34.1 -21 05 14 261.3 +29.1 0.042 10173423-2105138 14.977  0.047 14.778  0.066 14.504  0.085 
Hamburg/ESO Survey HE 1017-0826       10 19 56.6 -08 41 56 251.9 +38.7 0.045 10195662-0841560 10.321  0.026 10.145  0.024 10.070  0.021 
Hamburg/ESO Survey HE 1018-0218       10 20 43.2 -02 33 47 246.2 +43.1 0.041 10204326-0233471  9.983  0.023  9.433  0.021  9.308  0.021 
Hamburg/ESO Survey HE 1019-1136       10 22 14.6 -11 51 39 255.1 +36.8 0.056 10221474-1151385 10.005  0.026  9.031  0.023  8.488  0.025 
Hamburg/ESO Survey HE 1023-1504       10 25 55.4 -15 19 18 258.8 +34.8 0.097 10255554-1519171 12.323  0.026 11.609  0.021 11.419  0.023 
Hamburg/ESO Survey HE 1027-2501       10 29 29.5 -25 17 16 266.7 +27.4 0.050 10292948-2517162 10.627  0.030  9.896  0.024  9.722  0.019 
Hamburg/ESO Survey HE 1027-2644       10 29 57.8 -26 59 51 267.9 +26.1 0.080 10295773-2659517 11.343  0.023 10.754  0.023 10.624  0.021 
Hamburg/ESO Survey HE 1029-0546       10 31 48.2 -06 01 44 252.2 +42.7 0.039 10314811-0601439 14.634  0.033 14.367  0.045 14.374  0.102 
Hamburg/ESO Survey HE 1030-1518       10 33 10.1 -15 33 51 260.6 +35.7 0.065 10331006-1533502 10.375  0.023  9.801  0.021  9.657  0.020 
Hamburg/ESO Survey HE 1033+0059       10 36 34.1 +00 43 39 246.5 +48.2 0.057 10363404+0043394 10.709  0.021 10.138  0.021  9.951  0.021 
Hamburg/ESO Survey HE 1036-2615       10 38 25.9 -26 30 50 269.3 +27.5 0.071 10382587-2630514 11.910  0.027 11.417  0.023 11.326  0.019 
Hamburg/ESO Survey HE 1037-2644       10 40 02.2 -27 00 36 270.0 +27.3 0.067 10400228-2700366 11.360  0.026 10.776  0.023 10.662  0.024 
Hamburg/ESO Survey HE 1040-0721       10 43 06.9 -07 37 22 256.5 +43.4 0.041 10430684-0737218 15.286  0.039 14.937  0.050 14.815  0.119 
Hamburg/ESO Survey HE 1042-2659       10 44 24.2 -27 15 30 271.1 +27.6 0.068 10442422-2715302  9.621  0.027  9.071  0.024  8.927  0.028 
Hamburg/ESO Survey HE 1044-2509       10 47 16.6 -25 25 17 270.6 +29.5 0.077 10471647-2525183 12.799  0.026 12.372  0.026 12.281  0.024 
Hamburg/ESO Survey HE 1045-1434       10 47 44.2 -14 50 23 263.6 +38.4 0.074 10474418-1450225 12.935  0.026 12.449  0.027 12.244  0.026 
Hamburg/ESO Survey HE 1045-2550       10 47 56.3 -26 06 10 271.1 +29.0 0.079 10475632-2606108 13.972  0.031 13.947  0.033 14.001  0.060 
Hamburg/ESO Survey HE 1046-1352       10 48 30.0 -14 08 12 263.3 +39.1 0.047 10482992-1408118 13.408  0.027 13.099  0.027 12.917  0.034 
Hamburg/ESO Survey HE 1048+0231       10 50 52.5 +02 15 19 248.5 +51.9 0.044 10505252+0215204 16.339  0.127 16.495:       15.647:       
Hamburg/ESO Survey HE 1051-0112       10 53 58.8 -01 28 15 253.5 +49.8 0.039 10535885-0128151 14.347  0.036 13.794  0.023 13.703  0.045 
Hamburg/ESO Survey HE 1051-0331       10 54 03.8 -03 47 36 255.9 +48.1 0.035 10540380-0347356 10.805  0.024 10.640  0.023 10.595  0.021 
Hamburg/ESO Survey HE 1051-0518       10 54 28.8 -05 34 21 257.7 +46.8 0.028 10542891-0534205 11.351  0.024 10.781  0.021 10.625  0.019 
Hamburg/ESO Survey HE 1051-1331       10 54 09.8 -13 47 52 264.5 +40.1 0.049 10540994-1347522 10.839  0.021 10.286  0.024 10.159  0.021 
Hamburg/ESO Survey HE 1052-2139       10 55 12.0 -21 55 52 270.2 +33.5 0.065 10551204-2155516 11.015  0.022 10.502  0.025 10.411  0.021 
Hamburg/ESO Survey HE 1052-2548       10 55 20.6 -26 04 47 272.8 +29.9 0.071 10552053-2604480 12.158  0.023 11.923  0.023 11.874  0.019 
Hamburg/ESO Survey HE 1053+0053       10 55 51.1 +00 37 22 251.8 +51.6 0.041 10555110+0037222 12.541  0.030 12.033  0.027 11.956  0.026 
Hamburg/ESO Survey HE 1054-0059       10 56 47.8 -01 15 29 254.1 +50.4 0.053 10564775-0115294 12.471  0.023 11.907  0.021 11.792  0.023 
Hamburg/ESO Survey HE 1056-1855       10 59 12.2 -19 11 07 269.5 +36.3 0.045 10591225-1911069 10.784  0.028 10.249  0.024 10.090  0.021 
Hamburg/ESO Survey HE 1058-1300       11 00 37.2 -13 16 55 265.8 +41.5 0.035 11003722-1316552 11.231  0.024 10.659  0.023 10.497  0.021 
Hamburg/ESO Survey HE 1058-2228       11 01 21.8 -22 44 30 272.2 +33.5 0.069 11012177-2244307 12.040  0.027 11.547  0.029 11.390  0.021 
Hamburg/ESO Survey HE 1059-0118       11 02 03.4 -01 34 15 256.0 +51.0 0.039 11020338-0134144 14.635  0.036 14.295  0.055 14.219  0.083 
Hamburg/ESO Survey HE 1100-0137       11 02 55.4 -01 53 41 256.6 +51.0 0.049 11025552-0153408 14.829  0.037 14.610  0.078 14.600  0.104 
Hamburg/ESO Survey HE 1102-2142       11 04 31.2 -21 58 29 272.5 +34.5 0.061 11043118-2158288 13.275  0.027 12.714  0.025 12.601  0.026 
Hamburg/ESO Survey HE 1103+0110       11 06 15.9 +00 54 04 254.6 +53.6 0.044 11061600+0054027 11.369  0.023 10.734  0.026 10.486  0.021 
Hamburg/ESO Survey HE 1103-3124       11 05 48.0 -31 40 46 278.0 +26.0 0.079 11054789-3140458 11.380  0.024 10.775  0.024 10.616  0.019 
Hamburg/ESO Survey HE 1104-1442       11 06 30.2 -14 58 56 268.6 +40.8 0.057 11063036-1458557 12.217  0.024 11.568  0.021 11.470  0.023 
Hamburg/ESO Survey HE 1105+0027       11 07 49.4 +00 11 38 255.9 +53.3 0.038 11074950+0011383 14.683  0.035 14.460  0.057 14.168  0.066 
Hamburg/ESO Survey HE 1105-2736       11 07 44.6 -27 52 35 276.5 +29.6 0.058 11074469-2752354 11.314  0.027 10.742  0.027 10.551  0.021 
Hamburg/ESO Survey HE 1107-0343       11 10 27.4 -03 59 40 261.0 +50.5 0.053 11102743-0359395 10.194  0.024  9.678  0.022  9.507  0.019 
Hamburg/ESO Survey HE 1107-2105       11 09 59.5 -21 22 01 273.5 +35.6 0.039 11095968-2122007  8.279  0.021  7.229  0.055  6.696  0.021 
Hamburg/ESO Survey HE 1108-2920       11 10 35.5 -29 36 27 278.1 +28.4 0.070 11103563-2936283 11.398  0.022 10.829  0.024 10.726  0.023 
Hamburg/ESO Survey HE 1110-0153       11 13 02.6 -02 09 28 260.0 +52.3 0.039 11130269-0209267 12.912  0.028 12.205  0.024 12.063  0.023 
Hamburg/ESO Survey HE 1112-1955       11 14 49.4 -20 11 34 274.1 +37.2 0.039 11144957-2011342 14.193  0.032 13.622  0.031 13.427  0.036 
Hamburg/ESO Survey HE 1112-2557       11 15 14.2 -26 13 28 277.4 +31.8 0.060 11151410-2613278 11.548  0.024 11.006  0.021 10.849  0.021 
Hamburg/ESO Survey HE 1113-2729       11 16 06.0 -27 45 50 278.4 +30.5 0.079 11160590-2745493 11.599  0.024 11.008  0.021 10.950  0.023 
Hamburg/ESO Survey HE 1114-0911       11 17 12.5 -09 27 45 267.7 +46.9 0.034 11171251-0927452 14.094  0.029 13.908  0.038 13.905  0.064 
Hamburg/ESO Survey HE 1114-2948       11 16 57.6 -30 04 49 279.7 +28.5 0.078 11165764-3004500  9.915  0.024  9.356  0.025  9.146  0.021 
Hamburg/ESO Survey HE 1115-0619       11 18 05.5 -06 36 24 265.7 +49.4 0.047 11180539-0636235 14.683  0.036 14.249  0.049 14.263  0.079 
Hamburg/ESO Survey HE 1116-0634       11 18 35.8 -06 50 46 266.1 +49.3 0.055 11183588-0650451  9.675  0.023  9.110  0.023  9.005  0.020 
Hamburg/ESO Survey HE 1116-1628       11 19 03.8 -16 44 50 273.2 +40.7 0.049 11190390-1644492 13.241  0.024 12.614  0.027 12.482  0.026 
Hamburg/ESO Survey HE 1117-2304       11 19 42.7 -23 21 06 277.1 +34.9 0.083 11194274-2321064 10.355  0.026  9.758  0.024  9.620  0.023 
Hamburg/ESO Survey HE 1117-3020       11 20 23.5 -30 36 42 280.7 +28.3 0.063 11202349-3036430 14.216  0.028 13.770  0.032 13.748  0.043 
Hamburg/ESO Survey HE 1119-1933       11 21 43.4 -19 49 47 275.7 +38.3 0.043 11214351-1949460 13.043  0.023 12.571  0.021 12.422  0.026 
Hamburg/ESO Survey HE 1119-2953       11 21 27.4 -30 10 07 280.8 +28.8 0.064 11212733-3010068  9.796  0.027  9.225  0.023  9.056  0.021 
Hamburg/ESO Survey HE 1119-3229       11 22 21.8 -32 46 19 282.1 +26.5 0.076 11222184-3246190 11.020  0.024 10.424  0.024 10.291  0.024 
Hamburg/ESO Survey HE 1120-0153       11 22 43.2 -02 09 36 263.3 +53.7 0.078 11224338-0209365 10.757  0.024 10.493  0.021 10.473  0.021 
Hamburg/ESO Survey HE 1120-2122       11 23 18.5 -21 38 33 277.1 +36.8 0.041 11231861-2138322  9.573  0.029  8.902  0.047  8.788  0.023 
Hamburg/ESO Survey HE 1122-1429       11 25 06.7 -14 46 04 273.8 +43.2 0.034 11250669-1446042 15.230  0.045 14.986  0.067 15.114  0.155 
Hamburg/ESO Survey HE 1124-1323       11 27 06.5 -13 39 42 273.7 +44.4 0.038 11270645-1339429 13.609  0.021 13.313  0.026 13.280  0.042 
Hamburg/ESO Survey HE 1124-2335       11 27 26.9 -23 52 06 279.3 +35.1 0.046 11272694-2352056 13.127  0.027 12.728  0.026 12.548  0.029 
Hamburg/ESO Survey HE 1125-2942       11 27 57.8 -29 59 04 282.2 +29.5 0.066 11275789-2959046 11.105  0.024 10.434  0.023 10.178  0.023 
Hamburg/ESO Survey HE 1125-3030       11 27 38.6 -30 46 52 282.4 +28.7 0.058 11273864-3046531 16.118  0.095 15.905  0.130 15.670  0.230 
Hamburg/ESO Survey HE 1126-1735       11 28 51.4 -17 51 44 276.6 +40.8 0.038 11285140-1751429 14.855  0.035 14.482  0.060 14.573  0.103 
Hamburg/ESO Survey HE 1127-0747       11 30 00.0 -08 03 36 270.8 +49.7 0.051 11295999-0803346  9.579  0.023  9.430  0.026  9.352  0.021 
Hamburg/ESO Survey HE 1127-1143       11 29 50.6 -12 00 13 273.5 +46.1 0.025 11295061-1200124 14.471  0.037 14.033  0.042 14.044  0.071 
Hamburg/ESO Survey HE 1128-0823       11 30 44.4 -08 39 56 271.5 +49.2 0.026 11304432-0839547 14.201  0.033 13.845  0.021 13.779  0.054 
Hamburg/ESO Survey HE 1129-1925       11 32 12.2 -19 42 09 278.6 +39.4 0.080 11321232-1942093 14.845  0.034 14.697  0.062 14.753  0.111 
Hamburg/ESO Survey HE 1130-2801       11 33 05.3 -28 17 41 282.7 +31.5 0.068 11330527-2817400 11.766  0.026 11.466  0.021 11.403  0.019 
Hamburg/ESO Survey HE 1131+0141       11 34 32.2 +01 24 41 264.1 +58.4 0.023 11343212+0124417 14.803  0.038 14.273  0.049 14.304  0.080 
Hamburg/ESO Survey HE 1132+0125       11 34 46.7 +01 09 01 264.4 +58.2 0.022 11344670+0109013 14.726  0.039 14.404  0.052 14.323  0.086 
Hamburg/ESO Survey HE 1132+0204       11 34 51.1 +01 47 27 263.8 +58.7 0.028 11345100+0147280 13.230  0.026 12.778  0.027 12.690  0.024 
Hamburg/ESO Survey HE 1133-0555       11 36 11.8 -06 11 43 271.5 +52.0 0.033 11361175-0611431 14.142  0.039 13.754  0.038 13.722  0.059 
Hamburg/ESO Survey HE 1133-0946       11 36 00.2 -10 02 55 274.2 +48.6 0.029 11360025-1002557 14.057  0.030 13.753  0.023 13.663  0.053 
Hamburg/ESO Survey HE 1135+0139       11 38 09.8 +01 22 44 265.6 +58.8 0.025 11380985+0122441 14.665  0.035 14.272  0.047 14.141  0.083 
Hamburg/ESO Survey HE 1135-0344       11 38 21.1 -04 01 24 270.6 +54.2 0.038 11382103-0401240 15.014  0.035 14.772  0.056 14.879  0.128 
Hamburg/ESO Survey HE 1138-1303       11 41 14.8 -31 20 17 285.8 +29.2 0.058                                                            
Hamburg/ESO Survey HE 1141-0044       11 43 43.0 -01 00 41 270.1 +57.5 0.019 11434289-0100400 13.213  0.022 12.639  0.027 12.546  0.030 
Hamburg/ESO Survey HE 1143-2912       11 46 01.6 -29 28 48 286.3 +31.3 0.064 11460163-2928482 11.931  0.024 11.888  0.021 11.906  0.024 
Hamburg/ESO Survey HE 1144-2710       11 46 36.4 -27 27 32 285.7 +33.2 0.096 11463642-2727325 10.618  0.024 10.699  0.021 10.729  0.025 
Hamburg/ESO Survey HE 1145-0002       11 47 59.8 -00 19 19 271.3 +58.6 0.029 11475977-0019182 10.911  0.026 10.240  0.021 10.006  0.021 
Hamburg/ESO Survey HE 1147+0107       11 49 42.5 +00 51 02 271.0 +59.8 0.024 11494247+0051023 13.291  0.028 12.806  0.029 12.705  0.030 
Hamburg/ESO Survey HE 1148-0037       11 51 15.1 -00 54 11 273.2 +58.5 0.018 11511498-0054111 12.610  0.023 12.318  0.021 12.272  0.023 
Hamburg/ESO Survey HE 1152-0355       11 55 06.0 -04 12 24 277.3 +55.8 0.023 11550605-0412247  9.339  0.027  8.665  0.071  8.429  0.021 
Hamburg/ESO Survey HE 1152-0430       11 54 41.8 -04 47 05 277.6 +55.3 0.021 11544185-0447049 11.618  0.023 10.970  0.026 10.773  0.019 
Hamburg/ESO Survey HE 1152-2702       11 55 26.4 -27 19 12 287.9 +33.9 0.063 11552637-2719139 11.267  0.021 10.399  0.023 10.109  0.023 
Hamburg/ESO Survey HE 1153-0518       11 55 54.7 -05 34 48 278.6 +54.6 0.024 11555474-0534480 13.253  0.026 12.705  0.026 12.556  0.019 
Hamburg/ESO Survey HE 1154-2951       11 56 39.4 -30 08 32 289.1 +31.2 0.063 11563943-3008311  9.523  0.027  9.245  0.021  9.200  0.019 
Hamburg/ESO Survey HE 1157-0518       12 00 18.0 -05 34 43 280.3 +55.0 0.026 12001806-0534431 13.418  0.026 12.917  0.023 12.846  0.026 
Hamburg/ESO Survey HE 1157-1434       12 00 11.5 -14 50 50 284.9 +46.2 0.052 12001150-1450494 11.792  0.026 11.178  0.027 11.019  0.024 
Hamburg/ESO Survey HE 1158-1618       12 01 24.0 -16 34 48 286.0 +44.6 0.061 12012391-1634463 13.786  0.023 13.372  0.021 13.258  0.034 
Hamburg/ESO Survey HE 1158-2313       12 01 12.2 -23 30 36 288.3 +37.9 0.053 12011212-2330359  9.040  0.021  8.508  0.040  8.353  0.021 
Hamburg/ESO Survey HE 1200-2408       12 02 53.0 -24 24 47 289.0 +37.1 0.060 12025292-2424473 14.124  0.028 13.735  0.035 13.569  0.043 
Hamburg/ESO Survey HE 1204-0600       12 07 11.5 -06 17 06 283.6 +54.9 0.074 12071159-0617060 11.517  0.022 10.898  0.026 10.703  0.019 
Hamburg/ESO Survey HE 1205-0521       12 07 53.0 -05 37 51 283.5 +55.6 0.039 12075307-0537508 12.434  0.024 11.988  0.024 11.806  0.023 
Hamburg/ESO Survey HE 1205-1249       12 08 12.7 -13 06 23 287.0 +48.4 0.116 12081265-1306228 11.451  0.022 11.009  0.024 10.902  0.021 
Hamburg/ESO Survey HE 1207-2031       12 09 50.9 -20 47 43 290.0 +41.0 0.056 12095086-2047437 15.298  0.062 14.991  0.074 15.074  0.153 
Hamburg/ESO Survey HE 1210+0048       12 13 27.8 +00 32 10 282.4 +61.9 0.027 12132784+0032111 14.814  0.050 14.435  0.044 14.388  0.095 
Hamburg/ESO Survey HE 1210-1956       12 12 50.9 -20 12 58 290.8 +41.7 0.065 12125088-2012581 15.425  0.075 15.315  0.129 15.237  0.199 
Hamburg/ESO Survey HE 1210-2729       12 13 07.9 -27 45 50 292.7 +34.3 0.071 12130786-2745502 10.759  0.024 10.279  0.023 10.142  0.021 
Hamburg/ESO Survey HE 1211-0435       12 14 12.0 -04 52 26 285.8 +56.8 0.053 12141197-0452255 12.492  0.024 11.962  0.021 11.916  0.023 
Hamburg/ESO Survey HE 1211-2148       12 14 00.7 -22 05 19 291.6 +40.0 0.060 12140084-2205192 12.522  0.023 12.038  0.028 11.938  0.026 
Hamburg/ESO Survey HE 1212-0127       12 15 18.2 -01 43 56 284.7 +59.9 0.025 12151825-0143547 14.184  0.032 13.714  0.032 13.633  0.039 
Hamburg/ESO Survey HE 1212-0323       12 15 29.0 -03 40 23 285.8 +58.0 0.040 12152908-0340229 13.038  0.023 12.426  0.021 12.291  0.027 
Hamburg/ESO Survey HE 1213+0247       12 16 12.0 +02 31 05 282.5 +64.0 0.020 12161201+0231053 11.053  0.024 10.750  0.026 10.685  0.021 
Hamburg/ESO Survey HE 1214-1819       12 17 01.4 -18 35 55 291.7 +43.5 0.068 12170156-1835546 13.587  0.024 13.113  0.029 13.003  0.032 
Hamburg/ESO Survey HE 1214-2704       12 17 09.1 -27 21 03 293.6 +34.9 0.066 12170912-2721034 10.539  0.026 10.090  0.026  9.947  0.023 
Hamburg/ESO Survey HE 1215+0149       12 17 43.2 +01 32 32 284.0 +63.2 0.022 12174314+0132327 14.617  0.033 14.201  0.037 14.037  0.058 
Hamburg/ESO Survey HE 1215-2316       12 18 12.5 -23 33 26 293.2 +38.7 0.091 12181244-2333256 12.762  0.024 12.211  0.021 12.101  0.024 
Hamburg/ESO Survey HE 1216-0239       12 19 05.3 -02 56 23 287.1 +58.9 0.035 12190517-0256233 15.576  0.058 15.267  0.087 15.289  0.181 
Hamburg/ESO Survey HE 1216-1554       12 18 46.6 -16 10 52 291.6 +46.0 0.042 12184650-1610508  9.890  0.026  9.358  0.024  9.234  0.023 
Hamburg/ESO Survey HE 1217-0540       12 19 53.8 -05 57 15 288.8 +56.0 0.030 12195366-0557158 13.924  0.028 13.587  0.032 13.518  0.049 
Hamburg/ESO Survey HE 1217-1738       12 20 26.2 -17 54 46 292.6 +44.3 0.098 12202623-1754450 14.022  0.039 13.616  0.035 13.557  0.044 
Hamburg/ESO Survey HE 1218+0154       12 21 14.2 +01 37 55 285.8 +63.5 0.021 12211425+0137561 14.577  0.041 14.152  0.037 13.904  0.060 
Hamburg/ESO Survey HE 1218-1828       12 21 19.2 -18 45 35 293.1 +43.5 0.072 12211935-1845349 15.261  0.036 15.064  0.072 14.967  0.114 
Hamburg/ESO Survey HE 1219-0312       12 21 34.1 -03 28 40 288.5 +58.6 0.038 12213413-0328396 14.493  0.030 14.017  0.035 13.892  0.061 
Hamburg/ESO Survey HE 1220-0332       12 22 35.3 -03 49 14 289.1 +58.3 0.037 12223532-0349135 13.858  0.028 13.391  0.023 13.406  0.047 
Hamburg/ESO Survey HE 1220-1828       12 23 25.3 -18 45 10 293.8 +43.6 0.041 12232553-1845114  9.903  0.026  9.255  0.024  9.014  0.023 
Hamburg/ESO Survey HE 1221-0522       12 24 07.7 -05 39 11 290.5 +56.6 0.029 12240770-0539112 15.246  0.049 14.877  0.056 14.711  0.137 
Hamburg/ESO Survey HE 1221-1948       12 23 47.8 -20 04 45 294.1 +42.3 0.046 12234774-2004459 14.839  0.032 14.523  0.045 14.734  0.110 
Hamburg/ESO Survey HE 1221-2557       12 24 32.9 -26 14 07 295.4 +36.2 0.084 12243280-2614081  8.430  0.027  7.587  0.022  7.223  0.022 
Hamburg/ESO Survey HE 1222-0200       12 25 29.5 -02 17 24 289.9 +59.9 0.025 12252937-0217235 14.770  0.038 14.335  0.034 14.294  0.073 
Hamburg/ESO Survey HE 1222-0336       12 24 52.3 -03 53 06 290.2 +58.3 0.046 12245239-0353061 14.748  0.032 14.497  0.048 14.383  0.078 
Hamburg/ESO Survey HE 1222-1825       12 25 06.5 -18 42 29 294.3 +43.7 0.038 12250660-1842291 15.419  0.057 14.978  0.081 15.076  0.148 
Hamburg/ESO Survey HE 1224-1741       12 27 11.6 -17 58 20 294.8 +44.5 0.047 12271164-1758196 10.751  0.021 10.423  0.024 10.332  0.021 
Hamburg/ESO Survey HE 1225+0155       12 28 04.8 +01 38 32 289.6 +63.9 0.020 12280475+0138329 11.363  0.029 10.863  0.021 10.743  0.021 
Hamburg/ESO Survey HE 1225-0515       12 28 12.5 -05 31 40 292.3 +56.9 0.029 12281241-0531404 14.632  0.029 14.439  0.060 14.283  0.080 
Hamburg/ESO Survey HE 1230-1724       12 32 57.1 -17 41 27 296.7 +45.0 0.041 12325705-1741270 14.817  0.034 14.454  0.043 14.455  0.080 
Hamburg/ESO Survey HE 1231-0436       12 33 41.8 -04 52 46 294.6 +57.7 0.038 12334189-0452461 13.997  0.022 13.693  0.033 13.660  0.045 
Hamburg/ESO Survey HE 1232-2242       12 35 11.5 -22 58 37 298.1 +39.7 0.063 12351150-2258369 10.210  0.024 10.115  0.024 10.043  0.019 
Hamburg/ESO Survey HE 1233-3114       12 35 50.2 -31 31 11 299.1 +31.2 0.082 12355013-3131112  8.978  0.019  8.492  0.031  8.371  0.020 
Hamburg/ESO Survey HE 1234-1459       12 36 45.6 -15 16 07 297.7 +47.5 0.048 12364563-1516066 15.680  0.061 15.450  0.113 14.843:       
Hamburg/ESO Survey HE 1237-3103       12 40 14.6 -31 20 08 300.1 +31.5 0.071 12401463-3120085 12.061  0.021 11.542  0.023 11.459  0.024 
Hamburg/ESO Survey HE 1238-0435       12 41 33.1 -04 52 05 298.3 +57.9 0.021 12413316-0452049 11.817  0.021 11.224  0.021 11.072  0.021 
Hamburg/ESO Survey HE 1238-0836       12 41 02.4 -08 53 06 298.6 +53.9 0.031 12410240-0853066  9.189  0.075  8.503  0.074  8.154  0.021 
Hamburg/ESO Survey HE 1238-1152       12 41 25.0 -12 09 11 299.1 +50.6 0.053 12412495-1209106 12.221  0.023 11.672  0.026 11.526  0.021 
Hamburg/ESO Survey HE 1238-2834       12 41 37.6 -28 51 02 300.3 +34.0 0.073 12413760-2851017 15.068  0.041 14.856  0.079 14.662  0.103 
Hamburg/ESO Survey HE 1240-1934       12 42 41.5 -19 50 39 300.1 +43.0 0.048 12424154-1950392 11.752  0.021 11.023  0.027 10.762  0.020 
Hamburg/ESO Survey HE 1241-0337       12 44 27.1 -03 54 01 299.6 +58.9 0.024 12442721-0354012 11.869  0.023 11.234  0.025 11.026  0.021 
Hamburg/ESO Survey HE 1241-1408       12 44 35.0 -14 25 23 300.4 +48.4 0.051 12443504-1425230 15.406  0.047 15.117  0.060 15.109  0.149 
Hamburg/ESO Survey HE 1241-2859       12 44 26.2 -29 15 32 301.1 +33.6 0.075 12442620-2915325 10.803  0.022 10.237  0.021 10.123  0.021 
Hamburg/ESO Survey HE 1243-1425       12 46 28.1 -14 41 34 301.1 +48.2 0.052 12462807-1441335 14.517  0.033 14.067  0.033 14.086  0.068 
Hamburg/ESO Survey HE 1244-3036       12 47 39.1 -30 53 15 302.0 +32.0 0.074 12473923-3053161 12.030  0.027 11.542  0.023 11.462  0.021 
Hamburg/ESO Survey HE 1245-1616       12 47 56.9 -16 32 44 301.7 +46.3 0.044 12475678-1632441 15.272  0.053 14.908  0.068 14.874  0.137 
Hamburg/ESO Survey HE 1246-1344       12 49 20.2 -14 00 42 302.2 +48.9 0.059 12492024-1400415 12.696  0.021 12.215  0.026 12.049  0.025 
Hamburg/ESO Survey HE 1246-1510       12 49 24.7 -15 26 33 302.2 +47.4 0.062 12492477-1526330 10.937  0.022 10.148  0.021  9.918  0.025 
Hamburg/ESO Survey HE 1247-2114       12 50 05.0 -21 30 47 302.5 +41.4 0.057 12500511-2130473 13.387  0.032 12.884  0.024 12.846  0.032 
Hamburg/ESO Survey HE 1248-1800       12 51 27.8 -18 16 30 302.9 +44.6 0.050 12512795-1816300 14.453  0.028 14.103  0.041 13.840  0.058 
Hamburg/ESO Survey HE 1249-2932       12 52 18.5 -29 48 57 303.2 +33.1 0.081 12521835-2948567 12.110  0.023 11.570  0.025 11.476  0.025 
Hamburg/ESO Survey HE 1249-3121       12 52 05.0 -31 37 44 303.1 +31.2 0.086 12520513-3137449 12.865  0.024 12.459  0.030 12.372  0.023 
Hamburg/ESO Survey HE 1251-0104       12 53 52.1 -01 20 36 304.2 +61.5 0.022 12535206-0120353 13.630  0.026 13.178  0.030 13.129  0.033 
Hamburg/ESO Survey HE 1252+0044       12 55 22.1 +00 28 00 305.1 +63.3 0.021 12552210+0028011 13.899  0.029 13.487  0.035 13.364  0.044 
Hamburg/ESO Survey HE 1252-0117       12 54 59.8 -01 33 35 304.8 +61.3 0.023 12545984-0133349 12.511  0.024 12.005  0.021 11.914  0.024 
Hamburg/ESO Survey HE 1252-0700       12 55 06.0 -07 16 44 304.5 +55.6 0.031 12550601-0716449 13.965  0.030 13.461  0.032 13.391  0.048 
Hamburg/ESO Survey HE 1254+0009       12 57 12.9 -00 06 41 306.1 +62.7 0.021 12571291-0006394 12.525  0.022 12.077  0.027 11.919  0.023 
Hamburg/ESO Survey HE 1256-0651       12 59 13.2 -07 07 18 306.4 +55.7 0.055 12591309-0707191 13.920  0.032 13.631  0.035 13.613  0.042 
Hamburg/ESO Survey HE 1257-0737       12 59 56.4 -07 53 50 306.6 +54.9 0.047 12595642-0753500 10.154  0.029 10.022  0.024  9.946  0.026 
Hamburg/ESO Survey HE 1259-0621       13 01 51.1 -06 37 14 307.6 +56.2 0.036 13015111-0637140 15.137  0.040 14.801  0.073 14.528  0.085 
Hamburg/ESO Survey HE 1259-2550       13 02 35.5 -26 06 49 306.1 +36.7 0.084 13023540-2606494  9.746  0.027  9.011  0.026  8.680  0.025 
Hamburg/ESO Survey HE 1300+0157       13 02 56.2 +01 41 51 309.6 +64.4 0.022 13025624+0141521 12.809  0.028 12.419  0.023 12.351  0.029 
Hamburg/ESO Survey HE 1300-0641       13 03 34.1 -06 57 21 308.3 +55.8 0.045 13033414-0657207 13.382  0.022 12.953  0.030 12.931  0.033 
Hamburg/ESO Survey HE 1300-0642       13 03 23.3 -06 58 23 308.2 +55.8 0.045 13032340-0658232 13.683  0.027 13.242  0.024 13.214  0.034 
Hamburg/ESO Survey HE 1300-2201       13 03 17.3 -22 17 38 306.5 +40.5 0.095 13031731-2217379 14.407  0.031 14.115  0.043 14.165  0.069 
Hamburg/ESO Survey HE 1300-2431       13 03 00.0 -24 47 12 306.3 +38.0 0.114 13030004-2447122 12.701  0.024 12.148  0.021 12.052  0.028 
Hamburg/ESO Survey HE 1302-1922       13 05 24.5 -19 38 25 307.4 +43.1 0.090 13052438-1938250 14.705  0.038 14.263  0.052 14.188  0.077 
Hamburg/ESO Survey HE 1304+0057       13 07 17.3 +00 41 52 311.8 +63.3 0.022 13071721+0041547 14.280  0.030 13.672  0.036 13.547  0.045 
Hamburg/ESO Survey HE 1304-2046       13 06 50.2 -21 02 10 307.8 +41.7 0.104 13065012-2102097 11.978  0.023 11.386  0.026 11.219  0.023 
Hamburg/ESO Survey HE 1304-2111       13 07 27.6 -21 27 28 307.9 +41.3 0.108 13072727-2127339  9.651  0.026  9.009  0.026  8.764  0.021 
Hamburg/ESO Survey HE 1305+0007       13 08 03.8 -00 08 48 311.9 +62.4 0.021 13080384-0008474 10.247  0.024  9.753  0.026  9.600  0.021 
Hamburg/ESO Survey HE 1305+0132       13 08 17.8 +01 16 49 312.5 +63.8 0.027 13081774+0116495 10.621  0.029  9.994  0.021  9.814  0.023 
Hamburg/ESO Survey HE 1305-0331       13 07 58.8 -03 47 41 310.9 +58.8 0.028 13075893-0347403 15.490  0.057 15.188  0.096 15.254  0.174 
Hamburg/ESO Survey HE 1306-0604       13 09 01.2 -06 20 06 310.8 +56.3 0.041 13090122-0620055 10.276  0.024  9.695  0.024  9.454  0.021 
Hamburg/ESO Survey HE 1310-0536       13 13 31.2 -05 52 13 312.9 +56.6 0.042 13133118-0552124 12.534  0.024 12.054  0.023 11.896  0.024 
Hamburg/ESO Survey HE 1311-0131       13 13 42.0 -01 47 16 314.3 +60.6 0.030 13134202-0147153 11.268  0.027 10.771  0.024 10.681  0.021 
Hamburg/ESO Survey HE 1311-1412       13 13 42.0 -14 28 24 311.0 +48.0 0.080 13134199-1428246 12.171  0.026 11.651  0.022 11.537  0.030 
Hamburg/ESO Survey HE 1313-1916       13 15 46.3 -19 32 35 310.8 +43.0 0.086 13154638-1932352  9.373  0.021  8.832  0.022  8.682  0.019 
Hamburg/ESO Survey HE 1314-3036       13 17 29.3 -30 51 50 309.5 +31.7 0.061 13172923-3051507 11.483  0.023 10.964  0.021 10.844  0.021 
Hamburg/ESO Survey HE 1315-2035       13 17 57.4 -20 50 53 311.2 +41.6 0.087 13175749-2050528 13.678  0.026 13.236  0.030 13.047  0.037 
Hamburg/ESO Survey HE 1316-3102       13 19 06.3 -31 18 39 309.8 +31.2 0.069 13190632-3118384 15.900  0.081 15.889  0.151 15.895:       
Hamburg/ESO Survey HE 1317-0407       13 19 47.0 -04 23 10 316.3 +57.8 0.036 13194700-0423102 10.471  0.024  9.991  0.024  9.853  0.021 
Hamburg/ESO Survey HE 1318-2555       13 21 28.0 -26 11 14 311.3 +36.2 0.066 13212800-2611140 13.194  0.029 13.037  0.023 13.014  0.034 
Hamburg/ESO Survey HE 1319-1935       13 22 38.6 -19 51 12 312.9 +42.4 0.077 13223870-1951116 12.334  0.022 11.769  0.022 11.681  0.027 
Hamburg/ESO Survey HE 1319-3034       13 22 00.1 -30 50 08 310.6 +31.6 0.071 13220014-3050080 14.738  0.043 14.693  0.049 14.733  0.085 
Hamburg/ESO Survey HE 1320-1339       13 22 44.2 -13 55 31 314.4 +48.2 0.066 13224411-1355314  8.979  0.024  8.441  0.020  8.373  0.021 
Hamburg/ESO Survey HE 1321-1750       13 24 14.3 -18 06 21 313.8 +44.1 0.101 13241428-1806211  9.684  0.024  9.228  0.025  9.079  0.023 
Hamburg/ESO Survey HE 1322-1253       13 25 13.2 -13 09 00 315.5 +48.9 0.058 13251317-1309014 10.677  0.027 10.469  0.022 10.412  0.023 
Hamburg/ESO Survey HE 1324-3142       13 27 43.7 -31 57 50 311.9 +30.3 0.050 13274352-3157485  9.849  0.022  9.226  0.027  9.027  0.021 
Hamburg/ESO Survey HE 1326-3041       13 28 57.1 -30 56 30 312.3 +31.2 0.052 13285705-3056307 14.237  0.022 13.896  0.035 13.770  0.052 
Hamburg/ESO Survey HE 1327-2116       13 30 19.4 -21 32 03 314.8 +40.4 0.102 13301937-2132031  9.893  0.023  9.412  0.021  9.275  0.019 
Hamburg/ESO Survey HE 1327-2326       13 30 06.0 -23 41 51 314.2 +38.3 0.076 13300595-2341497 12.357  0.023 12.068  0.023 11.986  0.021 
Hamburg/ESO Survey HE 1328-1357       13 31 02.4 -14 13 05 317.2 +47.5 0.054 13310244-1413054 13.585  0.028 13.069  0.029 12.892  0.033 
Hamburg/ESO Survey HE 1328-2728       13 30 53.3 -27 43 33 313.5 +34.3 0.054 13305322-2743339 11.659  0.024 11.035  0.023 10.828  0.021 
Hamburg/ESO Survey HE 1330-0354       13 33 10.8 -04 10 05 322.4 +57.1 0.037 13331067-0410057 14.027  0.032 13.825  0.029 13.796  0.042 
Hamburg/ESO Survey HE 1330-0607       13 32 56.6 -06 22 31 321.1 +55.0 0.030 13325658-0622304 13.958  0.027 13.497  0.032 13.434  0.044 
Hamburg/ESO Survey HE 1331-0519       13 33 55.2 -05 34 36 321.9 +55.7 0.027 13335513-0534355 15.518  0.061 15.265  0.073 15.049  0.144 
Hamburg/ESO Survey HE 1331-2558       13 34 20.2 -26 13 38 314.8 +35.6 0.066 13342011-2613383 14.343  0.035 13.803  0.031 13.786  0.059 
Hamburg/ESO Survey HE 1332-0309       13 34 37.9 -03 24 53 323.4 +57.7 0.038 13343788-0324529 13.966  0.027 13.486  0.021 13.424  0.044 
Hamburg/ESO Survey HE 1333-0340       13 35 51.6 -03 55 49 323.7 +57.1 0.035 13355142-0355484 14.581  0.039 14.260  0.047 14.284  0.094 
Hamburg/ESO Survey HE 1335+0135       13 37 54.0 +01 20 26 328.2 +61.9 0.024 13375386+0120270 14.839  0.036 14.384  0.038 14.304  0.078 
Hamburg/ESO Survey HE 1336+0200       13 38 41.3 +01 45 23 329.0 +62.2 0.026 13384123+0145238 11.758  0.023 10.972  0.023 10.673  0.021 
Hamburg/ESO Survey HE 1337+0012       13 40 02.6 -00 02 18 328.2 +60.4 0.027 13400249-0002188 10.509  0.024 10.268  0.023 10.208  0.021 
Hamburg/ESO Survey HE 1337-0453       13 39 58.3 -05 08 32 324.7 +55.7 0.023 13395820-0508313 15.394  0.039 14.999  0.057 14.768  0.114 
Hamburg/ESO Survey HE 1337-2203       13 39 46.3 -22 19 00 317.4 +39.2 0.089 13394644-2219006 13.569  0.022 12.994  0.027 12.849  0.032 
Hamburg/ESO Survey HE 1337-2923       13 40 13.7 -29 38 26 315.4 +32.0 0.049 13401369-2938262 10.060  0.027  9.540  0.021  9.353  0.019 
Hamburg/ESO Survey HE 1338-0002       13 40 59.8 -00 17 39 328.4 +60.1 0.029 13405967-0017389 14.816  0.040 14.316  0.042 14.377  0.085 
Hamburg/ESO Survey HE 1339-2805       13 42 09.4 -28 21 02 316.3 +33.2 0.060 13420934-2821016 11.323  0.027 10.835  0.021 10.710  0.024 
Hamburg/ESO Survey HE 1339-3016       13 42 24.5 -30 31 17 315.8 +31.1 0.059 13422455-3031172 11.422  0.022 10.920  0.024 10.807  0.021 
Hamburg/ESO Survey HE 1340-2343       13 43 19.5 -23 58 13 317.9 +37.4 0.064 13431929-2358139  9.918  0.022  9.431  0.021  9.298  0.020 
Hamburg/ESO Survey HE 1342-2856       13 45 30.0 -29 11 30 316.9 +32.2 0.052 13452993-2911298 13.283  0.029 12.865  0.026 12.681  0.030 
Hamburg/ESO Survey HE 1343-0640       13 46 09.1 -06 55 46 326.1 +53.5 0.036 13460903-0655464 14.818  0.039 14.525  0.062 14.497  0.092 
Hamburg/ESO Survey HE 1345-0206       13 48 05.3 -02 21 51 330.0 +57.5 0.049 13480527-0221503 15.024  0.051 14.745  0.065 14.648  0.099 
Hamburg/ESO Survey HE 1346-0427       13 49 25.2 -04 42 15 328.9 +55.2 0.029 13492506-0442148 13.143  0.026 12.838  0.023 12.805  0.033 
Hamburg/ESO Survey HE 1347-2646       13 50 41.3 -27 01 39 318.9 +34.0 0.064 13504123-2701394 11.720  0.023 11.143  0.021 11.027  0.021 
Hamburg/ESO Survey HE 1348+0135       13 50 35.0 +01 20 20 334.2 +60.6 0.029 13503511+0120214 10.880  0.026 10.482  0.021 10.395  0.024 
Hamburg/ESO Survey HE 1351-1049       13 53 57.1 -11 04 24 326.6 +48.9 0.053 13535712-1104245 14.259  0.029 13.797  0.042 13.681  0.050 
Hamburg/ESO Survey HE 1351-2555       13 54 09.8 -26 10 20 320.1 +34.6 0.065 13540990-2610211 14.131  0.029 13.847  0.025 13.725  0.043 
Hamburg/ESO Survey HE 1352-3141       13 55 03.6 -31 55 54 318.4 +29.0 0.061 13550361-3155535 10.954  0.023 11.012  0.023 11.033  0.021 
Hamburg/ESO Survey HE 1354-0816       13 56 51.6 -08 30 38 329.2 +51.0 0.038 13565146-0830378 13.120  0.028 12.645  0.023 12.600  0.026 
Hamburg/ESO Survey HE 1354-2257       13 57 43.4 -23 12 35 322.1 +37.2 0.067 13574329-2312345 11.809  0.023 11.290  0.023 11.110  0.021 
Hamburg/ESO Survey HE 1355-1541       13 57 44.7 -15 56 28 325.4 +44.0 0.087 13574471-1556291 12.514  0.022 11.987  0.028 11.823  0.024 
Hamburg/ESO Survey HE 1355-1758       13 57 55.9 -18 13 00 324.3 +41.9 0.082 13575596-1812599 13.909  0.032 13.327  0.033 13.235  0.038 
Hamburg/ESO Survey HE 1356-2752       13 59 25.0 -28 06 59 320.7 +32.4 0.057 13592498-2806586 10.365  0.024  9.714  0.022  9.600  0.023 
Hamburg/ESO Survey HE 1357-3049       14 00 06.5 -31 03 46 319.8 +29.6 0.050 14000638-3103452 11.597  0.025 11.086  0.022 10.930  0.024 
Hamburg/ESO Survey HE 1359-0439       14 02 27.3 -04 53 52 333.8 +53.7 0.030 14022733-0453513  8.792  0.037  8.561  0.047  8.530  0.031 
Hamburg/ESO Survey HE 1359-0957       14 01 57.8 -10 11 48 329.9 +48.9 0.040 14015775-1011486 13.907  0.033 13.519  0.026 13.496  0.044 
Hamburg/ESO Survey HE 1400-0229       14 03 12.5 -02 44 16 335.8 +55.5 0.069 14031245-0244158 13.456  0.026 12.847  0.025 12.693  0.027 
Hamburg/ESO Survey HE 1401-0010       14 04 03.4 -00 24 25 338.3 +57.4 0.053 14040337-0024254 12.557  0.023 12.312  0.023 12.259  0.024 
Hamburg/ESO Survey HE 1401-0745       14 04 08.9 -07 59 46 332.1 +50.7 0.032 14040887-0759464 13.607  0.024 13.121  0.030 13.066  0.036 
Hamburg/ESO Survey HE 1402-0426       14 05 21.3 -04 40 59 335.0 +53.5 0.028 14052139-0440588  9.586: 0.040  9.462: 0.048  9.272: 0.031 
Hamburg/ESO Survey HE 1405-0346       14 07 58.3 -04 01 03 336.5 +53.8 0.040 14075838-0401026 11.608  0.023 11.068  0.026 10.903  0.023 
Hamburg/ESO Survey HE 1405-0822       14 07 43.0 -08 36 14 332.9 +49.8 0.037 14074295-0836143 12.648  0.026 12.282  0.023 12.223  0.025 
Hamburg/ESO Survey HE 1410+0213       14 13 06.5 +01 59 21 344.3 +58.1 0.049 14130656+0159219 11.563  0.027 11.053  0.021 10.968  0.027 
Hamburg/ESO Survey HE 1410-0125       14 13 24.7 -01 39 54 340.6 +55.1 0.065 14132479-0139533 10.360  0.022  9.770  0.021  9.651  0.021 
Hamburg/ESO Survey HE 1413-1954       14 16 04.8 -20 08 54 328.6 +38.5 0.086 14160471-2008540 14.188  0.026 13.973  0.021 13.889  0.053 
Hamburg/ESO Survey HE 1418+0150       14 21 01.2 +01 37 18 346.8 +56.7 0.037 14210114+0137177  9.988  0.022  9.356  0.024  9.127  0.025 
Hamburg/ESO Survey HE 1418-0306       14 20 57.1 -03 19 54 341.7 +52.7 0.048 14205712-0319532 10.505  0.026  9.767  0.027  9.505  0.021 
Hamburg/ESO Survey HE 1419-1324       14 21 51.1 -13 38 14 334.0 +43.7 0.081 14215106-1338135 12.847  0.021 12.335  0.021 12.241  0.030 
Hamburg/ESO Survey HE 1419-1759       14 22 17.8 -18 13 30 331.4 +39.6 0.091 14221769-1813295 12.784  0.024 12.221  0.023 12.132  0.024 
Hamburg/ESO Survey HE 1420-1659       14 23 03.1 -17 12 51 332.1 +40.4 0.082 14230312-1712504  9.871  0.023  9.226  0.021  9.067  0.021 
Hamburg/ESO Survey HE 1421+0022       14 24 07.4 +00 08 34 346.3 +55.0 0.033 14240730+0008342 13.757  0.026 13.291  0.023 13.215  0.039 
Hamburg/ESO Survey HE 1421-2006       14 23 50.4 -20 20 11 330.6 +37.5 0.083 14235044-2020106 15.265  0.047 14.885  0.059 15.021  0.127 
Hamburg/ESO Survey HE 1423-0622       14 25 46.6 -06 36 00 340.5 +49.3 0.047 14254649-0636001 14.178  0.032 13.823  0.029 13.695  0.042 
Hamburg/ESO Survey HE 1424-0241       14 26 40.3 -02 54 28 344.1 +52.2 0.063 14264033-0254274 13.900  0.023 13.425  0.029 13.369  0.035 
Hamburg/ESO Survey HE 1425-2052       14 28 39.6 -21 06 05 331.4 +36.3 0.098 14283954-2106048 10.043  0.021  9.446  0.022  9.273  0.025 
Hamburg/ESO Survey HE 1428-1950       14 30 59.3 -20 03 42 332.6 +37.0 0.092 14305939-2003418  9.988  0.024  9.469  0.023  9.318  0.023 
Hamburg/ESO Survey HE 1429-0347       14 32 26.1 -04 00 31 344.9 +50.5 0.106 14322606-0400309 11.973  0.026 11.508  0.021 11.409  0.023 
Hamburg/ESO Survey HE 1429-0551       14 32 31.2 -06 05 00 343.0 +48.8 0.056 14323128-0605002 10.734  0.023 10.272  0.023 10.066  0.022 
Hamburg/ESO Survey HE 1429-1411       14 32 40.6 -14 25 06 336.6 +41.7 0.079 14324057-1425056  7.622  0.029  6.721  0.026  6.346  0.016 
Hamburg/ESO Survey HE 1430+0053       14 33 16.6 +00 40 49 349.9 +54.0 0.035 14331652+0040490 12.244  0.024 11.803  0.029 11.741  0.020 
Hamburg/ESO Survey HE 1430+0227       14 32 46.5 +02 14 44 351.5 +55.2 0.036 14324653+0214445 14.024  0.026 13.482  0.035 13.310  0.036 
Hamburg/ESO Survey HE 1430-0026       14 33 16.3 -00 39 49 348.5 +53.0 0.043 14331629-0039476 14.572  0.033 14.215  0.046 14.173  0.070 
Hamburg/ESO Survey HE 1430-0919       14 33 13.0 -09 32 53 340.4 +45.8 0.079 14331282-0932526 12.476  0.023 11.971  0.027 11.862  0.026 
Hamburg/ESO Survey HE 1430-1123       14 33 33.6 -11 37 08 338.9 +44.0 0.106 14333363-1137073 15.035  0.046 14.723  0.068 14.926  0.129 
Hamburg/ESO Survey HE 1431-0245       14 33 54.2 -02 58 33 346.3 +51.1 0.077 14335415-0258326 13.566  0.029 13.012  0.027 12.992  0.037 
Hamburg/ESO Survey HE 1431-0755       14 34 27.4 -08 08 15 341.9 +46.8 0.065 14342734-0808148 15.103  0.051 14.696  0.074 14.706  0.117 
Hamburg/ESO Survey HE 1431-1227       14 33 56.0 -12 40 36 338.2 +43.1 0.080 14335592-1240357  9.582  0.024  9.024  0.025  8.859  0.021 
Hamburg/ESO Survey HE 1431-1911       14 34 32.6 -19 24 55 333.9 +37.2 0.092 14343261-1924559 11.329  0.023 10.863  0.025 10.781  0.021 
Hamburg/ESO Survey HE 1431-2142       14 34 06.7 -21 55 16 332.3 +35.0 0.097 14340669-2155166 14.750  0.040 14.451  0.056 14.464  0.091 
Hamburg/ESO Survey HE 1432-2138       14 35 47.5 -21 51 37 332.8 +34.9 0.103 14354758-2151369 14.402  0.035 13.989  0.043 13.885  0.047 
Hamburg/ESO Survey HE 1434-1442       14 37 26.6 -14 54 59 337.6 +40.7 0.109 14372659-1454594 13.809  0.023 13.354  0.029 13.250  0.038 
Hamburg/ESO Survey HE 1439-1338       14 42 26.4 -13 51 18 339.7 +41.0 0.108 14422641-1351181 10.810: 0.023 10.112: 0.022  9.836  0.019 
Hamburg/ESO Survey HE 1440-1511       14 43 07.2 -15 23 48 338.8 +39.6 0.096 14430710-1523483 12.238  0.024 11.757  0.023 11.606  0.021 
Hamburg/ESO Survey HE 1442-0346       14 45 02.2 -03 58 46 348.7 +48.5 0.098 14450203-0358456 13.749  0.031 13.249  0.026 13.113  0.036 
Hamburg/ESO Survey HE 1443-0503       14 46 30.2 -05 16 21 347.9 +47.3 0.060 14463015-0516207 11.257  0.026 10.728  0.021 10.572  0.023 
Hamburg/ESO Survey HE 1446-0112       14 49 02.2 -01 25 24 352.4 +49.8 0.051 14490223-0125237 10.983  0.026 10.379  0.021 10.162  0.019 
Hamburg/ESO Survey HE 1447+0102       14 50 15.1 +00 50 15 355.2 +51.2 0.044 14501503+0050151 13.207  0.028 12.760  0.029 12.682  0.037 
Hamburg/ESO Survey HE 1450-0956       14 53 16.6 -10 08 34 345.5 +42.4 0.084 14531656-1008340 14.522  0.029 14.286  0.046 14.125  0.066 
Hamburg/ESO Survey HE 1450-1808       14 53 42.2 -18 20 39 339.4 +35.7 0.090 14534246-1820404  8.457  0.019  7.829  0.045  7.711  0.027 
Hamburg/ESO Survey HE 1455-1413       14 57 51.6 -14 25 09 343.3 +38.4 0.098 14575161-1425095 10.336  0.025  9.824  0.020  9.691  0.022 
Hamburg/ESO Survey HE 1500-1101       15 03 40.8 -11 13 09 347.2 +40.0 0.115 15034087-1113086 10.873  0.026 10.253  0.021 10.093  0.021 
Hamburg/ESO Survey HE 1500-1628       15 02 56.6 -16 40 07 342.8 +35.8 0.093 15025662-1640073 13.016  0.024 12.516  0.025 12.439  0.027 
Hamburg/ESO Survey HE 1501-1500       15 04 26.2 -15 12 00 344.3 +36.8 0.106 15042630-1511595 12.725  0.026 12.030  0.027 11.830  0.026 
Hamburg/ESO Survey HE 1503+0233       15 05 36.7 +02 21 49   1.1 +49.5 0.049 15053648+0221475 10.831  0.026 10.208  0.029 10.006  0.025 
Hamburg/ESO Survey HE 1505-1122       15 08 09.4 -11 33 54 348.1 +39.0 0.099 15080939-1133540 11.715  0.022 11.802  0.023 11.875  0.027 
Hamburg/ESO Survey HE 1506-0225       15 08 41.0 -02 37 20 356.4 +45.5 0.097 15084115-0237188 13.585  0.026 13.411  0.033 13.331  0.034 
Hamburg/ESO Survey HE 1514-0207       15 16 38.9 -02 18 33 358.7 +44.3 0.151 15163890-0218332 10.335  0.023  9.703  0.021  9.536  0.023 
Hamburg/ESO Survey HE 1521-0522       15 24 12.2 -05 32 52 357.2 +40.7 0.097 15241213-0532522 11.659  0.023 11.019  0.022 10.863  0.021 
Hamburg/ESO Survey HE 1522-0503       15 24 42.5 -05 14 29 357.6 +40.8 0.099 15244233-0514294 12.472  0.023 11.990  0.024 11.922  0.023 
Hamburg/ESO Survey HE 1523-0901       15 26 01.2 -09 11 38 354.2 +37.8 0.141 15260106-0911388  9.027  0.028  8.421  0.031  8.352  0.027 
Hamburg/ESO Survey HE 1523-1155       15 26 41.0 -12 05 43 351.9 +35.6 0.142 15264103-1205426 11.372  0.024 10.846  0.027 10.748  0.019 
Hamburg/ESO Survey HE 1524-0210       15 26 56.9 -02 20 45   1.0 +42.4 0.156 15265688-0220443 11.740  0.026 11.079  0.024 10.896  0.026 
Hamburg/ESO Survey HE 1525-0516       15 27 52.1 -05 27 04 358.1 +40.1 0.097 15275212-0527037 13.972  0.032 13.479  0.037 13.314  0.044 
Hamburg/ESO Survey HE 1527-0248       15 30 35.5 -02 58 52   1.1 +41.2 0.151 15303551-0258490  9.604  0.021  9.453  0.026  9.406  0.023 
Hamburg/ESO Survey HE 1527-0412       15 29 42.2 -04 22 22 359.6 +40.5 0.131 15294227-0422227 10.679  0.023 10.159  0.021  9.910  0.019 
Hamburg/ESO Survey HE 1527-1035       15 30 39.6 -10 45 31 353.9 +35.9 0.173 15303962-1045304 14.491  0.033 14.331  0.056 14.297  0.078 
Hamburg/ESO Survey HE 1528-0409       15 30 54.2 -04 19 40 359.9 +40.3 0.142 15305430-0419404 12.945  0.026 12.455  0.027 12.358  0.024 
Hamburg/ESO Survey HE 2007-6020       20 12 08.2 -60 11 37 336.8 -33.2 0.039 20120807-6011375 13.337  0.023 12.810  0.027 12.785  0.034 
Hamburg/ESO Survey HE 2133-1426       21 36 07.2 -14 12 36  38.6 -42.8 0.052 21360722-1412353 14.380  0.024 14.139  0.038 14.111  0.069 
Hamburg/ESO Survey HE 2133-1432       21 36 22.5 -14 19 20  38.5 -42.9 0.052 21362253-1419203 14.113  0.027 13.765  0.035 13.739  0.056 
Hamburg/ESO Survey HE 2134+0001       21 37 08.2 +00 15 04  55.1 -35.9 0.058 21370818+0015045 14.352  0.030 13.850  0.038 13.809  0.044 
Hamburg/ESO Survey HE 2134-3940       21 37 45.8 -39 27 22   3.0 -48.2 0.026 21374577-3927223 10.979  0.024 10.534  0.021 10.427  0.023 
Hamburg/ESO Survey HE 2139-1851       21 42 29.5 -18 37 51  33.7 -45.9 0.038 21422951-1837506 12.580  0.022 12.104  0.026 12.013  0.021 
Hamburg/ESO Survey HE 2143+0030       21 46 12.0 +00 44 46  57.2 -37.5 0.091 21461207+0044457 13.561  0.024 12.922  0.027 12.842  0.032 
Hamburg/ESO Survey HE 2144-1832       21 46 54.7 -18 18 15  34.6 -46.8 0.037 21465466-1818155  8.768  0.021  8.180  0.026  7.958  0.020 
Hamburg/ESO Survey HE 2145-1407       21 48 14.9 -13 53 07  40.7 -45.4 0.038 21481481-1353075 12.857  0.022 12.513  0.027 12.465  0.027 
Hamburg/ESO Survey HE 2145-3025       21 48 43.3 -30 11 08  17.4 -50.1 0.028 21484333-3011082 13.745  0.026 13.375  0.025 13.343  0.031 
Hamburg/ESO Survey HE 2148-2039       21 51 07.0 -20 25 48  32.2 -48.4 0.032 21510686-2025480 12.479  0.024 12.032  0.021 11.962  0.021 
Hamburg/ESO Survey HE 2150-0825       21 53 00.2 -08 11 19  48.6 -43.8 0.051 21530016-0811182 13.859  0.026 13.628  0.034 13.524  0.041 
Hamburg/ESO Survey HE 2150-1800       21 53 17.5 -17 46 40  36.2 -48.0 0.039 21531756-1746389 13.248  0.024 12.799  0.027 12.704  0.030 
Hamburg/ESO Survey HE 2151-2858       21 54 01.6 -28 44 20  19.9 -51.0 0.030 21540157-2844199 14.927  0.037 14.588  0.050 14.548  0.072 
Hamburg/ESO Survey HE 2153-2225       21 56 34.3 -22 11 25  30.2 -50.2 0.029 21563426-2211255 11.446  0.026 10.847  0.023 10.764  0.024 
Hamburg/ESO Survey HE 2153-2323       21 56 37.7 -23 09 25  28.7 -50.4 0.031 21563758-2309254 12.526  0.026 11.916  0.022 11.741  0.023 
Hamburg/ESO Survey HE 2153-2719       21 56 04.1 -27 04 49  22.6 -51.2 0.027 21560407-2704497 13.529  0.032 13.045  0.027 12.999  0.040 
Hamburg/ESO Survey HE 2154-2838       21 57 43.7 -28 24 31  20.6 -51.8 0.033 21574379-2824306 14.184  0.026 13.793  0.036 13.711  0.046 
Hamburg/ESO Survey HE 2155+0136       21 57 37.7 +01 50 20  60.5 -39.1 0.053 21573755+0150201 14.702: 0.051 14.275  0.055 14.202  0.069 
Hamburg/ESO Survey HE 2155-2043       21 58 42.2 -20 29 15  32.9 -50.1 0.030 21584227-2029156 11.570  0.024 11.092  0.021 11.018  0.023 
Hamburg/ESO Survey HE 2155-2243       21 58 39.9 -22 29 29  29.9 -50.7 0.028 21583992-2229287 15.236  0.049 15.056  0.057 15.128  0.112 
Hamburg/ESO Survey HE 2158-0348       22 00 40.1 -03 34 12  55.3 -42.9 0.083 22003997-0334121 14.106  0.033 13.653  0.028 13.650  0.040 
Hamburg/ESO Survey HE 2200-2030       22 03 02.6 -20 15 58  33.8 -51.0 0.029 22030253-2015584 14.581  0.026 14.252  0.055 14.256  0.082 
Hamburg/ESO Survey HE 2200-2222       22 02 54.8 -22 08 06  30.9 -51.5 0.027 22025476-2208052 16.575  0.131 16.190:       15.909:       
Hamburg/ESO Survey HE 2201-0345       22 03 57.6 -03 30 54  56.0 -43.6 0.099 22035756-0330541 12.378  0.024 11.886  0.021 11.773  0.023 
Hamburg/ESO Survey HE 2201-0637       22 03 44.6 -06 22 42  52.7 -45.1 0.061 22034474-0622416 14.012  0.032 13.574  0.032 13.467  0.047 
Hamburg/ESO Survey HE 2203-1431       22 06 33.6 -14 17 07  43.0 -49.6 0.032 22063355-1417069 12.632  0.022 12.180  0.029 12.099  0.027 
Hamburg/ESO Survey HE 2204-1703       22 07 12.0 -16 49 10  39.4 -50.7 0.040 22071190-1649106 13.313  0.026 12.814  0.027 12.777  0.026 
Hamburg/ESO Survey HE 2205-4203       22 08 41.3 -41 49 04 358.3 -53.8 0.011 22084135-4149039 14.058  0.029 13.622  0.021 13.588  0.041 
Hamburg/ESO Survey HE 2206-2245       22 09 09.4 -22 30 17  31.0 -53.0 0.026 22090942-2230161 14.110  0.027 13.655  0.021 13.605  0.044 
Hamburg/ESO Survey HE 2207-0930       22 09 57.6 -09 16 06  50.3 -48.0 0.041 22095748-0916059 10.527  0.023  9.812  0.025  9.607  0.027 
Hamburg/ESO Survey HE 2207-1746       22 10 37.4 -17 31 38  38.9 -51.8 0.026 22103751-1731384  9.115  0.023  8.579  0.045  8.450  0.021 
Hamburg/ESO Survey HE 2210-1538       22 13 34.4 -15 23 44  42.5 -51.6 0.035 22133441-1523441 11.634  0.024 11.082  0.021 10.955  0.026 
Hamburg/ESO Survey HE 2211-0605       22 13 53.5 -05 51 06  55.3 -47.0 0.060 22135350-0551058 13.383  0.022 12.875  0.023 12.727  0.026 
Hamburg/ESO Survey HE 2212-1617       22 14 59.6 -16 02 33  41.8 -52.2 0.032 22145964-1602327 11.460  0.027 10.785  0.027 10.649  0.024 
Hamburg/ESO Survey HE 2216-0202       22 18 47.5 -01 47 36  61.1 -45.5 0.072 22184746-0147362 14.571  0.032 14.165  0.049 14.028  0.050 
Hamburg/ESO Survey HE 2216-0621       22 18 46.0 -06 06 50  56.0 -48.1 0.079 22184594-0606501 12.478  0.026 11.888  0.022 11.810  0.029 
Hamburg/ESO Survey HE 2216-1548       22 19 30.4 -15 33 36  43.2 -53.0 0.032 22193035-1533362 14.306  0.030 13.849  0.033 13.683  0.050 
Hamburg/ESO Survey HE 2217-0706       22 20 18.1 -06 51 17  55.4 -48.8 0.097 22201799-0651164 12.855  0.027 12.272  0.025 12.146  0.027 
Hamburg/ESO Survey HE 2217-1523       22 20 33.8 -15 08 34  44.0 -53.0 0.033 22203372-1508346 13.259  0.026 12.747  0.023 12.673  0.026 
Hamburg/ESO Survey HE 2219-0713       22 22 15.8 -06 58 34  55.7 -49.3 0.080 22221577-0658343 12.367  0.023 11.917  0.023 11.810  0.021 
Hamburg/ESO Survey HE 2221-0453       22 24 25.7 -04 38 02  59.0 -48.4 0.089 22242563-0438021 11.524  0.022 10.997  0.028 10.815  0.019 
Hamburg/ESO Survey HE 2221-4150       22 24 47.3 -41 35 38 357.5 -56.8 0.012 22244729-4135388 15.809  0.070 15.452  0.109 15.144  0.138 
Hamburg/ESO Survey HE 2222-4156       22 25 28.6 -41 40 57 357.3 -56.9 0.012 22252864-4140576 14.244  0.029 13.927  0.036 13.759  0.047 
Hamburg/ESO Survey HE 2224+0143       22 27 23.0 +01 58 33  67.1 -44.7 0.081 22272312+0158329 12.193  0.026 11.731  0.025 11.613  0.023 
Hamburg/ESO Survey HE 2224-3742       22 27 53.2 -37 26 50   4.9 -58.2 0.017 22275325-3726493 12.383  0.023 11.921  0.025 11.852  0.021 
Hamburg/ESO Survey HE 2224-4103       22 27 48.2 -40 48 25 358.7 -57.5 0.013 22274828-4048248 13.479  0.028 13.017  0.028 12.952  0.030 
Hamburg/ESO Survey HE 2226-4102       22 29 04.3 -40 46 53 358.6 -57.8 0.013 22290430-4046523 13.235  0.026 12.790  0.025 12.727  0.030 
Hamburg/ESO Survey HE 2227-4044       22 30 19.1 -40 29 13 359.1 -58.1 0.015 22301908-4029130 14.005  0.021 13.706  0.022 13.615  0.033 
Hamburg/ESO Survey HE 2228-0137       22 31 26.2 -01 21 42  64.5 -47.7 0.072 22312616-0121419 12.301  0.026 11.715  0.026 11.589  0.021 
Hamburg/ESO Survey HE 2228-0706       22 31 24.5 -06 50 51  57.9 -51.1 0.054 22312447-0650511 11.692  0.023 11.289  0.028 11.192  0.026 
Hamburg/ESO Survey HE 2228-3806       22 31 02.6 -37 50 41   4.0 -58.7 0.015 22310257-3750406 13.492  0.023 13.066  0.034 12.995  0.027 
Hamburg/ESO Survey HE 2229-4153       22 32 49.1 -41 38 25 356.7 -58.2 0.011 22324904-4138252 11.937  0.025 11.497  0.021 11.456  0.022 
Hamburg/ESO Survey HE 2231-0622       22 34 20.2 -06 06 30  59.5 -51.2 0.051 22342010-0606306 14.818  0.030 14.405  0.045 14.218  0.060 
Hamburg/ESO Survey HE 2232-0603       22 34 47.4 -05 48 17  60.0 -51.1 0.061 22344742-0548172 15.295  0.052 14.910  0.071 15.220  0.183 
Hamburg/ESO Survey HE 2234-0521       22 36 37.7 -05 06 05  61.3 -51.1 0.048 22363771-0506052 13.864  0.028 13.430  0.029 13.420  0.040 
Hamburg/ESO Survey HE 2234-1017       22 37 25.4 -10 02 19  54.9 -54.1 0.071 22372538-1002189 12.420  0.024 11.913  0.028 11.753  0.021 
Hamburg/ESO Survey HE 2238-2152       22 41 10.3 -21 36 19  36.3 -59.9 0.028 22411030-2136198 14.569  0.030 14.190  0.037 14.069  0.057 
Hamburg/ESO Survey HE 2239-0610       22 41 53.0 -05 54 22  61.6 -52.6 0.036 22415314-0554220 13.830  0.029 13.296  0.030 13.164  0.030 
Hamburg/ESO Survey HE 2239-5019       22 42 26.9 -50 04 01 341.2 -56.4 0.011 22422683-5004009 14.682  0.039 14.576  0.038 14.279  0.073 
Hamburg/ESO Survey HE 2240-0412       22 42 58.1 -03 56 33  64.4 -51.6 0.042 22425807-0356340 14.556  0.030 14.191  0.035 14.163  0.059 
Hamburg/ESO Survey HE 2240-1121       22 42 46.8 -11 05 18  54.6 -55.8 0.060 22424687-1105173 11.812  0.024 11.300  0.021 11.198  0.024 
Hamburg/ESO Survey HE 2242-1930       22 45 17.3 -19 14 52  41.4 -60.0 0.035 22451720-1914515 14.042  0.037 13.627  0.035 13.533  0.045 
Hamburg/ESO Survey HE 2242-3621       22 45 07.0 -36 05 27   6.5 -61.8 0.012 22450710-3605265 15.644  0.073 15.189  0.092 15.288  0.179 
Hamburg/ESO Survey HE 2243-0151       22 46 08.9 -01 35 55  68.0 -50.6 0.076 22460884-0135546 14.193  0.031 13.980  0.032 13.873  0.041 
Hamburg/ESO Survey HE 2244-1503       22 47 25.9 -14 47 30  49.8 -58.6 0.041 22472583-1447301 13.894  0.029 13.494  0.029 13.373  0.024 
Hamburg/ESO Survey HE 2247-3705       22 50 29.4 -36 49 17   4.5 -62.7 0.015 22502951-3649164 14.508  0.037 14.156  0.041 14.118  0.062 
Hamburg/ESO Survey HE 2248-3345       22 51 44.6 -33 29 25  11.7 -63.5 0.018 22514478-3329253 13.146  0.026 12.676  0.024 12.608  0.023 
Hamburg/ESO Survey HE 2250-2132       22 53 40.3 -21 16 24  38.8 -62.6 0.026 22534047-2116238 13.155  0.029 12.808  0.029 12.816  0.034 
Hamburg/ESO Survey HE 2252-4157       22 55 34.1 -41 41 29 353.8 -62.2 0.013 22553421-4141293 14.967  0.035 14.424  0.049 14.344  0.064 
Hamburg/ESO Survey HE 2252-4225       22 54 58.6 -42 09 19 353.0 -61.9 0.012 22545856-4209193 13.311  0.030 12.757  0.028 12.629  0.036 
Hamburg/ESO Survey HE 2253-3724       22 56 05.8 -37 08 10   3.3 -63.7 0.016 22560576-3708100 15.522  0.060 15.478  0.117 15.214  0.165 
Hamburg/ESO Survey HE 2253-4217       22 56 42.6 -42 01 50 353.0 -62.3 0.013 22564259-4201506 11.714  0.021 11.232  0.018 11.140  0.025 
Hamburg/ESO Survey HE 2255-1724       22 58 06.7 -17 08 19  47.9 -62.0 0.034 22580683-1708199 12.931  0.027 12.374  0.022 12.310  0.026 
Hamburg/ESO Survey HE 2258-3456       23 00 59.8 -34 40 42   8.4 -65.2 0.018 23005976-3440417 14.911  0.043 14.316  0.051 14.195  0.074 
Hamburg/ESO Survey HE 2259-3407       23 02 15.6 -33 51 11  10.2 -65.6 0.022 23021574-3351110 15.977  0.085 15.402  0.126 15.642  0.209 
Hamburg/ESO Survey HE 2301-4024       23 04 14.0 -40 08 21 355.6 -64.3 0.011 23041403-4008201 15.280  0.060 15.036  0.064 15.043  0.141 
Hamburg/ESO Survey HE 2301-4126       23 03 50.1 -41 10 27 353.5 -63.9 0.010 23035017-4110262 14.864  0.045 14.455  0.049 14.485  0.071 
Hamburg/ESO Survey HE 2301-4213       23 04 20.2 -41 57 23 351.8 -63.6 0.010 23042012-4157227 14.375  0.031 13.865  0.039 13.797  0.049 
Hamburg/ESO Survey HE 2304-3858       23 07 26.3 -38 41 52 358.3 -65.4 0.012 23072631-3841501 15.844  0.079 15.664  0.119 15.437:       
Hamburg/ESO Survey HE 2304-4153       23 07 05.6 -41 37 30 352.0 -64.2 0.009 23070569-4137300 14.615  0.037 14.043  0.034 13.898  0.046 
Hamburg/ESO Survey HE 2305-1427       23 08 10.8 -14 11 27  56.0 -62.7 0.035 23081082-1411265 13.269  0.025 12.762  0.030 12.744  0.029 
Hamburg/ESO Survey HE 2306-3255       23 08 50.3 -32 39 32  12.7 -67.2 0.016 23085040-3239319 16.473  0.111 16.627:       15.819:       
Hamburg/ESO Survey HE 2306-6115       23 09 10.8 -60 59 22 322.8 -52.0 0.019 23091063-6059224 15.100  0.053 14.750  0.086 14.656  0.094 
Hamburg/ESO Survey HE 2309-3342       23 11 59.8 -33 26 26  10.4 -67.7 0.016 23120000-3326260 14.675  0.034 14.550  0.049 14.506  0.068 
Hamburg/ESO Survey HE 2309-3906       23 12 41.3 -38 49 53 357.1 -66.3 0.017 23124134-3849520 15.250  0.054 14.763  0.060 14.801  0.107 
Hamburg/ESO Survey HE 2310-3333       23 13 18.9 -33 16 46  10.8 -68.0 0.016 23131902-3316462 15.954  0.066 15.577  0.121 15.800  0.204 
Hamburg/ESO Survey HE 2310-3727       23 13 07.2 -37 11 23   0.9 -67.0 0.017 23130722-3711219 12.940  0.024 12.482  0.026 12.335  0.021 
Hamburg/ESO Survey HE 2311+0129       23 14 21.4 +01 45 24  80.1 -52.8 0.059 23142138+0145242 12.774  0.024 12.344  0.025 12.289  0.025 
Hamburg/ESO Survey HE 2311-3324       23 14 28.7 -33 08 19  11.0 -68.2 0.017 23142883-3308189 16.139  0.076 16.171  0.183 16.099  0.288 
Hamburg/ESO Survey HE 2314-1554       23 17 01.2 -15 37 49  55.8 -65.3 0.028 23170111-1537495 13.091  0.026 12.676  0.027 12.632  0.030 
Hamburg/ESO Survey HE 2315-3413       23 17 42.5 -33 57 07   8.5 -68.8 0.024 23174266-3357075 16.571  0.107 16.450  0.248 16.195:       
Hamburg/ESO Survey HE 2315-3433       23 18 16.6 -34 16 42   7.5 -68.8 0.021 23181678-3416421 16.197  0.079 16.051  0.168 16.088:       
Hamburg/ESO Survey HE 2319-0852       23 22 17.3 -08 36 17  70.1 -61.9 0.039 23221732-0836168 13.466  0.026 12.992  0.023 12.821  0.027 
Hamburg/ESO Survey HE 2322-1002       23 24 51.8 -09 46 18  69.2 -63.2 0.028 23245197-0946204 12.446  0.026 12.075  0.023 12.026  0.027 
Hamburg/ESO Survey HE 2323-1506       23 26 07.7 -14 50 28  60.4 -66.7 0.030 23260774-1450280 11.735  0.022 11.274  0.024 11.214  0.025 
Hamburg/ESO Survey HE 2325-0755       23 27 59.6 -07 39 12  73.7 -62.2 0.028 23275962-0739134 13.305: 0.037 13.010  0.039 12.887  0.037 
Hamburg/ESO Survey HE 2326+0038       23 28 56.9 +00 54 35  84.3 -55.6 0.030 23285696+0054362 12.457  0.022 12.045  0.025 11.929  0.024 
Hamburg/ESO Survey HE 2327-5642       23 30 37.2 -56 26 14 323.6 -57.3 0.014 23303707-5626142 12.422  0.024 11.908  0.021 11.870  0.021 
Hamburg/ESO Survey HE 2327-5842       23 29 50.2 -58 26 12 321.8 -55.6 0.014 23295014-5826127 15.452  0.064 15.084  0.072 15.135  0.155 
Hamburg/ESO Survey HE 2329-3702       23 32 18.1 -36 45 59 358.1 -70.7 0.014 23321815-3645580 14.877  0.035 14.526  0.043 14.445  0.089 
Hamburg/ESO Survey HE 2330-0555       23 32 54.7 -05 38 50  78.4 -61.5 0.040 23325479-0538505 12.850  0.023 12.395  0.025 12.300  0.023 
Hamburg/ESO Survey HE 2330-1451       23 33 02.2 -14 34 56  63.5 -67.8 0.029 23330220-1434571 12.159  0.023 11.500  0.026 11.298  0.022 
Hamburg/ESO Survey HE 2332-3649       23 34 56.1 -36 32 42 358.0 -71.3 0.012 23345615-3632413 13.508  0.027 13.048  0.026 13.040  0.034 
Hamburg/ESO Survey HE 2333-1358       23 35 48.5 -13 41 31  66.4 -67.8 0.027 23354852-1341306 13.838  0.029 13.377  0.034 13.309  0.034 
Hamburg/ESO Survey HE 2334-1723       23 37 03.6 -17 06 34  59.3 -70.1 0.027 23370374-1706329 13.583  0.030 13.119  0.024 12.977  0.031 
Hamburg/ESO Survey HE 2338-1311       23 41 08.4 -12 55 10  70.3 -68.3 0.030 23410835-1255098 14.425  0.029 14.075  0.042 13.944  0.050 
Hamburg/ESO Survey HE 2338-1618       23 40 36.2 -16 01 28  63.4 -70.2 0.025 23403639-1601267 13.888  0.028 13.520  0.035 13.464  0.035 
Hamburg/ESO Survey HE 2339-0837       23 42 00.0 -08 21 19  78.5 -65.0 0.029 23415993-0821186 12.632  0.026 12.107  0.021 12.026  0.027 
Hamburg/ESO Survey HE 2340+0149       23 43 24.0 +02 06 30  91.0 -56.5 0.038 23432399+0206304 15.750  0.051 15.586  0.109 15.395  0.180 
Hamburg/ESO Survey HE 2340-6036       23 43 41.3 -60 19 22 317.4 -54.9 0.013 23434113-6019223 11.049  0.022 10.471  0.021 10.395  0.019 
Hamburg/ESO Survey HE 2341-0141       23 43 38.4 -01 25 19  87.8 -59.6 0.029 23433844-0125189 14.921  0.033 14.830  0.073 14.739  0.097 
Hamburg/ESO Survey HE 2342-0214       23 45 29.5 -01 57 28  88.0 -60.3 0.030 23452954-0157283 15.290  0.044 15.136  0.092 15.100  0.158 
Hamburg/ESO Survey HE 2343-0246       23 45 56.0 -02 30 07  87.7 -60.8 0.032 23455606-0230069 14.296  0.026 14.053  0.036 14.067  0.059 
Hamburg/ESO Survey HE 2344-2800       23 46 44.4 -27 44 10  26.8 -75.6 0.019 23464436-2744107 13.920  0.028 13.626  0.024 13.732  0.057 
Hamburg/ESO Survey HE 2345-1919       23 47 55.4 -19 02 37  58.6 -73.3 0.022 23475551-1902375 13.817  0.029 13.456  0.026 13.377  0.038 
Hamburg/ESO Survey HE 2346-0458       23 48 57.2 -04 41 58  86.6 -63.1 0.037 23485713-0441586  9.666  0.023  9.059  0.022  8.826  0.021 
Hamburg/ESO Survey HE 2346-3431       23 49 09.8 -34 15 09   1.1 -74.9 0.011 23491022-3415078 13.175  0.022 12.875  0.021 12.745  0.023 
Hamburg/ESO Survey HE 2346-5720       23 49 25.2 -57 04 16 318.9 -58.1 0.015 23492584-5704142  9.751  0.023  9.074  0.023  8.935  0.025 
Hamburg/ESO Survey HE 2347-0658       23 49 56.4 -06 41 55  84.6 -64.9 0.028 23495642-0641548 14.568  0.035 14.145  0.046 14.158  0.069 
Hamburg/ESO Survey HE 2347-1103       23 50 15.0 -10 46 43  78.6 -68.2 0.032 23501501-1046431 15.051  0.039 14.872  0.043 14.689  0.117 
Hamburg/ESO Survey HE 2347-1254       23 50 09.9 -12 37 50  75.2 -69.6 0.027 23501000-1237502 12.318  0.023 12.091  0.028 12.008  0.026 
Hamburg/ESO Survey HE 2347-1334       23 50 26.8 -13 17 39  74.1 -70.1 0.027 23502682-1317391 10.624  0.023 10.051  0.024  9.912  0.025 
Hamburg/ESO Survey HE 2347-1448       23 49 58.3 -14 32 16  71.2 -70.9 0.036 23495834-1432155 14.161  0.030 13.890  0.036 13.911  0.058 
Hamburg/ESO Survey HE 2347-2829       23 49 37.0 -28 12 21  24.9 -76.3 0.020 23493702-2812210 15.135  0.050 14.911  0.072 14.814  0.111 
Hamburg/ESO Survey HE 2347-4217       23 50 15.3 -42 01 15 339.0 -70.6 0.015                                                            
Hamburg/ESO Survey HE 2347-4225       23 50 05.7 -42 08 33 338.8 -70.5 0.017 23500562-4208343 15.908  0.068 16.166  0.174 16.231:       
Hamburg/ESO Survey HE 2349-3902       23 52 17.4 -38 45 33 345.9 -73.0 0.012                                                            
Hamburg/ESO Survey HE 2349-4055       23 52 00.9 -40 39 17 341.3 -71.8 0.014 23520096-4039169 12.986  0.026 12.884  0.027 12.937  0.030 
Hamburg/ESO Survey HE 2349-4127       23 52 01.0 -41 11 13 340.1 -71.4 0.013 23520100-4111125 16.109  0.093 16.054  0.194 15.701  0.220 
Hamburg/ESO Survey HE 2350-4137       23 52 51.3 -41 20 26 339.4 -71.4 0.012 23525245-4120281 16.006  0.104 15.232  0.103 15.254  0.160 
Hamburg/ESO Survey HE 2350-4205       23 52 59.4 -41 48 28 338.4 -71.1 0.010 23525939-4148284 13.647  0.025 13.478  0.030 13.473  0.039 
Hamburg/ESO Survey HE 2351-3207       23 54 15.8 -31 50 53   8.7 -76.7 0.014 23541595-3150526 15.297  0.052 14.986  0.072 14.963  0.121 
Hamburg/ESO Survey HE 2351-4138       23 53 57.5 -41 21 31 338.9 -71.5 0.012 23535753-4121311 16.581  0.162 16.333  0.291 16.099:       
Hamburg/ESO Survey HE 2352-4024       23 54 43.2 -40 08 04 341.4 -72.5 0.011 23544324-4008039 12.683  0.023 12.668  0.028 12.652  0.030 
Hamburg/ESO Survey HE 2352-4849       23 55 03.3 -48 33 13 326.2 -66.0 0.011 23550324-4833131 14.383  0.036 14.340  0.052 14.154  0.076 
Hamburg/ESO Survey HE 2353-4158       23 55 57.6 -41 41 41 337.3 -71.5 0.013 23555767-4141422 15.430  0.050 15.297  0.081 15.479  0.204 
Hamburg/ESO Survey HE 2353-4222       23 55 42.1 -42 05 37 336.6 -71.2 0.013 23554212-4205367 13.645  0.026 13.293  0.029 13.212  0.027 
Hamburg/ESO Survey HE 2354-2550       23 57 24.1 -25 34 16  37.2 -77.8 0.020 23572409-2534169 12.293  0.027 11.737  0.022 11.558  0.023 
Hamburg/ESO Survey HE 2354-3732       23 57 23.9 -37 16 03 347.9 -74.8 0.011 23572394-3716025 15.038  0.041 14.899  0.067 14.742  0.103 
Hamburg/ESO Survey HE 2354-3845       23 56 48.6 -38 29 09 344.7 -73.9 0.011 23564863-3829094 16.134  0.082 16.353  0.217 16.185:       
Hamburg/ESO Survey HE 2354-4158       23 56 50.7 -41 41 58 336.9 -71.6 0.014                                                            
Hamburg/ESO Survey HE 2355-2402       23 58 13.3 -23 46 03  45.6 -77.5 0.018 23581328-2346024 14.513  0.036 14.307  0.049 14.239  0.060 
Hamburg/ESO Survey HE 2355-3753       23 58 32.9 -37 36 43 346.3 -74.7 0.011 23583293-3736434 16.160  0.128 16.710:       15.962:       
Hamburg/ESO Survey HE 2355-3822       23 57 50.5 -38 06 09 345.3 -74.3 0.011                                                            
Hamburg/ESO Survey HE 2356-4059       23 59 20.4 -40 42 45 338.0 -72.7 0.010 23592048-4042448 15.582  0.060 15.184  0.106 15.340  0.177 
Hamburg/ESO Survey HE 2357-3054       00 00 00.9 -30 37 36  12.6 -78.2 0.014 00000093-3037362 14.481  0.034 13.942  0.049 13.749  0.061 
Hamburg/ESO Survey HE 2357-3748       23 59 42.8 -37 31 50 346.0 -74.9 0.011 23594290-3731502 13.146  0.022 12.941  0.024 12.894  0.027 
Hamburg/ESO Survey HE 2357-3853       00 00 30.8 -38 36 50 342.6 -74.3 0.012 00003086-3836499 14.767  0.032 14.621  0.051 14.588  0.094 
Hamburg/ESO Survey HE 2357-4020       00 00 08.8 -40 03 46 339.1 -73.3 0.009 00000887-4003454 15.885  0.066 15.914  0.142 15.696  0.262 
Hamburg/ESO Survey HE 2357-4123       23 59 50.8 -41 06 38 336.8 -72.5 0.013 23595085-4106383 15.945  0.071 16.036  0.184 15.810  0.290 
Hamburg/ESO Survey HE 2357-4215       00 00 33.5 -41 58 21 334.7 -71.9 0.013 00003365-4158196 15.658  0.057 15.476  0.101 15.241  0.160 
Hamburg/ESO Survey HE 2358-0339       00 01 29.2 -03 23 02  94.1 -63.4 0.042 00012915-0323009 13.435  0.026 13.363  0.027 13.335  0.040 
Hamburg/ESO Survey HE 2358-3810       00 01 31.1 -37 53 27 344.1 -75.0 0.011 00013122-3753264 16.183  0.093 15.944  0.136 15.400:       
HK-II Survey       II 16029-00240     15 51 50.6 +48 34 51  77.0 +49.2 0.020 15515016+4834500 10.693  0.024 10.373  0.015 10.390  0.016 
HK-II Survey       II 16029-00367     15 51 29.1 +51 56 16  82.0 +48.3 0.014 15512914+5156161 10.958  0.022 10.532  0.019 10.453  0.015 
HK-II Survey       II 16033-02187     13 17 37.5 +24 25 50   9.8 +83.5 0.011 13173747+2425494  9.882  0.022  9.397  0.019  9.316  0.020 
HK-II Survey       II 16033-02312     13 18 20.0 +24 52 19  14.0 +83.5 0.012 13182007+2452196 10.001  0.020  9.718  0.022  9.666  0.018 
HK-II Survey       II 16080-01635     16 33 31.8 +59 06 05  89.1 +40.5 0.014 16333188+5906052 11.274  0.021 10.818  0.029 10.789  0.022 
HK-II Survey       II 16468-00591     09 04 45.7 +39 24 24 183.0 +41.9 0.021 09044573+3924196 11.515  0.021 11.204  0.020 11.175  0.018 
HK-II Survey       II 16473-00750     08 41 39.9 +44 27 55 176.2 +37.8 0.023 08413988+4427550 10.118  0.023  9.620  0.031  9.518  0.023 
HK-II Survey       II 16552-04461     16 57 31.5 +34 43 27  57.4 +37.5 0.014 16573152+3443273 10.460  0.022 10.007  0.029  9.870  0.021 
HK-II Survey       II 16922-01120     08 41 37.3 +51 18 01 167.5 +37.8 0.023 08413743+5118007 11.176  0.023 10.754  0.021 10.645  0.018 
HK-II Survey       II 16929-03436     13 25 14.4 +36 45 28  88.4 +78.0 0.013 13251443+3645260 12.233  0.022 11.922  0.018 11.898  0.020 
HK-II Survey       II 16935-02242     09 48 29.9 +43 13 21 177.1 +49.9 0.013 09482994+4313202 12.300  0.019 12.011  0.023 11.956  0.019 
HK-II Survey       II 16938-02349     13 14 55.2 +38 25 58 100.9 +77.7 0.012 13145513+3825569 11.290  0.022 10.834  0.022 10.741  0.017 
HK-II Survey       II 16940-00666     09 29 02.9 +35 49 53 188.4 +46.5 0.016 09290292+3549540 10.453  0.018  9.949  0.016  9.813  0.019 
HK-II Survey       II 16940-00953     09 30 16.7 +35 57 12 188.2 +46.7 0.015 09301678+3557126 11.704  0.022 11.476  0.022 11.425  0.017 
HK-II Survey       II 16940-01063     09 30 45.5 +34 20 38 190.6 +46.7 0.013 09304552+3420381 11.198  0.019 10.886  0.021 10.834  0.016 
HK-II Survey       II 16940-04777     09 47 59.0 +37 17 43 186.3 +50.3 0.015 09475892+3717434 12.089  0.021 11.697  0.019 11.631  0.020 
HK-II Survey       II 17438-09740     08 08 46.5 +40 13 20 180.4 +31.3 0.048 08084656+4013200 12.167  0.023 11.841  0.024 11.783  0.023 
HK-II Survey       II 17446-03525     15 31 56.5 +46 48 48  75.9 +53.0 0.013 15315630+4648472 11.989  0.022 11.717  0.018 11.710  0.020 
HK-II Survey       II 17569-01301     21 58 00.2 +05 53 42  64.6 -36.6 0.057 21580021+0553426 11.634  0.021 11.239  0.031 11.190  0.024 
HK-II Survey       II 17576-00878     09 32 55.9 -05 56 11 239.9 +31.8 0.038 09325580-0556114 11.619  0.021 11.368  0.024 11.309  0.021 
HK-II Survey       II 17580-01368     03 55 45.9 +13 28 43 176.6 -29.6 0.229 03554597+1328420 11.326  0.021 10.824  0.022 10.712  0.017 
HK-II Survey       II 17583-09708     21 45 38.4 +23 51 12  77.2 -22.1 0.079 21453847+2351116  8.887  0.021  8.421  0.065  8.329  0.017 
HK-II Survey       II 17587-03657     09 49 21.8 -16 17 21 252.0 +28.1 0.051 09492182-1617221  9.529  0.027  9.009  0.021  8.926  0.021 
HK-II Survey       II 22171-02062     02 08 10.0 -09 18 29 172.0 -64.6 0.020 02081009-0918302 12.579  0.024 12.164  0.022 12.076  0.024 
HK-II Survey       II 22172-00465     03 16 36.1 -07 48 29 190.4 -50.6 0.070 03163620-0748291 12.001  0.024 11.562  0.024 11.457  0.021 
HK-II Survey       II 22172-01481     03 23 10.7 -08 29 49 192.7 -49.6 0.091 03231080-0829484 12.035  0.024 11.588  0.026 11.471  0.021 
HK-II Survey       II 22172-01706     03 24 34.3 -08 39 51 193.2 -49.4 0.066 03243435-0839514 12.113  0.026 11.736  0.024 11.618  0.024 
HK-II Survey       II 22172-03339     03 33 15.4 -09 18 17 195.7 -47.9 0.034 03331550-0918170 11.674  0.027 11.360  0.021 11.327  0.025 
HK-II Survey       II 22175-01645     02 23 26.8 -08 32 02 176.7 -61.4 0.036 02232691-0832035 12.873  0.023 12.528  0.021 12.477  0.026 
HK-II Survey       II 22175-01754     02 24 05.1 -10 43 41 180.4 -62.7 0.022 02240515-1043427 10.883  0.024 10.480  0.022 10.410  0.023 
HK-II Survey       II 22175-01781     02 24 16.7 -10 57 32 180.9 -62.8 0.021 02241676-1057342 11.237  0.022 10.815  0.024 10.764  0.021 
HK-II Survey       II 22175-01838     02 24 38.5 -08 45 50 177.5 -61.3 0.039 02243859-0845509 10.723  0.024 10.238  0.024 10.158  0.023 
HK-II Survey       II 22181-00950     02 58 50.1 -11 38 33 191.8 -56.4 0.052 02585027-1138343  9.716  0.026  9.243  0.024  9.140  0.021 
HK-II Survey       II 22874-03306     14 40 47.4 -24 23 19 332.5 +32.1 0.105 14404730-2423178 10.908  0.026 10.467  0.027 10.326  0.026 
HK-II Survey       II 22874-04064     14 43 09.2 -22 56 32 333.9 +33.1 0.092 14430920-2256328 12.004  0.022 11.540  0.021 11.443  0.021 
HK-II Survey       II 22878-05953     14 50 25.4 -20 21 09 337.3 +34.5 0.108 14502536-2021099 12.962  0.030 12.699  0.033 12.593  0.033 
HK-II Survey       II 22878-07131     16 46 08.4 +08 19 39  25.8 +31.6 0.098 16460839+0819400 10.601  0.022 10.130  0.033  9.981  0.022 
HK-II Survey       II 22882-00470     00 22 07.9 -30 11 03   5.8 -82.9 0.020 00220801-3011030 12.226  0.023 11.664  0.026 11.600  0.028 
HK-II Survey       II 22882-01209     00 28 26.9 -31 35 02 349.9 -83.3 0.013 00282704-3135022 13.066  0.024 12.635  0.026 12.556  0.025 
HK-II Survey       II 22939-01072     19 39 54.4 -30 06 35   9.7 -23.0 0.103 19395439-3006361 11.331  0.023 10.882  0.026 10.794  0.023 
HK-II Survey       II 22939-01653     19 39 03.6 -30 03 53   9.7 -22.8 0.106 19390347-3003558 10.526  0.023 10.114  0.025 10.033  0.023 
HK-II Survey       II 22939-03346     19 36 48.4 -31 41 44   7.8 -22.9 0.116 19364835-3141456 10.370  0.023  9.850  0.027  9.715  0.023 
HK-II Survey       II 22939-05406     19 33 00.3 -30 24 12   8.8 -21.7 0.110 19330028-3024127 11.651  0.022 11.224  0.024 11.145  0.023 
HK-II Survey       II 22939-11824     19 23 55.8 -30 18 53   8.2 -19.8 0.092 19235591-3018534  9.681  0.023  9.263  0.024  9.165  0.025 
HK-II Survey       II 22961-00987     00 10 54.1 -29 01 38  18.6 -80.9 0.012 00105407-2901385 12.733  0.021 12.291  0.027 12.264  0.027 
HK-II Survey       II 22961-01827     00 05 37.8 -30 45 28  10.3 -79.3 0.011 00053786-3045294 12.942  0.028 12.630  0.024 12.604  0.031 
HK-II Survey       II 22961-02426     00 01 51.7 -30 22 12  13.4 -78.7 0.013 00015185-3022123 12.621  0.022 12.131  0.025 12.095  0.026 
HK-II Survey       II 22964-03963     19 58 08.3 -38 41 04   1.7 -29.0 0.080 19580822-3841047 11.387  0.021 10.888  0.024 10.785  0.021 
HK-II Survey       II 22964-04211     19 58 00.0 -39 59 03   0.2 -29.2 0.091 19575995-3959042 11.013  0.023 10.559  0.024 10.476  0.023 
HK-II Survey       II 29502-01516     22 23 39.5 -00 58 02  63.1 -46.0 0.065 22233943-0058026 11.592  0.023 11.099  0.023 11.026  0.024 
HK-II Survey       II 29502-04513     22 13 01.2 -01 43 41  59.9 -44.4 0.091 22130126-0143408 11.748  0.023 11.446  0.021 11.361  0.019 
HK-II Survey       II 29516-03944     22 18 54.4 +06 01 22  69.2 -40.4 0.098 22185438+0601220 12.020  0.024 11.610  0.025 11.490  0.025 
HK-II Survey       II 29518-01678     01 14 20.7 -30 14 57 246.1 -84.1 0.019 01142075-3014580 10.002  0.022  9.513  0.026  9.435  0.023 
HK-II Survey       II 29521-01889     23 06 45.0 +10 11 47  85.2 -44.9 0.042 23064495+1011469 12.657  0.022 12.140  0.025 12.104  0.023 
HK-II Survey       II 29522-01922     23 46 00.9 +11 50 48  98.7 -47.9 0.063 23460085+1150486 11.903  0.023 11.526  0.027 11.454  0.021 
HK-II Survey       II 30316-01260     01 15 39.0 -32 34 18 260.4 -82.4 0.026 01153906-3234184 12.326  0.025 11.850  0.027 11.731  0.028 
HK-II Survey       II 30332-01503     22 48 04.3 +11 53 26  81.4 -40.8 0.085 22480425+1153263 12.230  0.024 11.834  0.027 11.667  0.025 
HK-II Survey       II 30332-06737     22 34 16.1 +10 37 14  76.9 -39.7 0.101 22341611+1037140 11.258  0.026 10.793  0.030 10.716  0.020 
HK-II Survey       II 30338-00991     23 28 41.0 +09 34 23  91.4 -48.2 0.038 23284123+0934375 15.563  0.063 14.856  0.067 14.782  0.104 
HK-II Survey       II 30338-02145     23 24 49.7 +11 43 53  91.7 -45.8 0.072 23244970+1143528 11.683  0.024 11.310  0.030 11.222  0.026 
HK-II Survey       II 30338-03700     23 19 30.2 +11 12 48  89.7 -45.6 0.040 23193020+1112480 11.325  0.021 10.934  0.024 10.875  0.023 
HK-II Survey       II 30338-05739     23 12 53.1 +08 19 51  85.5 -47.2 0.047 23125327+0819495 12.485  0.026 12.107  0.021 12.070  0.026 
York HVC Tracer    014248.77+143016.4 01 42 48.8 +14 30 16 141.2 -46.5 0.047 01424876+1430163 15.255  0.054 15.155  0.083 15.095  0.184 
York HVC Tracer    014331.65+155232.6 01 43 31.6 +15 52 32 140.8 -45.2 0.089 01433164+1552325 15.034  0.037 14.938  0.062 14.851  0.106 
York HVC Tracer    014936.48+143914.6 01 49 36.5 +14 39 14 143.4 -45.9 0.049 01493648+1439146 13.704  0.024 13.658  0.030 13.645  0.035 
York HVC Tracer    021409.31+090105.3 02 14 09.3 +09 01 05 154.8 -48.7 0.092 02140930+0901053 13.066  0.026 13.057  0.028 13.049  0.034 
York HVC Tracer    022346.56+083557.5 02 23 46.6 +08 35 57 158.2 -47.9 0.094 02234655+0835575 13.233  0.025 13.207  0.029 13.179  0.035 
York HVC Tracer    022852.09+083516.3 02 28 52.1 +08 35 16 159.8 -47.2 0.084 02285209+0835163 13.262  0.025 13.152  0.031 13.194  0.041 
York HVC Tracer    023402.02-004747.5 02 34 02.0 -00 47 47 170.3 -54.0 0.023 02340202-0047475 13.678  0.029 13.578  0.029 13.496  0.044 
York HVC Tracer    025018.27+072500.2 02 50 18.3 +07 25 00 167.0 -45.0 0.154 02501826+0725001 14.363  0.030 14.417  0.060 14.429  0.077 
York HVC Tracer    025444.03+084055.8 02 54 44.0 +08 40 55 167.1 -43.4 0.164 02544403+0840558 15.450  0.058 15.308  0.111 15.201  0.142 
York HVC Tracer    042336.65-541717.4 04 23 36.6 -54 17 17 263.3 -43.0 0.005 04233664-5417174 15.210  0.048 15.109  0.105 15.180  0.186 
York HVC Tracer    044853.83-514412.6 04 48 53.8 -51 44 12 259.1 -39.7 0.006 04485382-5144125 14.021  0.026 13.973  0.038 13.931  0.057 
York HVC Tracer    050915.06-495536.0 05 09 15.1 -49 55 36 256.6 -36.6 0.015 05091506-4955360 14.439  0.032 14.358  0.046 14.297  0.062 
York HVC Tracer    090227.10+590636.9 09 02 27.1 +59 06 36 157.1 +39.7 0.038 09022710+5906369 13.165  0.024 13.137  0.033 13.123  0.032 
York HVC Tracer    090507.65+593103.7 09 05 07.6 +59 31 04 156.4 +39.9 0.039 09050765+5931037 14.650  0.040 14.557  0.062 14.619  0.100 
York HVC Tracer    090910.52+570724.2 09 09 10.5 +57 07 24 159.3 +41.0 0.026 09091051+5707242 15.092  0.048 15.025  0.091 14.959  0.132 
York HVC Tracer    091305.48+593333.0 09 13 05.5 +59 33 33 156.0 +40.9 0.040 09130547+5933330 13.564  0.021 13.474  0.034 13.451  0.032 
York HVC Tracer    092723.94-012642.8 09 27 23.9 -01 26 42 234.6 +33.2 0.034 09272393-0126427 14.766  0.039 14.677  0.056 14.695  0.127 
York HVC Tracer    100428.57+004229.4 10 04 28.6 +00 42 29 239.2 +42.0 0.029 10042857+0042293 14.218  0.030 14.126  0.034 14.090  0.061 
York HVC Tracer    101618.83-070954.4 10 16 18.8 -07 09 54 249.7 +39.2 0.037 10161883-0709543 14.819  0.033 14.745  0.068 14.823  0.121 
York HVC Tracer    120047.16+605528.6 12 00 47.2 +60 55 28 133.7 +55.1 0.017 12004716+6055285 14.209  0.029 14.136  0.047 14.078  0.077 
York HVC Tracer    121556.67+622645.7 12 15 56.7 +62 26 45 129.9 +54.2 0.016 12155667+6226456 14.306  0.030 14.213  0.045 14.179  0.059 
York HVC Tracer    121958.41+640248.1 12 19 58.4 +64 02 48 128.6 +52.7 0.021 12195840+6402480 14.136  0.027 14.037  0.045 13.976  0.052 
York HVC Tracer    132749.65+632550.0 13 27 49.6 +63 25 50 116.2 +53.2 0.025 13274964+6325500 15.335  0.053 15.394  0.121 15.392  0.168 
York HVC Tracer    165557.80-694933.1 16 55 57.8 -69 49 33 321.3 -16.2 0.105 16555780-6949330 14.535  0.040 14.401  0.060 14.342  0.071 
York HVC Tracer    165558.38-694903.9 16 55 58.4 -69 49 03 321.3 -16.2 0.105 16555837-6949038 15.282  0.059 15.195  0.106 15.131  0.146 
York HVC Tracer    165737.45+252248.9 16 57 37.4 +25 22 48  46.1 +35.4 0.039 16573744+2522488 14.148  0.024 14.195  0.043 14.250  0.089 
York HVC Tracer    195823.36-002719.0 19 58 23.4 -00 27 19  40.3 -15.1 0.170 19582336-0027190 15.252  0.053 15.091  0.094 15.008  0.128 
York HVC Tracer    195912.00-002645.3 19 59 12.0 -00 26 45  40.4 -15.2 0.138 19591200-0026452 13.014  0.024 12.875  0.030 12.744  0.029 
York HVC Tracer    195922.75+000300.0 19 59 22.7 +00 03 00  40.9 -15.1 0.173 19592274+0003000 15.622  0.072 15.487  0.145 15.363  0.201 
York HVC Tracer    195925.49-000519.1 19 59 25.5 -00 05 19  40.8 -15.1 0.164 19592548-0005191 13.383  0.022 13.245  0.030 13.190  0.039 
York HVC Tracer    195927.29+000822.3 19 59 27.3 +00 08 22  41.0 -15.0 0.173 19592729+0008222 13.934  0.029 13.840  0.037 13.800  0.052 
York HVC Tracer    200026.00+000431.2 20 00 26.0 +00 04 31  41.1 -15.3 0.159 20002600+0004312 14.917  0.037 14.759  0.087 14.636  0.114 
York HVC Tracer    204823.67+005901.1 20 48 23.7 +00 59 01  48.2 -25.3 0.095 20482367+0059011 14.618  0.037 14.590  0.056 14.584  0.088 
York HVC Tracer    204846.82-001616.1 20 48 46.8 -00 16 16  47.0 -26.0 0.077 20484682-0016161 13.665  0.026 13.548  0.034 13.492  0.050 
York HVC Tracer    204857.16+010744.9 20 48 57.2 +01 07 44  48.4 -25.3 0.102 20485715+0107448 14.622  0.033 14.523  0.051 14.489  0.080 
York HVC Tracer    213235.93+121655.3 21 32 35.9 +12 16 55  65.6 -27.7 0.104 21323593+1216552 14.899  0.038 14.974  0.064 14.922  0.117 
York HVC Tracer    213309.64+122024.2 21 33 09.6 +12 20 24  65.7 -27.8 0.093 21330964+1220242 15.083  0.038 14.983  0.064 14.881  0.112 
York HVC Tracer    213310.84+132709.9 21 33 10.8 +13 27 09  66.7 -27.1 0.104 21331084+1327098 15.569  0.053 15.447  0.090 15.372  0.164 
York HVC Tracer    213327.04+133026.7 21 33 27.0 +13 30 26  66.8 -27.1 0.105 21332704+1330267 14.883  0.038 14.870  0.071 14.811  0.112 
York HVC Tracer    213713.22+130504.0 21 37 13.2 +13 05 04  67.1 -28.1 0.133 21371322+1305040 12.974  0.025 12.832  0.034 12.764  0.036 
York HVC Tracer    214136.28+020132.6 21 41 36.3 +02 01 32  57.7 -35.8 0.064 21413627+0201326 15.324  0.069 15.221  0.121 15.110  0.146 
York HVC Tracer    214144.44+022342.4 21 41 44.4 +02 23 42  58.1 -35.6 0.062 21414444+0223424 15.513  0.057 15.404  0.125 15.417  0.184 
York HVC Tracer    214442.48+022701.0 21 44 42.5 +02 27 01  58.7 -36.2 0.116 21444247+0227009 14.800  0.039 14.718  0.067 14.781  0.091 
York HVC Tracer    214506.11+021332.3 21 45 06.1 +02 13 32  58.5 -36.4 0.070 21450611+0213323 15.178  0.049 15.185  0.073 15.131  0.131 
York HVC Tracer    214546.78+015119.6 21 45 46.8 +01 51 19  58.3 -36.8 0.059 21454678+0151196 12.945  0.027 12.853  0.028 12.814  0.026 
York HVC Tracer    214626.99+012256.6 21 46 27.0 +01 22 56  57.9 -37.2 0.091 21462698+0122565 12.688  0.023 12.587  0.024 12.603  0.029 
York HVC Tracer    214646.05+004242.4 21 46 46.0 +00 42 42  57.3 -37.6 0.098 21464604+0042423 14.214  0.026 14.187  0.042 14.180  0.064 
York HVC Tracer    214704.05+012319.4 21 47 04.1 +01 23 19  58.0 -37.3 0.108 21470405+0123194 13.906  0.027 13.846  0.039 13.840  0.048 
York HVC Tracer    214737.70+014044.6 21 47 37.7 +01 40 44  58.5 -37.2 0.084 21473769+0140446 15.460  0.052 15.417  0.123 15.356  0.170 
York HVC Tracer    214745.70+013533.0 21 47 45.7 +01 35 33  58.4 -37.3 0.087 21474570+0135329 15.472  0.059 15.431  0.115 15.418  0.184 
York HVC Tracer    NSVS 04906504      10 13 49.6 +40 17 12 180.6 +55.0 0.014 10135016+4017157 13.190  0.023 12.914  0.025 12.842  0.025 
York HVC Tracer    NSVS 11687550      21 32 33.8 +12 21 38  65.6 -27.7 0.099 21323403+1221376 13.103  0.023 12.895  0.024 12.848  0.028 
York HVC Tracer    NSVS 14510446      22 00 32.8 +01 07 26  60.4 -40.1 0.059 22003306+0107273 12.989  0.026 12.708  0.026 12.644  0.029 
Other              BD-18:5550         19 58 49.7 -18 12 11  23.4 -22.8 0.164 19584974-1812109  7.202  0.020  6.721  0.047  6.555  0.018 
Other              EC 04564-2629      04 58 31.3 -26 24 46 227.3 -35.4 0.036 04583139-2624454 12.605  0.024 12.319  0.024 12.298  0.030 
Other              EC 05094-2405      05 11 34.2 -24 02 20 225.6 -31.9 0.027                                                            
Other              HD 20              00 05 15.3 -27 16 18  29.5 -79.7 0.017 00051530-2716181  7.704  0.030  7.348  0.029  7.249  0.031 
Other              HD 160617          17 42 49.3 -40 19 15 350.0  -5.5 0.376 17424933-4019149  7.628  0.020  7.365  0.036  7.311  0.024 
Other              HD 186478          19 45 14.1 -17 29 27  22.8 -19.5 0.114 19451414-1729269  7.117  0.023  6.602  0.049  6.443  0.017 
Other              LP 685-47          16 43 10.3 -05 56 55  11.4 +25.0 0.328 16431026-0556545 10.686  0.023 10.274  0.023 10.149  0.022 

